On Robust Mean Estimation under Coordinate-level Corruption

We study the problem of robust mean estimation and introduce a novel Hamming distance-based measure of distribution shift for coordinate-level corruptions. We show that this measure yields adversary models that capture more realistic corruptions than those used in prior works, and present an information-theoretic analysis of robust mean estimation in these settings. We show that for structured distributions, methods that leverage the structure yield information theoretically more accurate mean estimation. We also focus on practical algorithms for robust mean estimation and study when data cleaning-inspired approaches that first fix corruptions in the input data and then perform robust mean estimation can match the information theoretic bounds of our analysis. We finally demonstrate experimentally that this two-step approach outperforms structure-agnostic robust estimation and provides accurate mean estimation even for high-magnitude corruption.

==> figures/mice.csv <==
DYRK1A_N,ITSN1_N,BDNF_N,NR1_N,NR2A_N,pAKT_N,pBRAF_N,pCAMKII_N,pCREB_N,pELK_N,pERK_N,pJNK_N,PKCA_N,pMEK_N,pNR1_N,pNR2A_N,pNR2B_N,pPKCAB_N,pRSK_N,AKT_N,BRAF_N,CAMKII_N,CREB_N,ELK_N,ERK_N,GSK3B_N,JNK_N,MEK_N,TRKA_N,RSK_N,APP_N,Bcatenin_N,SOD1_N,MTOR_N,P38_N,pMTOR_N,DSCR1_N,AMPKA_N,NR2B_N,pNUMB_N,RAPTOR_N,TIAM1_N,pP70S6_N,NUMB_N,P70S6_N,pGSK3B_N,pPKCG_N,CDK5_N,S6_N,ADARB1_N,AcetylH3K9_N,RRP1_N,BAX_N,ARC_N,ERBB4_N,nNOS_N,Tau_N,GFAP_N,GluR3_N,GluR4_N,IL1B_N,P3525_N,pCASP9_N,PSD95_N,SNCA_N,Ubiquitin_N,pGSK3B_Tyr216_N,SHH_N,BAD_N,BCL2_N,pS6_N,pCFOS_N,SYP_N,H3AcK18_N,EGR1_N,H3MeK4_N,CaNA_N
0.503643884,0.747193224,0.4301753,2.81632854,5.990151664,0.218830018,0.177565491,2.373744337,0.232223754,1.750935592,0.687906244,0.306381721,0.402698444,0.296927319,1.022060272,0.605672641,1.877683671,2.308745322,0.44159937,0.859365767,0.416289147,0.369608036,0.178944258,1.866358085,3.685247193,1.537226709,0.264526295,0.319676975,0.813866457,0.165845972,0.453909789,3.037620642,0.369509553,0.458538507,0.335335828,0.825192043,0.576915501,0.448099271,0.58627142,0.394721292,0.339570613,0.482863896,0.294169785,0.182150472,0.84272515,0.192608387,1.443090669,0.29469997,0.354604528,1.339069956,0.170118794,0.159102447,0.18885166,0.106305209,0.144989339,0.176667682,0.125190375,0.115290892,0.228043456,0.14275561,0.430957458,0.247537821,1.603309981,2.014874607,0.108234339,1.044979186,0.831556503,0.18885166,0.122652046,,0.106305209,0.108335872,0.427099198,0.114783227,0.131790029,0.128185603,1.67565235
0.51461708,0.689063548,0.411770344,2.789514042,5.685037861,0.211636155,0.172817023,2.292149909,0.226972108,1.596376881,0.69500623,0.299051088,0.385986773,0.281318892,0.956675932,0.587558708,1.725773986,2.043036519,0.445221892,0.834659254,0.400364229,0.356177514,0.17367967,1.761046679,3.48528707,1.509249497,0.25572702,0.304418672,0.780504169,0.157193521,0.430940286,2.921882488,0.342279306,0.423559858,0.324834659,0.761717627,0.545097287,0.420876066,0.545097287,0.368254577,0.321959168,0.454519314,0.276430557,0.182086309,0.847614612,0.194815275,1.439459795,0.294059816,0.354548277,1.306323088,0.171427093,0.158128945,0.184570009,0.106592156,0.150470868,0.178309014,0.13427507,0.118234503,0.238073062,0.142036635,0.457156163,0.257632205,1.671737556,2.004605195,0.109748525,1.009883059,0.849270413,0.200403601,0.11668219,,0.106592156,0.10431543,0.441581289,0.111973507,0.13510297,0.1311187,1.743609645
0.509183088,0.730246795,0.418308781,2.687201071,5.622058542,0.209010905,0.175722212,2.283336522,0.230246795,1.561316243,0.677348383,0.291276067,0.381002487,0.28171035,1.003634972,0.602448823,1.731872967,2.017983547,0.467667878,0.814329443,0.399846949,0.36808877,0.173904725,1.765544289,3.571455902,1.501243543,0.259613545,0.3117467,0.785154008,0.160895351,0.423187297,2.944136216,0.343696193,0.425004783,0.324851731,0.757030802,0.543619667,0.404629807,0.552994069,0.363879855,0.3130859,0.447197245,0.256648173,0.18438769,0.856165847,0.200737337,1.52436418,0.301880744,0.386086771,1.279600342,0.185456294,0.148696303,0.190532165,0.108303056,0.145330199,0.176212866,0.132560376,0.117760205,0.244817269,0.142444967,0.510472323,0.255343022,1.663549904,2.016830519,0.108196196,0.996847617,0.846708698,0.193684548,0.118508228,,0.108303056,0.106219278,0.435776875,0.111882881,0.133361829,0.127431075,1.926426587
0.442106692,0.61707615,0.358626307,2.466947197,4.97950319,0.222885842,0.176462604,2.152300801,0.207004208,1.595086195,0.583276775,0.296728655,0.37708701,0.313831953,0.875390254,0.520293199,1.566852179,2.132754174,0.477670694,0.727704629,0.385638659,0.362970001,0.179448894,1.286276639,2.970137098,1.419709515,0.259535768,0.279218135,0.734491652,0.162209855,0.410614904,2.500203611,0.344509298,0.429211348,0.330120809,0.746979775,0.54676259,0.386860323,0.547848514,0.366770734,0.328491923,0.442649654,0.398534003,0.161767701,0.760233521,0.184169439,1.612382051,0.29638178,0.290679519,1.19876451,0.159799063,0.16611228,0.185323468,0.103183762,0.14065576,0.163804222,0.123209558,0.117439413,0.234946711,0.145068223,0.430995859,0.251103116,1.484624262,1.957233046,0.119883239,0.990224696,0.833276763,0.192111873,0.13278121,,0.103183762,0.111261965,0.391690992,0.130405268,0.147444165,0.146901093,1.700563438
0.434940244,0.617429838,0.358802202,2.36578488,4.718678663,0.213105949,0.173626964,2.134013697,0.192157916,1.504229891,0.550960118,0.286961192,0.363502081,0.277964281,0.864912045,0.507989795,1.480059084,2.013696791,0.483416141,0.687793742,0.367530549,0.355310863,0.174835504,1.324694508,2.896334094,1.35987646,0.250704982,0.273667249,0.702699073,0.154827447,0.398549752,2.456559688,0.329125822,0.408755203,0.313414798,0.691956493,0.536860481,0.360816436,0.512823956,0.35155096,0.312206258,0.419094938,0.393447026,0.16020025,0.768112919,0.185718259,1.645807259,0.29682937,0.309345015,1.206994855,0.164650257,0.16068697,0.188221388,0.104783757,0.141983034,0.167709637,0.136837714,0.116047838,0.255527743,0.140870533,0.481226533,0.25177305,1.534835211,2.009108608,0.119524406,0.997774997,0.878667779,0.205604228,0.129954109,,0.104783757,0.110693923,0.434153803,0.118481435,0.140314282,0.148379919,1.839730218
0.447506385,0.62817583,0.36738809,2.38593897,4.807635435,0.218577766,0.176233365,2.14128243,0.195187525,1.442398172,0.566339562,0.289823901,0.363892996,0.26683694,0.85912085,0.521306627,1.538244388,1.968275306,0.495899987,0.672402205,0.36940449,0.357171663,0.179728458,1.227449926,2.956983466,1.447909665,0.250840167,0.284043554,0.704395752,0.156875924,0.391047184,2.467132679,0.327597795,0.404489851,0.296276381,0.674418605,0.539723081,0.354214276,0.51431644,0.347224089,0.303132141,0.412824304,0.382578304,0.162330317,0.77969457,0.186792986,1.634615385,0.28803733,0.332367081,1.12344457,0.175692873,0.150593891,0.183823529,0.106476244,0.13956448,0.174844457,0.130514706,0.115243213,0.236849548,0.13645362,0.478577489,0.244485294,1.507777149,2.003535068,0.120687217,0.920178167,0.843679299,0.190469457,0.131575226,,0.106476244,0.109445701,0.439833145,0.11665724,0.140766403,0.14218043,1.816388575
0.428032684,0.573695789,0.342708988,2.334223759,4.473130107,0.225172847,0.184003771,2.012413576,0.195788812,1.612036455,0.509899434,0.299654305,0.37115022,0.277655563,0.844280327,0.485386549,1.494814582,2.01257071,0.497485858,0.646134507,0.395977373,0.359522313,0.186046512,1.10779384,2.599622879,1.364236329,0.261470773,0.276241358,0.693117536,0.162162162,0.405562539,2.288812068,0.345380264,0.427561282,0.333909491,0.757542426,0.558610937,0.368950346,0.544626021,0.360307982,0.329352608,0.420490258,0.465116279,0.145565999,0.70224765,0.177033102,1.773845525,0.292194524,0.266857376,1.03228443,0.147854516,0.149816101,0.181610135,0.097834083,0.142787086,0.15185942,0.115978749,0.114752758,0.22451982,0.144830405,0.415529219,0.238005721,1.338782182,1.861708214,0.117041275,1.028769922,0.798283613,0.181610135,0.141806293,,0.097834083,0.111483449,0.406293421,0.13722926,0.156681651,0.157498978,1.528483858
0.416922604,0.564035627,0.327702703,2.260135135,4.268734644,0.214834152,0.179668305,2.007985258,0.18980344,1.424600737,0.501074939,0.283015971,0.358875921,0.256449631,0.818642506,0.478501229,1.409398034,1.85703317,0.48955774,0.628071253,0.360718673,0.360718673,0.171836609,1.077395577,2.550214988,1.316646192,0.250614251,0.265356265,0.676597052,0.159551597,0.375460688,2.281173219,0.328163391,0.407248157,0.322788698,0.695178133,0.525030713,0.340141278,0.50982801,0.338298526,0.298525799,0.39296683,0.44041769,0.147848101,0.681940928,0.174599156,1.795780591,0.288523207,0.288607595,1.152067511,0.152405063,0.154514768,0.182869198,0.099493671,0.140168776,0.158734177,0.119578059,0.116202532,0.246835443,0.13443038,0.451139241,0.241434599,1.386075949,1.969451477,0.116877637,0.943544304,0.843966245,0.191561181,0.141012658,,0.099493671,0.113080169,0.382531646,0.123375527,0.155611814,0.159409283,1.652658228
0.386310905,0.538428074,0.317720418,2.125725058,4.063950116,0.207221578,0.167778422,1.861513921,0.180684455,1.261890951,0.476653132,0.266966357,0.337006961,0.242604408,0.748259861,0.458961717,1.341792343,1.822070766,0.464472158,0.600638051,0.326566125,0.328886311,0.170388631,1.008845708,2.434599768,1.252030162,0.230423434,0.252610209,0.635585847,0.154147332,0.351218097,2.139211137,0.309164733,0.378480278,0.294518561,0.636890951,0.484918794,0.32337587,0.479988399,0.312064965,0.279292343,0.357598608,0.421693735,0.150120856,0.710808011,0.167472376,1.805248619,0.294457873,0.294112569,1.107907459,0.158839779,0.148653315,0.178522099,0.105145028,0.137776243,0.160393646,0.123964088,0.116799033,0.233857044,0.132596685,0.455973757,0.236015193,1.404178177,1.958736188,0.11386395,0.94690953,0.83218232,0.186377762,0.139589088,,0.105145028,0.105490331,0.435687155,0.125172652,0.152710635,0.158235497,1.834599448
0.380827447,0.499293643,0.362462159,2.096266398,3.598587286,0.22764884,0.188092836,1.717860747,0.188092836,1.414328961,0.455499495,0.324117053,0.368314834,0.283753784,0.743491423,0.44419778,1.355398587,1.783249243,0.493037336,0.570534813,0.335418769,0.392129162,0.198385469,0.906155399,2.169929364,1.248234107,0.257719475,0.301513623,0.636730575,0.174369324,0.380423814,1.922906155,0.373965691,0.433501514,0.394349142,0.742078708,0.553178607,0.357214934,0.530978809,0.358627649,0.336024218,0.426034309,0.505751766,0.14006295,0.637927158,0.175584532,1.926596223,0.301821043,0.24977518,0.930980216,0.145458633,0.166254496,0.171088129,0.09330036,0.12443795,0.150629496,0.117580935,0.126573741,0.224145683,0.148156475,0.410971223,0.244829137,1.288669065,1.818907374,0.13995054,0.970323741,0.803394784,0.189523381,0.183678058,,0.09330036,0.116906475,0.414793165,0.146133094,0.188848921,0.192333633,1.516861511
0.366511251,0.513277924,0.327792418,2.072572471,3.66105818,0.229474965,0.193796878,1.724508413,0.185282789,1.31867018,0.461179809,0.290289884,0.3794851,0.271234543,0.765659842,0.449422258,1.297993108,1.756132171,0.509831745,0.547536996,0.346036894,0.362659639,0.196229475,0.891952159,2.171903507,1.231096696,0.266166633,0.262720454,0.635313197,0.169673627,0.418812082,1.957834989,0.34684776,0.428137036,0.352118386,0.693087371,0.54672613,0.343807014,0.524021893,0.341374417,0.323535374,0.406649098,0.513277924,0.144505369,0.662097327,0.173292209,1.902901531,0.298377884,0.275416952,0.899017592,0.144391135,0.169979438,0.183801691,0.094356865,0.128169979,0.149988577,0.125999543,0.119716701,0.235549463,0.134110121,0.429403701,0.250628284,1.326707791,1.861549006,0.126799178,0.940370117,0.842472013,0.190769934,0.168037469,,0.094356865,0.131254284,0.385423806,0.151816313,0.184601325,0.193054604,1.613548092
0.364153907,0.499411072,0.355123675,2.006870828,3.466627405,0.216332941,0.204358068,1.672555948,0.190223793,1.166077739,0.447192776,0.27718885,0.361405575,0.26442874,0.743031017,0.443855516,1.250098155,1.690812721,0.492343934,0.549862583,0.323125245,0.344719278,0.197879859,0.862583431,2.108755399,1.20691009,0.243423636,0.281311347,0.615822536,0.160581076,0.368080094,1.887711033,0.333922261,0.408912446,0.33451119,0.666274048,0.529053789,0.326266196,0.505300353,0.330977621,0.319199058,0.384766392,0.501570475,0.142299503,0.675065058,0.180151408,2.001656021,0.306837,0.287319612,0.967707594,0.159451147,0.15554767,0.17411876,0.098414952,0.135557133,0.160752307,0.127986752,0.115448308,0.236337828,0.141116631,0.455050863,0.249704282,1.30305181,1.913532056,0.124201561,0.911521173,0.836172226,0.194819021,0.166311805,,0.098414952,0.125266146,0.442394133,0.149988171,0.191861841,0.195528744,1.722971374
0.364873351,0.482101737,0.312539251,1.946200544,3.349591794,0.230898053,0.188821436,1.508687461,0.171027842,1.353359849,0.471844254,0.272137325,0.340590329,0.256018422,0.723047938,0.417416789,1.226711325,1.737701486,0.461168097,0.494871258,0.384969646,0.339543647,0.199288256,0.869583421,1.925685577,1.149047519,0.273812016,0.256018422,0.612727653,0.16474775,0.366338706,1.749214988,0.322378062,0.426418254,0.37366548,0.690391459,0.528155746,0.353150513,0.520619636,0.32593678,0.332426209,0.466610844,0.464098807,0.12679558,0.589502762,0.167403315,1.904005525,0.279696133,0.244889503,0.944060773,0.137845304,0.176381215,0.175276243,0.097651934,0.123756906,0.15,0.117403315,0.126657459,0.223480663,0.14198895,0.395441989,0.277624309,1.251933702,1.760635359,0.160773481,0.997237569,0.80980663,0.203314917,0.200276243,,0.097651934,0.126933702,0.440331492,0.168370166,0.236878453,0.214088398,1.426933702
0.381910612,0.485914001,0.31095107,1.958907011,3.349290405,0.225799619,0.188519381,1.50900233,0.179834781,1.219656852,0.463249312,0.284261809,0.36030502,0.262868036,0.755348443,0.41897903,1.197203982,1.686083457,0.485066723,0.524465156,0.343359458,0.347172209,0.214573184,0.814022453,1.956576996,1.137894514,0.239779708,0.25672527,0.579114594,0.164371955,0.367295065,1.770599449,0.339970345,0.427028172,0.370684177,0.68904893,0.524041517,0.337216691,0.4956577,0.329379369,0.321965685,0.403728024,0.462825673,0.134298973,0.611165799,0.170862045,1.972577697,0.283785684,0.254957109,0.929545774,0.136408381,0.172971453,0.174377725,0.094642104,0.142314724,0.154408663,0.117283083,0.123892561,0.24483195,0.136127127,0.415412741,0.252003938,1.288707636,1.792434257,0.131345802,0.980874701,0.832794262,0.190127971,0.196034313,,0.094642104,0.125017578,0.422162846,0.178737168,0.215581493,0.22528477,1.500070314
0.37440953,0.46231259,0.344629287,1.861162456,3.287122612,0.22181146,0.185459026,1.444239063,0.176422263,1.123023208,0.426987061,0.266173752,0.325734237,0.279523516,0.695830766,0.410556582,1.158143356,1.655781475,0.465393305,0.510166359,0.351817622,0.359416718,0.18402136,0.789484494,1.885192031,1.125898542,0.230642842,0.242349558,0.557403984,0.158348737,0.356541384,1.710002054,0.326966523,0.387348532,0.358595194,0.657013761,0.519203122,0.323475046,0.476278497,0.30971452,0.336414048,0.369069624,0.458410351,0.12277937,0.626361032,0.161031519,1.959455587,0.285816619,0.269770774,0.903581662,0.14269341,0.163180516,0.173352436,0.099140401,0.130372493,0.151862464,0.119054441,0.118481375,0.237249284,0.136962751,0.434527221,0.249283668,1.251289398,1.764756447,0.125501433,0.942406877,0.806160458,0.193839542,0.183954155,,0.099140401,0.125787966,0.446561605,0.160601719,0.227936963,0.224212034,1.613896848
0.743117916,0.862652731,0.377741793,2.735757397,6.067569557,0.219049021,0.185337848,2.277491535,0.19446489,2.379508317,1.081554541,0.355365818,0.383630208,0.29942588,0.956131312,0.790961284,1.897836008,1.711026056,0.387163256,0.856469895,0.537612248,0.386132784,0.175621964,1.491240983,4.112615928,1.463712645,0.272044752,0.28764905,0.790078021,0.168555866,0.421610481,2.620197262,0.387163256,0.517297218,0.373767113,0.872368615,0.796702488,0.540850876,0.651258649,0.523332843,0.407478286,0.54659208,0.225084646,0.201228184,0.908532644,0.191338074,0.94272786,0.28539108,0.294117647,1.347123465,0.115901745,0.226244344,0.192243051,0.138655462,0.129411765,0.157918552,0.182546865,0.13697479,0.233548804,0.132579186,0.355074337,0.233484163,1.127407886,1.68332256,0.137879767,1.177892696,0.67498384,0.178474467,0.13852618,0.178603749,0.138655462,,0.440142211,0.129605688,0.165287654,0.163994829,1.297220427
0.711479945,0.807053942,0.351590595,2.546887967,5.595573997,0.199170124,0.165975104,2.118810512,0.174688797,2.050484094,1.07593361,0.331950207,0.346196404,0.250207469,0.894467497,0.727524205,1.753803596,1.525172891,0.367496542,0.810511757,0.555325035,0.357399723,0.163070539,1.348547718,3.69253112,1.393914246,0.246473029,0.259197787,0.741355463,0.158644537,0.389626556,2.422959889,0.362102351,0.480359613,0.361410788,0.818118949,0.66417704,0.478838174,0.598340249,0.474965422,0.36473029,0.482710927,0.216459198,0.187840532,0.893488372,0.193156146,0.963388704,0.278737542,0.380730897,1.150631229,0.106644518,0.212956811,0.191827243,0.111362126,0.134219269,0.148637874,0.184186047,0.136345515,0.233820598,0.129568106,0.373621262,0.235149502,1.137009967,1.693820598,0.128837209,1.115681063,0.684252492,0.176079734,0.132093023,0.14358804,0.111362126,,0.454352159,0.117009967,0.162857143,0.15820598,1.363189369
0.704633205,0.802537231,0.350110314,2.467733039,5.548400441,0.20532267,0.165057915,2.10728075,0.171400993,1.938913403,1.065637066,0.326668505,0.342112521,0.243243243,0.894373966,0.742553778,1.757170436,1.521097628,0.388306674,0.812327634,0.528130171,0.362520684,0.165609487,1.345421953,3.684914506,1.378240485,0.24310535,0.275096525,0.739520132,0.15471594,0.393546608,2.415471594,0.35314396,0.491174848,0.348731384,0.831081081,0.611141754,0.457391065,0.582322118,0.457253172,0.35452289,0.464423607,0.193188086,0.183455185,0.885729759,0.196723531,0.975494178,0.281004603,0.400961278,1.176617926,0.098361766,0.183861359,0.186704576,0.112036285,0.139859193,0.152382887,0.185824533,0.133563499,0.230232873,0.129637151,0.388302193,0.237544002,1.14798267,1.791835906,0.13633902,1.044476036,0.713850528,0.174248578,0.131126455,0.132886542,0.112036285,,0.45450853,0.111088546,0.157730842,0.15854319,1.404481451
0.677359194,0.770234987,0.356396867,2.563222678,4.975195822,0.228086535,0.186497576,2.259045132,0.190973517,2.167847818,0.977620291,0.358261843,0.3769116,0.264826557,0.895188363,0.730511003,1.711115256,1.654792988,0.406564715,0.784222305,0.520701231,0.403767251,0.18537859,1.289444237,3.514546811,1.3461395,0.274897426,0.283289817,0.726594554,0.171391272,0.416822081,2.328422231,0.398358821,0.520887728,0.404513241,0.876725103,0.774337934,0.503543454,0.630175308,0.497762029,0.4000373,0.538791496,0.232935472,0.205355662,0.890399602,0.189935334,0.9568065,0.291245233,0.283037639,1.188028519,0.117476372,0.22989554,0.188028519,0.111507213,0.13753938,0.151052893,0.181976455,0.130658266,0.22641353,0.118719947,0.36345548,0.229646825,1.148731554,1.6362129,0.149975129,1.09053225,0.67924059,0.195655778,0.157685293,0.18239098,0.111507213,,0.458547505,0.156690433,0.180152545,0.195738683,1.170038136
0.591572123,0.678768233,0.312479741,2.164181524,4.313938412,0.195786062,0.161102107,1.975688817,0.16191248,1.768719611,0.838573744,0.306320908,0.323824959,0.230145867,0.768557536,0.613614263,1.469692058,1.333063209,0.388006483,0.672447326,0.487682334,0.338897893,0.158184765,1.070340357,2.944894652,1.179578606,0.229659643,0.239222042,0.634035656,0.150567261,0.364343598,2.00713128,0.327066451,0.44165316,0.349918963,0.764829822,0.605024311,0.409562399,0.544570502,0.4273906,0.337439222,0.435008104,0.204862237,0.168971587,0.85944179,0.193864722,0.97837566,0.280445897,0.353029922,1.092615875,0.100159249,0.205263599,0.182549661,0.100578325,0.12672869,0.160841505,0.178610343,0.14231833,0.236191434,0.126812505,0.364428799,0.22864806,1.102087,1.65702791,0.144162266,1.020870003,0.685692733,0.188165284,0.169139217,0.16377504,0.100578325,,0.42502724,0.126896321,0.17299472,0.16997737,1.272986338
0.618517229,0.716672468,0.319700661,2.285938044,4.571179951,0.206926558,0.171597633,2.127044901,0.174556213,1.767316394,0.871388792,0.324399582,0.337278107,0.248868778,0.831360947,0.667942917,1.563696485,1.403411069,0.403237034,0.717020536,0.504524887,0.378698225,0.173512008,1.123564219,3.127567003,1.251827358,0.234075879,0.255482074,0.686042464,0.156978768,0.382004873,2.112077967,0.36407936,0.482944657,0.37086669,0.831534981,0.617298991,0.416637661,0.57239819,0.432822833,0.342151062,0.449356074,0.213713888,0.166736595,0.857766216,0.186120668,1.000503482,0.261139549,0.362339515,1.113535286,0.089955526,0.188805908,0.182092809,0.110682219,0.133506755,0.147184694,0.195435093,0.131408912,0.224888814,0.123269279,0.386842326,0.227993623,1.102290845,1.652261475,0.132835445,1.047243434,0.702525803,0.179575396,0.14349249,0.143072921,0.110682219,,0.439456239,0.117059663,0.17135185,0.159939582,1.279936226
0.702608291,0.69958081,0.387750349,2.437587331,4.449231486,0.258500233,0.197019096,2.091057289,0.182114578,2.171401956,0.886353051,0.343269679,0.388448999,0.321145785,0.900791803,0.692594318,1.655798789,1.671169073,0.421052632,0.772706102,0.492081975,0.397997205,0.197019096,1.136003726,3.235211924,1.267582673,0.274336283,0.266884024,0.684909176,0.187936656,0.424778761,2.078947368,0.4035864,0.556823475,0.435491383,0.909874243,0.828598044,0.505356311,0.654867257,0.505822077,0.433628319,0.55193293,0.281089893,0.1732848,0.804103243,0.19159497,0.954555482,0.283256122,0.243437017,1.105559232,0.113059784,0.223472314,0.193470108,0.104897419,0.135120229,0.143613501,0.167218178,0.130266931,0.200419148,0.107875579,0.367196117,0.237480697,1.116589455,1.562761968,0.153540702,1.178138098,0.679020516,0.194352526,0.167879991,0.202294286,0.104897419,,0.407346128,0.14802559,0.215089345,0.239907346,1.178248401
0.598868778,0.690271493,0.349773756,2.308371041,4.229411765,0.221493213,0.187104072,2.045475113,0.176696833,1.922171946,0.850452489,0.34638009,0.369457014,0.27918552,0.85,0.654751131,1.580316742,1.516289593,0.417647059,0.743438914,0.473076923,0.37760181,0.184162896,1.112217195,3.119004525,1.261312217,0.263348416,0.264253394,0.669230769,0.181900452,0.411085973,2.043438914,0.381447964,0.530769231,0.4260181,0.883936652,0.720135747,0.446832579,0.616968326,0.484162896,0.413800905,0.554298643,0.25520362,0.159954879,0.768527919,0.190073322,0.963338973,0.282910321,0.323068246,0.988832487,0.096559504,0.213987592,0.181725888,0.112351946,0.147772138,0.150592217,0.159052453,0.14393683,0.215454033,0.110434292,0.349125776,0.236999436,1.062380147,1.611957135,0.150592217,1.118668923,0.691483362,0.192329385,0.167399887,0.178341794,0.112351946,,0.471517202,0.147208122,0.234179357,0.197067118,1.219966159
0.561866554,0.641891892,0.308488176,2.157728041,4.020692568,0.216427365,0.173775338,1.940878378,0.168074324,1.728040541,0.822212838,0.317356419,0.327702703,0.236908784,0.794552365,0.615498311,1.475717905,1.347339527,0.404349662,0.685388514,0.39379223,0.353885135,0.166173986,1.020481419,2.804265203,1.17504223,0.226351351,0.244721284,0.620777027,0.16722973,0.378378378,1.910261824,0.357896959,0.505489865,0.383445946,0.836993243,0.633657095,0.406461149,0.567778716,0.421030405,0.349873311,0.448902027,0.228673986,0.15247678,0.717713401,0.18697479,0.937748784,0.280296329,0.312030075,0.982529854,0.086023883,0.186532508,0.166850951,0.1036046,0.121295887,0.145400265,0.153803627,0.129478107,0.216718266,0.118863335,0.366430783,0.231203008,1.060039805,1.582706767,0.142525431,0.979544449,0.683989385,0.181888545,0.155462185,0.160437859,0.1036046,,0.444272446,0.134453782,0.189849624,0.183547103,1.246130031
0.55097021,0.561355562,0.320852692,2.19786827,3.558895873,0.237769882,0.194588685,1.783820716,0.178190763,1.831374693,0.711943154,0.334244329,0.356654824,0.269199235,0.822629134,0.614648811,1.424706204,1.393823449,0.394643345,0.660836294,0.469527193,0.375512435,0.192948893,0.953812517,2.594698005,1.094014758,0.26591965,0.258540585,0.607816343,0.179557256,0.376878929,1.766329598,0.399836021,0.573927303,0.478272752,0.891773709,0.838480459,0.494124078,0.613555616,0.491117792,0.441104127,0.547144028,0.318939601,0.165345723,0.787100301,0.190762503,0.98305548,0.269062585,0.251571468,1.017627767,0.121754578,0.249931675,0.169171905,0.10426346,0.132959825,0.144438371,0.164252528,0.099754031,0.193222192,0.102896966,0.400792566,0.245285597,1.045777535,1.574883848,0.16602897,1.154413774,0.677234217,0.218912271,0.19363214,0.198961465,0.10426346,,0.430308828,0.170811697,0.228614376,0.233123804,1.077480186
0.538412899,0.701865318,0.384445147,2.482137212,4.109705975,0.288017705,0.223205817,2.082832754,0.202023396,1.96522289,0.839076826,0.402782169,0.416376857,0.346506481,0.934555801,0.699019918,1.640847297,1.531773633,0.472020234,0.742333228,0.498261144,0.426177679,0.241226684,1.091368954,2.87006007,1.314890926,0.296553905,0.306670882,0.69459374,0.21877964,0.46095479,2.034144799,0.447992412,0.651596586,0.559595321,1.035093266,0.859943092,0.550742966,0.734429339,0.562440721,0.5042681,0.596901676,0.39203288,0.15010917,0.746724891,0.193504367,0.929039301,0.260917031,0.29121179,0.895469432,0.095387555,0.198826419,0.165938865,0.097980349,0.125545852,0.147379913,0.155977074,0.133324236,0.19268559,0.105758734,0.413891921,0.255049127,1.031386463,1.554312227,0.165393013,1.068367904,0.657068777,0.177128821,0.222434498,0.170032751,0.097980349,,0.40625,0.167849345,0.216975983,0.206741266,1.144377729
0.521126761,0.583045442,0.304278501,2.053414829,3.381344672,0.251660909,0.189476482,1.800956683,0.178049429,1.51767207,0.733988839,0.317565772,0.327664098,0.292319957,0.774647887,0.588094605,1.352112676,1.216848259,0.404996014,0.609619984,0.445920808,0.365399947,0.193994154,0.910975286,2.401541323,1.117193728,0.243954292,0.247408982,0.592080787,0.183630082,0.395163433,1.705022588,0.386925326,0.552218974,0.458942333,0.854371512,0.672601648,0.439808663,0.592612277,0.450969971,0.410045177,0.478341749,0.30029232,0.152730856,0.740990991,0.192989865,0.958333333,0.251126126,0.313907658,0.926238739,0.086148649,0.191722973,0.154279279,0.110078829,0.132460586,0.149774775,0.161317568,0.137528153,0.204673423,0.104448198,0.406109234,0.244650901,1.045326577,1.584881757,0.157657658,1.027167793,0.688344595,0.181869369,0.179757883,0.168637387,0.110078829,,0.389358108,0.148226351,0.269003378,0.243806306,1.238457207
0.488372093,0.540085679,0.29130967,1.913402693,2.873623011,0.215422277,0.210526316,1.414932681,0.1624847,1.689412485,0.685740514,0.301407589,0.309669523,0.243268054,0.732864137,0.551713586,1.222766218,1.260097919,0.366585067,0.593329253,0.430232558,0.335985312,0.188188494,0.806915545,2.119339045,0.971848225,0.237760098,0.238066095,0.488984088,0.177172583,0.365361077,1.421052632,0.382802938,0.564565483,0.456854345,0.82619339,0.827111383,0.486842105,0.621481028,0.480110159,0.485312118,0.549571603,0.330171359,0.156717593,0.704835407,0.17908332,0.902031816,0.239407781,0.170105528,0.711608127,0.118601355,0.211529375,0.155930068,0.075444952,0.113718696,0.106315955,0.142699638,0.117341314,0.162860293,0.090722948,0.372814616,0.245077965,0.945818239,1.402583084,0.172468105,1.103323358,0.620412663,0.225862341,0.196251378,0.198298945,0.075444952,,0.411245865,0.155772563,0.222554733,0.267758702,0.981414396
0.514854614,0.564791403,0.316055626,1.957016435,2.978824273,0.250632111,0.175094817,1.487357775,0.162136536,1.678571429,0.686156764,0.300252845,0.32806574,0.268015171,0.76517067,0.555941846,1.261694058,1.213021492,0.445006321,0.616940582,0.40676359,0.345448799,0.191845765,0.829646018,2.104930468,0.961125158,0.236409608,0.248735777,0.513274336,0.187737042,0.389380531,1.512958281,0.408343869,0.586599241,0.509797724,0.882743363,0.800252845,0.500316056,0.63369153,0.474399494,0.455436157,0.520859671,0.340391909,0.135913016,0.684521906,0.180364567,0.853693636,0.225135913,0.232651103,0.699712184,0.090502079,0.204349217,0.152542373,0.091461465,0.12120243,0.136552606,0.143428206,0.13559322,0.179245283,0.099456348,0.342500799,0.233290694,0.96642149,1.403901503,0.179724976,1.030060761,0.619923249,0.182283339,0.17396866,0.16165654,0.091461465,,0.40821874,0.148704829,0.215222258,0.217620723,0.994403582
0.485099846,0.556374808,0.287250384,1.892165899,2.847004608,0.223041475,0.177572965,1.462365591,0.169892473,1.537941628,0.695852535,0.280798771,0.301382488,0.292473118,0.727803379,0.532411674,1.205529954,1.125960061,0.4,0.568970814,0.421198157,0.349308756,0.19109063,0.824884793,2.044239631,0.976036866,0.224270353,0.238095238,0.492165899,0.185560676,0.366513057,1.421198157,0.361290323,0.566513057,0.488479263,0.871889401,0.681105991,0.470660522,0.614746544,0.459293395,0.428571429,0.494930876,0.32688172,0.142459473,0.62682168,0.183887342,0.890453578,0.244309808,0.239233666,0.770754871,0.081218274,0.199115769,0.146880629,0.09317177,0.125102342,0.128377272,0.136400851,0.128541019,0.172588832,0.10119535,0.388570493,0.235467496,1.020140822,1.42492222,0.159325364,1.009988538,0.640412641,0.174553791,0.165875225,0.151301785,0.09317177,,0.361061077,0.143278205,0.218929098,0.208285574,1.030948092
0.627581675,0.954187007,0.446958318,2.930717236,5.915039429,0.197897109,0.185598949,1.765114532,0.232256853,1.808111153,1.022812617,0.348666917,0.348291401,0.245963199,1.083176868,1.008636876,2.128989861,1.603736388,0.361903868,1.028539241,0.534547503,0.400675929,0.175835524,2.40781074,4.643822756,1.533420954,0.271216673,0.322474653,0.887626737,0.16804356,0.442921517,2.747559144,0.358148704,0.537645513,0.383589936,0.799380398,0.645043184,0.538302666,0.709350357,0.488265115,0.368757041,0.527037176,0.214513706,0.248877042,1.223801767,0.172713362,0.605804827,0.355595044,0.676686905,1.951280912,0.135248532,0.150501012,0.202872797,0.148773385,0.185793968,0.219754183,0.353719335,0.119354361,0.22079076,0.124734686,0.571351004,0.303667506,1.788785231,2.221383089,0.148822745,1.180117479,0.833703539,0.211461573,0.127400168,0.120835184,0.148773385,0.120884545,0.54124093,0.121674318,0.158102572,,1.649982724
0.651253323,0.962020509,0.464963919,2.992688948,5.975028485,0.202810482,0.188473224,1.807823775,0.259020129,1.960691227,1.053551082,0.353873908,0.36270414,0.260634258,1.122293961,1.04101785,2.196448918,1.854728447,0.365742499,1.042821876,0.550037979,0.414830991,0.180972275,2.4738891,4.892802886,1.563330801,0.27535131,0.332985188,0.892423092,0.172901633,0.46268515,2.801842005,0.395366502,0.561716673,0.394511964,0.823205469,0.678598557,0.563520699,0.776015951,0.506551462,0.388340296,0.537124953,0.234523357,0.248037981,1.216306559,0.167280302,0.61268288,0.350498983,0.637341343,2.060217033,0.130801279,0.158657107,0.205745567,0.14766011,0.18922585,0.211704292,0.34308691,0.124939444,0.215579886,0.121596745,0.569082453,0.320414688,1.763879469,2.215773665,0.162581145,1.066127313,0.838387753,0.222265284,0.134822207,0.130462165,0.14766011,0.128960372,0.525966476,0.126780351,0.163404709,,1.63898847
0.64434594,0.9671791,0.470055645,3.073847024,5.927379044,0.205130623,0.182589833,1.783551825,0.258794681,2.147882675,1.025841743,0.361690088,0.368386306,0.259549184,1.135150429,1.056587758,2.238517401,1.956427426,0.379420919,1.05856833,0.555031595,0.410921437,0.191738187,2.578232576,4.804017731,1.579741583,0.283127417,0.340375365,0.892200321,0.17089503,0.459964161,2.856078468,0.383853626,0.573139677,0.402338961,0.867207394,0.730547958,0.598415543,0.740356503,0.539469961,0.405639913,0.574931623,0.235216448,0.236124002,1.200436235,0.182244292,0.603165027,0.351726378,0.590310006,2.21111008,0.122888435,0.168043438,0.208975311,0.14316874,0.18275478,0.204102469,0.335483572,0.120614442,0.200900316,0.124837572,0.537033599,0.313996659,1.672823464,2.098199369,0.166326341,1.063393354,0.806385743,0.227445703,0.124327084,0.118850937,0.14316874,0.129153518,0.508214219,0.122795619,0.160293299,,1.564924819
0.568229103,0.812018113,0.393464692,2.606780076,5.808101824,0.218210745,0.17990454,2.312324073,0.209154326,1.733692327,0.906988129,0.337290417,0.335699425,0.250642516,0.959980419,0.86219557,1.949822543,1.661240974,0.374128014,0.939909436,0.493452454,0.405947864,0.175376331,1.748133643,4.039652429,1.473626239,0.267531514,0.292497858,0.810794272,0.165830376,0.406926937,2.418431037,0.342430547,0.521478399,0.392852772,0.76135112,0.639823767,0.468363725,0.67898666,0.467751805,0.354546567,0.479133521,0.202056052,0.230262737,1.15195295,0.166144601,0.724477402,0.341942083,0.598989964,1.787828422,0.124912101,0.15687528,0.202582625,0.140062648,0.181998338,0.206737838,0.292974493,0.122610752,0.207313175,0.117113086,0.571437704,0.292143451,1.65134565,2.207185323,0.148373074,1.291056703,0.844211468,0.207185323,0.145496388,0.116218117,0.140062648,0.127660935,0.561720898,0.123122163,0.156108163,,1.68222208
0.587038433,0.863727707,0.411203215,2.757975383,6.006656619,0.223687516,0.189399648,2.375282592,0.218538056,1.843255463,0.917357448,0.34853052,0.354684753,0.270283848,1.006154233,0.897261994,1.998116051,1.861592565,0.378171314,0.979276564,0.502260739,0.416101482,0.182115046,1.801306204,4.089927154,1.53089676,0.275558905,0.308590806,0.831826174,0.173700075,0.422381311,2.564556644,0.360085406,0.560035167,0.40919367,0.792514444,0.694297915,0.503014318,0.724441095,0.496232102,0.387967847,0.500879176,0.217030897,0.236061835,1.149328434,0.169221997,0.731500253,0.355993411,0.576849975,1.919602129,0.124619868,0.16662443,0.2093259,0.140775469,0.18385707,0.204004055,0.301951343,0.131208819,0.207108464,0.114546376,0.55993411,0.313862139,1.629054739,2.212113533,0.165103903,1.157121135,0.854092752,0.213443994,0.148314749,0.142739483,0.140775469,0.121388748,0.534845413,0.133996452,0.180372529,,1.660352255
0.595904096,0.861763237,0.421203796,2.831168831,6.368256743,0.233016983,0.187687313,2.406218781,0.221028971,1.991008991,0.917832168,0.359515485,0.365384615,0.268856144,1.049575425,0.933316683,2.035589411,1.983516484,0.401848152,1.000874126,0.501373626,0.424325674,0.203046953,1.891233766,4.313186813,1.537337662,0.281593407,0.321303696,0.84015984,0.171328671,0.43031968,2.576048951,0.366883117,0.573801199,0.417457542,0.85964036,0.767357642,0.538211788,0.71953047,0.529220779,0.406218781,0.532342657,0.231768232,0.227919185,1.118903742,0.172556919,0.73362632,0.354696942,0.529756455,2.113593359,0.122993347,0.175059513,0.214368553,0.138192028,0.179515351,0.199902338,0.298297015,0.128731002,0.196911433,0.118598547,0.54696942,0.318195691,1.54532137,2.085820668,0.171580297,1.186595862,0.82530672,0.222425685,0.136727095,0.135323201,0.138192028,0.126838796,0.512116218,0.136727095,0.176219252,,1.61081609
0.522917915,0.721090473,0.363541043,2.456261234,5.191731576,0.229179149,0.186638706,2.481426004,0.190832834,1.641252247,0.799880168,0.326992211,0.325344518,0.253894548,0.876123427,0.752846016,1.760934691,1.594967046,0.366087478,0.84182145,0.4691432,0.396494907,0.174206111,1.436339125,3.44877172,1.38241462,0.258388256,0.284451768,0.763930497,0.164619533,0.393499101,2.225134811,0.340023966,0.512432594,0.408777711,0.763031756,0.645895746,0.44367885,0.639155183,0.460155782,0.357549431,0.46929299,0.192480527,0.214976286,1.084002189,0.172382342,0.776267785,0.351331631,0.577617658,1.63954761,0.124407151,0.176030646,0.200109449,0.132068588,0.173659248,0.194819409,0.263681138,0.135625684,0.203301715,0.116380883,0.547154323,0.303265232,1.566399124,2.257022984,0.141280555,1.26286027,0.867201751,0.220722364,0.158974827,0.1213973,0.132068588,0.119937979,0.560105801,0.13425757,0.162167092,,1.727380518
0.530854674,0.748071583,0.385529158,2.573125579,5.495063252,0.23742672,0.187596421,2.549676026,0.200401111,1.714594261,0.819962974,0.363776612,0.344800987,0.26349892,0.923788954,0.802992903,1.850663376,1.849892009,0.388151805,0.892780006,0.45880901,0.414841098,0.185128047,1.495217525,3.623264425,1.438136378,0.271058315,0.301758716,0.795124961,0.166615242,0.415303919,2.366244986,0.350200555,0.551835853,0.423943227,0.78771984,0.711045973,0.476858994,0.688830608,0.491977785,0.387226165,0.478093181,0.2108917,0.207468156,1.026522422,0.169865643,0.740359449,0.34252312,0.520851509,1.720642122,0.120048857,0.174576863,0.207206421,0.133310068,0.167771768,0.186093177,0.257895655,0.145611586,0.189844704,0.110190194,0.507154074,0.320799162,1.496859187,2.188536032,0.160181469,1.269499215,0.848106788,0.206508463,0.169342174,0.124847322,0.133310068,0.120310592,0.506979585,0.143168731,0.195166638,,1.650846275
0.534999224,0.773863107,0.39158777,2.667701381,5.987583424,0.246624243,0.184541363,2.6034456,0.195405867,1.874126959,0.839670961,0.345336024,0.361011951,0.276579233,0.978891821,0.842309483,1.91292876,1.995498991,0.409591805,0.916188111,0.466552848,0.424336489,0.220549433,1.576129132,3.737544622,1.458016452,0.285115629,0.321434115,0.806922241,0.17305603,0.413161571,2.387552382,0.375756635,0.578922862,0.444358218,0.849914636,0.786745305,0.518392053,0.707900047,0.529411765,0.412851156,0.523513891,0.217910911,0.206994086,1.070797977,0.175366418,0.748350047,0.346790092,0.485214708,1.952687066,0.122310791,0.195765835,0.209651153,0.127624925,0.188480329,0.186423245,0.257992629,0.126167824,0.187537499,0.113825319,0.488128911,0.312676781,1.475357847,2.128739179,0.167823776,1.214451016,0.82454787,0.217879489,0.161052541,0.136110397,0.127624925,0.120939402,0.516842376,0.143481615,0.189766007,,1.555326991
0.519443385,0.736370568,0.370568052,2.503049943,4.947197865,0.266488753,0.205299276,2.749142204,0.208921083,1.712161647,0.787266489,0.347693481,0.344452917,0.284216546,0.893823866,0.759054518,1.821768967,1.685093404,0.399161266,0.845215402,0.474266108,0.430232558,0.193671369,1.40773923,3.439954251,1.437094929,0.288600839,0.309569196,0.78879146,0.190240183,0.417460923,2.191574533,0.356080823,0.550133435,0.461303851,0.815287838,0.694052612,0.445672894,0.676134197,0.479603507,0.39306138,0.48532215,0.211780404,0.202085286,0.983950328,0.181935333,0.785731022,0.343134958,0.551077788,1.508669166,0.118673852,0.175843486,0.202085286,0.135074977,0.175726336,0.197282099,0.241682287,0.144564199,0.183223993,0.108247423,0.546860356,0.313378632,1.499297095,2.216377694,0.160613871,1.380974695,0.915417057,0.223523899,0.172446111,0.146438613,0.135074977,0.126522962,0.583997188,0.14468135,0.178537957,,1.655576382
0.508589768,0.735699453,0.38436851,2.545403058,5.101000566,0.257126675,0.201057202,2.746837833,0.20841986,1.77119124,0.781952048,0.352086086,0.3518973,0.287710025,0.919388333,0.77024731,1.8274495,1.856333774,0.406456485,0.883518973,0.468378327,0.443458561,0.198602983,1.392486313,3.480460638,1.436284689,0.286766094,0.295827827,0.792712856,0.184821597,0.425901454,2.240513498,0.39116481,0.570889183,0.457428733,0.828204644,0.735699453,0.482537285,0.680951482,0.492920521,0.407211629,0.492731735,0.212573155,0.197085357,0.995373583,0.177423086,0.815752949,0.360050891,0.52475133,1.643881564,0.125607217,0.186213278,0.215244043,0.126185519,0.185287994,0.198588943,0.245662734,0.144922508,0.188989128,0.10721721,0.54661115,0.330326162,1.495951885,2.188295165,0.170830442,1.48912792,0.904811474,0.21987046,0.193499884,0.146773074,0.126185519,0.132431182,0.574485311,0.16215591,0.21431876,,1.681702521
0.516537517,0.737478737,0.383670384,2.624645625,5.601209601,0.259119259,0.183897184,2.758079758,0.208278208,1.864108864,0.795879796,0.360990361,0.371763372,0.298998299,0.96012096,0.812133812,1.857871858,1.997731998,0.428841429,0.88962389,0.467775468,0.443772444,0.207144207,1.443961444,3.433566434,1.435267435,0.295785296,0.307125307,0.801927802,0.183519184,0.425817426,2.207900208,0.3997354,0.593649594,0.475146475,0.856170856,0.815346815,0.508599509,0.725004725,0.524853525,0.434889435,0.542997543,0.216594217,0.194162996,0.99030837,0.179955947,0.780726872,0.338656388,0.442951542,1.828414097,0.115528634,0.195154185,0.219273128,0.129845815,0.185352423,0.190969163,0.235792952,0.137555066,0.174889868,0.102312775,0.493722467,0.331057269,1.406387665,2.081277533,0.166189427,1.375330396,0.86784141,0.225881057,0.176872247,0.16277533,0.129845815,0.121585903,0.532929515,0.160682819,0.213325991,,1.585792952
0.454421149,0.685278031,0.36030082,2.392889699,4.5,0.278714676,0.208751139,2.586144029,0.220601641,1.61189608,0.731084777,0.353463993,0.347082954,0.283272562,0.871467639,0.710118505,1.718322698,1.623518687,0.402233364,0.80515041,0.458523245,0.443710119,0.198040109,1.486326345,3.151321787,1.403372835,0.276891522,0.295578851,0.770054695,0.197356427,0.384229717,2.076800365,0.353691887,0.529854148,0.434366454,0.817228806,0.715360073,0.433682771,0.680264357,0.477666363,0.383090246,0.434822242,0.189835916,0.185584093,0.934824634,0.172604253,0.785832643,0.325186413,0.529549848,1.381386357,0.12054681,0.171775753,0.188207677,0.129798398,0.168461751,0.187931511,0.228666114,0.132283899,0.177022922,0.098315382,0.555233361,0.308478321,1.456365645,2.098729633,0.163766915,1.352112676,0.923777962,0.223418945,0.187793427,0.16072908,0.129798398,0.109085888,0.520022093,0.149682408,0.203534935,,1.615575808
0.471745596,0.697323267,0.371539693,2.472660718,4.652024708,0.278197209,0.215511325,2.592541752,0.244566461,1.758178906,0.760466712,0.356897735,0.360558225,0.308396248,0.896133608,0.741020361,1.765042324,1.767787692,0.41615191,0.842598948,0.468085106,0.483413407,0.215282544,1.269274765,3.212765957,1.406085564,0.289407458,0.306566003,0.784717456,0.196064974,0.382292382,2.132692748,0.373369938,0.590711508,0.455730954,0.858156028,0.773507207,0.454815832,0.705330588,0.489132922,0.412948982,0.482955845,0.20979181,0.182792817,0.951755562,0.173009917,0.778745645,0.320959528,0.482980434,1.434870008,0.106807826,0.179174484,0.187215224,0.113106406,0.163361029,0.18064862,0.217770035,0.122085232,0.170195658,0.099303136,0.508978826,0.333556687,1.394398285,2.066604128,0.185875101,1.426159207,0.883945323,0.220316269,0.171535781,0.155856339,0.113106406,0.123425355,0.547038328,0.157866524,0.219914232,,1.561913696
0.481272563,0.684115523,0.360785199,2.538808664,5.008122744,0.287229242,0.22450361,2.576940433,0.199232852,1.799187726,0.756543321,0.368907942,0.365072202,0.310243682,0.92599278,0.753610108,1.757220217,1.915388087,0.440884477,0.861687726,0.471344765,0.457355596,0.21683213,1.272111913,3.138086643,1.397563177,0.287454874,0.324458484,0.793095668,0.189305054,0.420126354,2.082581227,0.379738267,0.588898917,0.472924188,0.88898917,0.84183213,0.48465704,0.722924188,0.527075812,0.436371841,0.528880866,0.197879061,0.179869281,0.934901961,0.176601307,0.775163399,0.324183007,0.442745098,1.701699346,0.105490196,0.197908497,0.197254902,0.114379085,0.165620915,0.17372549,0.210588235,0.13254902,0.155686275,0.099346405,0.496732026,0.331633987,1.357647059,2.01124183,0.185620915,1.357385621,0.858431373,0.212156863,0.180653595,0.15869281,0.114379085,0.124575163,0.557124183,0.168496732,0.233856209,,1.530457516
0.560614372,0.763027976,0.40296215,2.933516182,6.31727921,0.192320351,0.167635765,1.892484915,0.198354361,1.730444323,0.832473944,0.333296764,0.324300603,0.24509051,1.051563357,0.864399342,2.129456939,1.586725178,0.348765771,0.948546352,0.398793198,0.382446517,0.160394953,2.046077894,4.324520022,1.450246846,0.256609984,0.281952825,0.869994515,0.151727921,0.414810752,2.662314866,0.337356007,0.509599561,0.391771805,0.794624246,0.636313769,0.485353812,0.699945145,0.478551838,0.336478332,0.459791552,0.183104772,0.247357675,1.327948595,0.177516214,0.900372328,0.349267355,0.534110017,2.181299544,0.106713908,0.17024982,0.205741052,0.149351429,0.20021619,0.206882056,0.297862119,0.130554888,0.237148691,0.137581071,0.606834014,0.311554168,1.926975739,2.495856354,0.156617824,1.244535191,0.92679558,0.219493154,,0.133977901,0.149351429,,0.589959164,0.120165746,0.17024982,,1.680398751
0.516108108,0.749621622,0.401297297,2.919243243,6.306810811,0.192540541,0.16227027,1.854378378,0.205081081,1.746594595,0.843351351,0.332648649,0.324864865,0.238810811,1.074594595,0.887351351,2.107783784,1.745405405,0.351243243,0.950810811,0.396756757,0.393297297,0.161513514,2.045189189,4.279783784,1.430162162,0.25372973,0.284216216,0.882810811,0.148756757,0.41372973,2.665513514,0.337621622,0.516540541,0.391243243,0.800216216,0.662378378,0.496432432,0.695783784,0.478594595,0.344864865,0.455135135,0.187459459,0.255174471,1.365404116,0.177214435,0.874500447,0.354011333,0.521085595,2.286489711,0.105219207,0.166954966,0.215090963,0.143155383,0.197494781,0.212287504,0.305099911,0.133074858,0.238950194,0.139815091,0.617834775,0.334685356,1.891738741,2.57148822,0.166119893,1.251297346,0.933373099,0.229048613,,0.142558902,0.143155383,,0.600238592,0.125857441,0.187772144,,1.720906651
0.507321275,0.77002584,0.417958656,2.92581826,6.766149871,0.201012059,0.177756245,1.832041344,0.210594315,1.869186047,0.832687339,0.338608958,0.336024978,0.253122308,1.115094746,0.91042205,2.102067183,1.940245478,0.375107666,0.981696813,0.403423773,0.3916882,0.170865633,2.099698536,4.314922481,1.460594315,0.257536606,0.295327304,0.892657192,0.15040913,0.42118863,2.683677864,0.351851852,0.547911283,0.404069767,0.829888028,0.723621878,0.54543497,0.720822567,0.507859604,0.366602067,0.493432386,0.199612403,0.248361881,1.31641568,0.184331532,0.848373376,0.353776296,0.519772388,2.539889642,0.106046672,0.17547994,0.20841476,0.140878262,0.19628693,0.206288079,0.288309001,0.127370962,0.224106219,0.142200253,0.573514197,0.307793999,1.782503736,2.384584435,0.161800207,1.168640074,0.895160363,0.229796528,,0.14633866,0.140878262,,0.581733533,0.12283021,0.182204851,,1.645763881
0.505092786,0.695549044,0.376029022,2.915585322,5.917957304,0.22673364,0.174270964,2.663038928,0.190037673,1.535091391,0.719966513,0.327054556,0.32928701,0.255616018,1.015766709,0.796846658,2.0113018,1.601646435,0.398214037,0.858099623,0.37449421,0.402120832,0.16422492,1.682712432,3.815403935,1.419143296,0.266499233,0.282544998,0.829496302,0.163666806,0.408120553,2.538161016,0.329426538,0.520022325,0.410353007,0.798102414,0.649644203,0.45876936,0.697502442,0.471885029,0.345332775,0.467001535,0.182363611,0.236384885,1.193611219,0.171562135,0.925126607,0.337358785,0.50377873,1.813167121,0.105259057,0.163537203,0.199532528,0.151928321,0.189871445,0.212855473,0.272536034,0.132606155,0.240514219,0.135410986,0.598987145,0.309154655,1.745695364,2.579898714,0.167199065,1.322399688,0.916244644,0.216361511,,0.12645111,0.151928321,,0.591585508,0.131515388,0.188391118,,1.699259836
0.479120267,0.689170379,0.381124722,2.913557906,6.066536748,0.22188196,0.16717706,2.652561247,0.198496659,1.664949889,0.729955457,0.334214922,0.33672049,0.260996659,1.043847439,0.820016704,2.051503341,1.730094655,0.372355234,0.886553452,0.384326281,0.40701559,0.173719376,1.666341871,3.929426503,1.423023385,0.2655902,0.278953229,0.845072383,0.153814031,0.415089087,2.542455457,0.339643653,0.528396437,0.424276169,0.806514477,0.693903118,0.469933185,0.699331849,0.486219376,0.35857461,0.45935412,0.182488864,0.229033991,1.231489296,0.176244917,0.910764981,0.351876007,0.498810711,1.93708279,0.10319957,0.173405969,0.212077035,0.148776184,0.196808103,0.211002839,0.264789381,0.140566255,0.185835955,0.133660707,0.587508632,0.316274074,1.718560577,2.520524822,0.182076268,1.228420164,0.92212077,0.228727077,,0.147548531,0.148776184,,0.583748945,0.135195274,0.193815699,,1.705363309
0.457992362,0.703491544,0.385842881,2.904391708,6.318466994,0.21685761,0.160665576,2.652073104,0.197081288,1.8101473,0.711811238,0.334969995,0.343426077,0.262956901,1.058237861,0.834833606,2.032051282,1.868248773,0.393889798,0.89893617,0.371658483,0.40248227,0.180714675,1.721767594,3.858701582,1.417075832,0.267321331,0.288052373,0.856110202,0.153436989,0.413120567,2.539416258,0.348199673,0.539689034,0.424031642,0.831696672,0.73690671,0.502318603,0.730496454,0.507092199,0.370840153,0.489907256,0.180714675,0.228912928,1.229820713,0.183145472,0.935244724,0.362735457,0.514411075,2.231333686,0.103411756,0.191239882,0.214917921,0.154020728,0.199182994,0.214615326,0.274982979,0.128375823,0.204251456,0.138134503,0.558438611,0.329525683,1.679173916,2.463348211,0.185490582,1.227929495,0.905060897,0.234359634,,0.164687193,0.154020728,,0.573795295,0.137983206,0.208033891,,1.68242681
0.420541987,0.62295082,0.342756775,2.635162262,5.307962529,0.228839077,0.174305788,2.724322516,0.183506189,1.43643359,0.643860823,0.322515892,0.316159251,0.256774841,0.94061559,0.694546671,1.835061894,1.485279358,0.383907661,0.800434928,0.351789896,0.398962864,0.177484108,1.385413182,3.269488123,1.307795249,0.254934761,0.266142523,0.789227166,0.159417866,0.382234861,2.254934761,0.319839411,0.495817999,0.385747742,0.777350284,0.644362663,0.425727668,0.669621947,0.446637671,0.340414854,0.429742389,0.171462027,0.214021772,1.060021971,0.169180066,0.950364526,0.341755718,0.472585639,1.628383102,0.098571857,0.184260461,0.192050335,0.103565365,0.183860981,0.205033457,0.226905023,0.140816938,0.24288425,0.132028363,0.568660741,0.30740038,1.584240487,2.450314591,0.176570458,1.347248577,0.875162289,0.216818136,,0.155897333,0.103565365,,0.586237891,0.14790772,0.241086587,,1.653051034
0.437456926,0.6404204,0.357512061,2.731909028,5.468986906,0.232253618,0.171088904,2.77911785,0.19314266,1.550999311,0.630427292,0.332012405,0.339076499,0.266884907,0.995864921,0.742074431,1.91540317,1.662129566,0.403687112,0.835802895,0.371640248,0.422294969,0.185561682,1.422639559,3.38800827,1.372157133,0.267229497,0.303928325,0.818573398,0.178669883,0.408511371,2.324603722,0.339593384,0.528945555,0.437801516,0.814093728,0.715368711,0.448311509,0.697622329,0.477084769,0.348897312,0.457270848,0.179186768,0.21302578,1.008528785,0.167183563,0.921593332,0.348032564,0.482942431,1.799476643,0.098856368,0.181624346,0.198197325,0.143438651,0.189571622,0.204496996,0.23929056,0.142760225,0.226788137,0.127737934,0.540027137,0.342798992,1.524229502,2.407927893,0.18918395,1.313529754,0.846191122,0.226788137,,0.160786974,0.143438651,,0.559410739,0.153905796,0.230277186,,1.653808878
0.403742414,0.640761969,0.361935266,2.732636548,5.787255563,0.243256912,0.165037087,2.754551585,0.1908294,1.694032367,0.630310182,0.358900877,0.343391773,0.280681052,1.01146325,0.771915037,1.922960216,1.805461902,0.411496966,0.847774781,0.360923803,0.435603506,0.195718139,1.48128793,3.46072151,1.334962913,0.262643291,0.280681052,0.824679703,0.163182738,0.4045853,2.322993931,0.340357384,0.53927849,0.444032367,0.838334457,0.732805125,0.467127444,0.722016183,0.496797033,0.383513149,0.486176669,0.181557653,0.210957847,1.075528118,0.193016302,0.953795698,0.358830906,0.507668564,2.126844796,0.099064339,0.204591492,0.205170252,0.14642616,0.193112762,0.202855214,0.237387865,0.145075721,0.204012733,0.137069548,0.523198611,0.362207003,1.507282724,2.390855599,0.191280023,1.30529565,0.849040224,0.237870165,,0.172663258,0.14642616,,0.550400309,0.155107553,0.235458667,,1.607118742
0.383423181,0.58378257,0.324573226,2.467654987,4.320530099,0.250449236,0.204402516,2.618598383,0.206199461,1.343216532,0.619721473,0.325696316,0.311769991,0.272012579,0.905211141,0.676774483,1.663072776,1.335804133,0.404537287,0.751347709,0.388814016,0.437556155,0.188230009,1.242587601,2.919811321,1.26819407,0.279649596,0.276055705,0.782120395,0.189577718,0.426100629,2.037511231,0.347484277,0.5024708,0.39442947,0.784591195,0.624663073,0.347484277,0.680143756,0.442722372,0.372192273,0.406334232,0.17228212,0.194770897,0.826752938,0.16585237,0.894361548,0.315858973,0.548395616,1.650864915,0.080021128,0.162551169,0.184867292,0.122540605,0.165984418,0.172322725,0.204014261,0.122936749,0.203089925,0.090717021,0.564769576,0.306087416,1.434174039,2.397068533,0.149214314,1.413706589,0.987587482,0.248646507,,0.160966592,0.122540605,,0.50033012,0.152119371,0.205070646,,1.739865311
0.38264963,0.596951356,0.338937458,2.488231338,4.260928043,0.251288949,0.207800941,2.672046626,0.204662632,1.30307106,0.599193006,0.327953374,0.317193454,0.272360457,0.889262497,0.674288276,1.696704775,1.355973997,0.413584398,0.736830307,0.38623627,0.418516028,0.196144362,1.207576777,2.955615333,1.260479713,0.279309572,0.282223717,0.778749159,0.201524322,0.404841964,2.059403721,0.343196593,0.513113652,0.398565344,0.779197489,0.642681013,0.379287155,0.639991033,0.445415826,0.352387357,0.425689307,0.180452813,0.19291546,0.843824072,0.175138267,0.907426916,0.327495391,0.549644456,1.643271003,0.085198841,0.162628391,0.180405583,0.128127469,0.182775876,0.174611535,0.230576771,0.138530419,0.207137214,0.105609692,0.553858309,0.324993416,1.445088228,2.384382407,0.161443245,1.43705557,0.961285225,0.262048986,,0.163418488,0.128127469,,0.51132473,0.159204635,0.214379774,,1.718461944
0.396305256,0.577083792,0.334286343,2.485155047,4.482296019,0.248955355,0.182757862,2.64438091,0.196613152,1.300417858,0.585880801,0.316692325,0.329228062,0.270288102,0.882779855,0.680888498,1.683967451,1.342643501,0.396745107,0.736089729,0.372113481,0.421376732,0.193534198,1.206509787,2.937101386,1.288102045,0.270508027,0.283923466,0.762920607,0.172201452,0.372773257,1.991422916,0.337585221,0.501869364,0.424895536,0.773477018,0.651638443,0.393226303,0.64899934,0.447327909,0.354519463,0.447107983,0.177039806,0.191151146,0.880646443,0.172340707,0.90952444,0.34560869,0.546165055,1.648032852,0.087163863,0.167704332,0.185190091,0.126506822,0.181083587,0.171678368,0.195522586,0.133925023,0.215127832,0.096569082,0.543780633,0.357928202,1.408133528,2.325606041,0.175519936,1.369850311,0.956285601,0.260564313,,0.166379653,0.126506822,,0.531196185,0.170883561,0.239501921,,1.690157637
0.378328982,0.590861619,0.308093995,2.37154047,4.051174935,0.248041775,0.221148825,2.548563969,0.204960836,1.390339426,0.551174935,0.325587467,0.307049608,0.278590078,0.866579634,0.628720627,1.590861619,1.25770235,0.425848564,0.74229765,0.369451697,0.425326371,0.21227154,1.14386423,2.707571802,1.29843342,0.279112272,0.283028721,0.757180157,0.202349869,0.365535248,1.950652742,0.352480418,0.480156658,0.423759791,0.765796345,0.631070496,0.33002611,0.660052219,0.420626632,0.323759791,0.404699739,0.174673629,0.185350529,0.826388889,0.169808201,0.940806878,0.322089947,0.527116402,1.42989418,0.081183862,0.181382275,0.168320106,0.131944444,0.197089947,0.174933862,0.201554233,0.135582011,0.21577381,0.10218254,0.638558201,0.353505291,1.667989418,2.406084656,0.176752646,1.512070106,1.002645503,0.260582011,,0.183862434,0.131944444,,0.56167328,0.180390212,0.249503968,,1.73015873
0.366569691,0.573657762,0.326368686,2.441946575,4.036498281,0.266860619,0.224543771,2.633430309,0.206559111,1.315789474,0.617297011,0.350965353,0.316053954,0.291721767,0.889182756,0.617297011,1.620206295,1.343824385,0.426606718,0.730759058,0.389050516,0.466543243,0.207352552,1.1785242,2.783655118,1.302036498,0.285109759,0.293573129,0.766463898,0.195979899,0.355461518,1.969584766,0.340650622,0.494049193,0.389050516,0.798201534,0.650092568,0.372652737,0.675218196,0.45517059,0.353874636,0.417878868,0.181433483,0.183850732,0.825961074,0.169213447,0.905742319,0.325719801,0.529676693,1.380408557,0.082354834,0.17966865,0.160688435,0.131253016,0.172912981,0.168409201,0.196879524,0.134309152,0.193501689,0.094740228,0.637767412,0.327006595,1.588064983,2.368988258,0.183850732,1.473218594,0.944506997,0.255589513,,0.178864404,0.131253016,,0.549461155,0.183689883,0.279556056,,1.633585331
0.385658409,0.583311604,0.331942634,2.429726206,4.066492829,0.25684485,0.212255541,2.612516297,0.200521512,1.334550196,0.583833116,0.347327249,0.322033898,0.302477184,0.871447197,0.646153846,1.667275098,1.342633638,0.419035202,0.739765319,0.386440678,0.450847458,0.201564537,1.126466754,2.796870926,1.24589309,0.285528031,0.324902216,0.808865711,0.197131682,0.352542373,1.960886571,0.349413299,0.483181226,0.395045632,0.766883963,0.658670143,0.373663625,0.650586701,0.433376793,0.349674055,0.398696219,0.190612777,0.190674571,0.821182503,0.169524115,0.88831918,0.331998077,0.509053036,1.359557763,0.087646211,0.18170165,0.157827271,0.129626662,0.180740266,0.182663035,0.190514341,0.131869893,0.194520109,0.093574748,0.60390963,0.366768146,1.597019708,2.292741548,0.191956417,1.402820061,0.922768787,0.24515302,,0.177856113,0.129626662,,0.521871495,0.181381189,0.279282166,,1.613042782
0.3778463,0.555621442,0.315109108,2.220944023,4.887096774,0.194852941,0.158325427,3.391129032,0.17955408,1.247865275,0.643145161,0.318785579,0.283088235,0.251897533,0.845588235,0.904055977,1.704696395,1.171963947,0.324596774,0.774549336,0.296133776,0.331593928,0.144568311,1.318666983,3.389231499,1.063804554,0.245967742,0.258657495,0.699240987,0.136385199,0.3721537,2.063211575,0.293643264,0.432281784,0.337405123,0.721062619,0.566413662,0.370493359,0.530360531,0.457542694,0.277514231,0.381404175,0.146940228,0.223273207,1.282226133,0.158747617,0.892726206,0.337366183,0.45035929,1.785159114,0.117759202,0.157867723,0.197023024,0.138143423,0.173852471,0.180231706,0.215207508,0.127364716,0.261328641,0.146355771,0.719167033,0.28977856,2.06855844,2.396539082,0.149508726,1.273427189,0.845871829,0.239624578,,0.130371022,0.138143423,0.127804663,0.505059393,,,,1.817861857
0.39071277,0.582698789,0.333042067,2.376731994,5.211334415,0.206715766,0.170640369,3.513543877,0.189239795,1.338409687,0.674447635,0.334290351,0.296217701,0.241168393,0.885657221,0.94669829,1.773686182,1.253401573,0.333666209,0.809511921,0.311571589,0.352015978,0.152415429,1.405442517,3.553488953,1.12570216,0.240294595,0.272000999,0.756834353,0.139058794,0.392085882,2.184621146,0.31456747,0.46074148,0.355511172,0.775683435,0.601797528,0.402945949,0.575333916,0.481462988,0.297091499,0.403570091,0.156409936,0.217597663,1.27192406,0.158086893,0.876159182,0.323475721,0.444249726,1.78094195,0.116465863,0.163563344,0.194450529,0.136911281,0.172690763,0.178021176,0.220518437,0.127126689,0.266447609,0.148886455,0.697042716,0.317196057,2.050894487,2.373932092,0.157429719,1.215991238,0.865498357,0.232931727,,0.132968237,0.136911281,0.130996714,0.497626871,,,,1.769404892
0.395357544,0.576313491,0.342568326,2.356046425,5.326219893,0.207412954,0.168601023,3.511543741,0.181579933,1.416198677,0.663297142,0.338325222,0.298390116,0.242730563,0.902283789,0.985648321,1.818420067,1.302758018,0.342693124,0.82366155,0.331086984,0.360539124,0.157494072,1.453637839,3.616622988,1.140771247,0.238737052,0.268813179,0.758392612,0.141020841,0.391364033,2.227754898,0.319231249,0.466242356,0.36028953,0.765755647,0.628728316,0.413078747,0.588294022,0.489579433,0.305129165,0.412829153,0.15849245,0.218307826,1.231374531,0.159688132,0.874314178,0.367239388,0.435677159,1.755775339,0.111608432,0.16250361,0.202570026,0.134709789,0.17412648,0.172754837,0.205457696,0.123881028,0.247256714,0.150736356,0.68697661,0.300750794,1.978559053,2.327461738,0.14719896,1.274978342,0.85034652,0.238160554,,0.133049379,0.134709789,0.122870344,0.493719319,,,,1.723144672
0.384858543,0.540698593,0.322269638,2.177809388,4.799272957,0.231863442,0.174648333,3.867235657,0.183657342,1.308993204,0.607554923,0.342342342,0.291923502,0.240872451,0.812707444,0.851272325,1.663821716,1.17053896,0.370317686,0.740319267,0.316895843,0.381223329,0.159159159,1.189031136,3.181444602,1.077287814,0.251936147,0.258100205,0.708708709,0.149201833,0.406827881,2.066698277,0.314683104,0.476055002,0.429429429,0.756756757,0.599652284,0.374901217,0.577366841,0.465307413,0.311363996,0.402718508,0.174174174,0.196433301,1.113975457,0.149995586,0.861657985,0.315264412,0.413701775,1.437891763,0.109826079,0.16456255,0.17886466,0.137724022,0.166769665,0.178599806,0.196080162,0.124216474,0.238456785,0.14054913,0.664606692,0.290721285,1.871810718,2.323386598,0.144521939,1.290103293,0.824490156,0.227421206,,0.129778406,0.137724022,0.132691798,0.491745387,,,,1.682969895
0.356513531,0.524386407,0.316708622,2.17778477,4.582756451,0.221680302,0.172592826,3.844398993,0.175739459,1.331812461,0.597388295,0.34219635,0.294052863,0.248269352,0.835431089,0.846601636,1.652769037,1.189112649,0.362806797,0.729389553,0.309471366,0.369572058,0.159219635,1.173851479,3.142857143,1.085745752,0.247010699,0.262586532,0.704688483,0.1406545,0.391126495,2.056324733,0.313876652,0.472781624,0.389867841,0.741976086,0.609502832,0.398206419,0.576935179,0.471837634,0.317809943,0.406230334,0.168974198,0.202674618,1.113038764,0.158850637,0.860124695,0.323393874,0.410228608,1.46814855,0.110870155,0.166260052,0.193548387,0.142314991,0.176109153,0.185687178,0.208276859,0.13174302,0.251377971,0.141682479,0.72097226,0.311737598,1.89446101,2.380771664,0.167976868,1.339025933,0.860666847,0.238547032,,0.134453782,0.142314991,0.14095961,0.497063341,,,,1.753591759
0.362914748,0.555484998,0.32354342,2.252579775,4.806477219,0.219399905,0.184632481,3.859183997,0.180346087,1.421177965,0.588347357,0.341959041,0.302428957,0.251309732,0.834100651,0.885061121,1.699476107,1.287505953,0.368153675,0.754722972,0.319257025,0.370852516,0.157485315,1.210985871,3.308937927,1.098745833,0.240514367,0.263851405,0.721384347,0.143673599,0.384187966,2.105254802,0.322590887,0.487061438,0.394983331,0.771709795,0.64534053,0.395935863,0.600412764,0.489125258,0.330052389,0.41689157,0.175583426,0.201415351,1.167392488,0.16231174,0.87143894,0.331700236,0.407729995,1.490655054,0.102159318,0.164942842,0.198512067,0.139539104,0.173561967,0.188985665,0.199872981,0.134549084,0.268463074,0.142533116,0.664217021,0.322355289,1.89602613,2.352476864,0.166213028,1.295953547,0.856741063,0.240518962,,0.136726547,0.139539104,0.127290873,0.488568318,,,,1.72409726
0.359692368,0.500887399,0.303490436,2.069808716,4.102346677,0.231315322,0.182015382,3.681325182,0.18339578,1.175507789,0.545848945,0.337803195,0.289489253,0.257345691,0.778347466,0.761782686,1.548806941,1.078682706,0.375665549,0.682902781,0.303293236,0.38315914,0.168802997,0.989745612,2.68329718,1.012817985,0.247288503,0.256162493,0.670676395,0.15795701,0.381187143,1.845395386,0.318674818,0.484519819,0.395188326,0.751331098,0.626700848,0.370143956,0.588641294,0.464602642,0.323802011,0.403667916,0.188917373,0.186680589,0.954751131,0.153382063,0.828170321,0.317438218,0.370808679,1.20025525,0.09270217,0.159879336,0.174034111,0.133658197,0.155586495,0.169161156,0.201879568,0.122055923,0.245156051,0.14015547,0.637428936,0.310592876,1.730363151,2.274277758,0.169857292,1.334725606,0.797540318,0.228564799,,0.147232858,0.133658197,0.132730015,0.479521986,,,,1.626290753
0.379945163,0.504504505,0.30297689,2.062867215,4.128476302,0.242068155,0.179984332,3.69800235,0.180963572,1.199177438,0.511946729,0.335487662,0.292792793,0.25342734,0.787700744,0.774383079,1.519584802,1.093811203,0.376811594,0.686839013,0.300430866,0.406580494,0.193497846,1.001175088,2.676654916,0.999216608,0.247356052,0.262044653,0.65746181,0.157853506,0.375636506,1.859968664,0.318448884,0.498237368,0.40893067,0.74951038,0.637289463,0.384841363,0.569917744,0.464943204,0.325303564,0.408343126,0.189385037,0.186184055,0.985923823,0.158977999,0.859593092,0.31996688,0.381476224,1.251951739,0.096995505,0.155665957,0.194582446,0.139105749,0.176129643,0.178613674,0.188549799,0.125621008,0.244144784,0.143245801,0.661580317,0.316181689,1.751715164,2.264726757,0.174000473,1.307546723,0.829548143,0.23456352,,0.150934469,0.139105749,0.142772652,0.496806246,,,,1.61497516
0.328703704,0.493441358,0.295910494,2.050540123,4.150655864,0.228780864,0.183256173,3.71412037,0.175154321,1.319251543,0.509259259,0.325810185,0.294753086,0.257137346,0.763695988,0.78125,1.514660494,1.156828704,0.377507716,0.671103395,0.287037037,0.372878086,0.171103395,1.012152778,2.718364198,0.984375,0.237268519,0.250771605,0.656635802,0.150848765,0.367862654,1.865933642,0.323302469,0.453703704,0.421682099,0.763117284,0.644675926,0.400655864,0.57349537,0.470871914,0.330246914,0.408564815,0.188078704,0.181199236,1.031772575,0.161490683,0.883301481,0.326684185,0.372551362,1.281653129,0.098542762,0.160774009,0.184663163,0.139154324,0.175346393,0.170210225,0.175585284,0.126851409,0.246536073,0.138318204,0.659818442,0.329431438,1.750477783,2.285355948,0.171882465,1.286072623,0.839225991,0.242355471,,0.156951744,0.139154324,0.13079312,0.507166746,,,,1.586359293
0.346891071,0.47428705,0.296166433,1.983169705,3.674146798,0.239831697,0.193080879,3.471482001,0.184431978,1.148901356,0.528517999,0.333333333,0.290088827,0.269518467,0.736792894,0.697054698,1.465638149,1.033426835,0.384291725,0.615708275,0.315334268,0.381954184,0.176951847,0.893641889,2.422627396,0.988312295,0.252688172,0.251051893,0.634408602,0.179756896,0.384525479,1.691912108,0.316503039,0.502337541,0.469611968,0.771154745,0.66058906,0.38569425,0.587657784,0.467741935,0.359747546,0.471014493,0.201963534,0.162427426,0.87572574,0.155792093,0.830522532,0.319878352,0.340060824,1.076997512,0.092756428,0.158142107,0.167680398,0.140586121,0.156068565,0.165745093,0.188830523,0.132844899,0.247580868,0.13422726,0.623030135,0.303013547,1.614735969,2.175006912,0.170030412,1.34835499,0.801769422,0.227398396,,0.163256843,0.140586121,0.143350843,0.494885264,,,,1.538291402
0.33923236,0.477591358,0.301080211,1.954952884,3.619627672,0.236497357,0.19030108,3.416226155,0.176281315,1.089404735,0.503332567,0.335784877,0.288899104,0.257871754,0.730176971,0.704895426,1.434153068,1.012640772,0.372098368,0.666283613,0.299701218,0.377384509,0.17789014,0.904159963,2.413468168,0.959089864,0.248908297,0.248448632,0.633647437,0.163640542,0.378763503,1.797517812,0.323833601,0.503332567,0.451160653,0.761204321,0.654792002,0.390025282,0.58837049,0.453918639,0.339921857,0.407032866,0.193288899,0.174596491,0.903578947,0.163087719,0.871719298,0.315087719,0.341052632,1.124912281,0.091649123,0.166035088,0.165473684,0.14077193,0.154245614,0.170245614,0.171649123,0.135719298,0.255578947,0.144701754,0.63522807,0.31522807,1.635508772,2.188631579,0.186526316,1.335298246,0.831719298,0.246315789,,0.166175439,0.14077193,0.14877193,0.459087719,,,,1.577964912
0.341360767,0.480710779,0.310731821,1.995557634,3.788636895,0.240589198,0.185644143,3.452887538,0.17512275,1.137245733,0.498714052,0.338788871,0.301847089,0.255552958,0.744447042,0.729717091,1.460603227,1.097030629,0.38742109,0.650222118,0.291559504,0.386953472,0.179565116,0.988075754,2.539396773,0.975450082,0.239653963,0.256254384,0.640869769,0.160626607,0.385316811,1.736731354,0.32592939,0.517418751,0.516015899,0.784428338,0.671498714,0.395838204,0.601356091,0.468552724,0.375964461,0.428805237,0.213467384,0.166407245,0.945804443,0.158200085,0.854393661,0.314419131,0.346257252,1.166265742,0.088580727,0.180557521,0.171501344,0.142210273,0.172916372,0.18409509,0.167963775,0.130465544,0.249610867,0.141927268,0.636620914,0.321918777,1.643837555,2.227253431,0.197113344,1.313004104,0.827649639,0.241686713,,0.166973256,0.142210273,0.148577897,0.476015282,,,,1.547757181
0.34375,0.470409292,0.322732301,1.966537611,3.4375,0.255807522,0.202433628,3.375553097,0.192477876,1.152931416,0.52295354,0.349557522,0.303926991,0.287887168,0.747787611,0.708794248,1.455199115,1.049778761,0.403207965,0.666205752,0.329922566,0.397123894,0.190265487,0.879977876,2.246957965,0.981747788,0.248064159,0.26465708,0.685011062,0.178650442,0.396294248,1.622511062,0.340431416,0.538440265,0.523783186,0.847345133,0.715707965,0.449668142,0.614214602,0.499170354,0.38550885,0.458517699,0.250553097,0.144168467,0.841432685,0.154967603,0.821634269,0.337832973,0.302915767,0.958603312,0.07199424,0.165226782,0.127069834,0.14524838,0.143988481,0.156407487,0.153347732,0.12562995,0.248560115,0.130849532,0.602051836,0.308315335,1.46850252,2.063714903,0.181425486,1.362491001,0.786897048,0.244780418,,0.18412527,0.14524838,0.157487401,0.506839453,,,,1.392008639
0.334739803,0.473980309,0.318987342,2.018565401,3.457383966,0.259353024,0.209563994,3.457383966,0.192123769,1.173839662,0.517018284,0.354711674,0.315893108,0.281012658,0.764838256,0.720956399,1.482981716,1.080168776,0.412939522,0.674824191,0.338959212,0.443600563,0.195499297,0.926582278,2.308860759,0.97580872,0.263291139,0.281575246,0.640506329,0.175246132,0.409845288,1.667510549,0.361181435,0.578902954,0.559493671,0.850351617,0.729676512,0.454852321,0.655696203,0.496202532,0.391561181,0.47116737,0.241912799,0.154181818,0.813090909,0.165636364,0.873636364,0.317818182,0.330545455,0.956181818,0.08,0.177636364,0.163272727,0.136363636,0.167272727,0.164727273,0.168,0.136181818,0.282181818,0.137272727,0.650181818,0.334363636,1.497818182,2.076545455,0.199636364,1.381090909,0.808545455,0.251272727,,0.191454545,0.136363636,0.168545455,0.483090909,,,,1.379272727
0.341449917,0.472329828,0.321250692,2.011068069,3.499723298,0.270060874,0.204205866,3.364969563,0.184560044,1.215273935,0.492529054,0.346153846,0.312396237,0.259822911,0.748201439,0.727725512,1.482567792,1.10486995,0.405921417,0.659103486,0.340066408,0.41615938,0.180962922,0.895960155,2.288046486,0.97426674,0.259822911,0.27255119,0.647482014,0.178195905,0.441615938,1.642778085,0.355838406,0.562534588,0.534864416,0.822080797,0.721084671,0.449363586,0.646651909,0.497786386,0.379911455,0.456834532,0.307138904,0.151748124,0.859051803,0.163646348,0.884312649,0.311184331,0.300750503,0.990298371,0.082372323,0.185246202,0.147904082,0.139117701,0.175178473,0.177558118,0.152663372,0.155775215,0.262127036,0.136371957,0.638843126,0.360973824,1.501372872,2.017755812,0.202269815,1.308804686,0.807065715,0.258282995,,0.188907194,0.139117701,0.164195497,0.518945634,,,,1.374519495
0.649781277,0.828696413,0.405861767,2.921434821,5.167979003,0.207174103,0.17664042,3.72808399,0.23928259,1.666579178,0.969466317,0.321259843,0.40656168,0.255293088,1.056342957,1.099300087,1.925284339,2.231671041,0.426859143,0.873228346,0.512773403,0.343219598,0.167629046,1.852755906,3.366491689,1.503674541,0.246019248,0.305424322,0.851006124,0.165179353,0.441557305,2.578215223,0.340857393,0.487664042,0.401049869,0.781364829,0.534033246,0.431846019,0.618022747,0.361417323,0.321959755,0.427296588,0.252055993,0.242086039,1.061181006,0.163758117,1.862368101,0.321174919,0.54104099,2.159547484,0.134638799,0.15817776,0.196124188,0.132000812,0.16112013,0.210988231,0.210379464,0.128145292,0.292461445,0.152597403,0.527242289,0.348062094,1.687550731,2.436586851,0.168171672,1.139153815,0.987773945,0.239752435,0.139052354,0.112926136,0.132000812,0.129362825,0.486911526,0.125152192,0.146864854,0.14351664,1.627181412
0.616480687,0.841974249,0.388583691,2.862575107,5.19416309,0.223433476,0.167725322,3.648240343,0.221030043,1.565150215,0.991845494,0.342918455,0.396909871,0.270815451,1.0327897,1.078712446,1.89304721,2.330987124,0.409184549,0.789012876,0.511502146,0.344806867,0.166695279,1.852532189,3.431158798,1.47167382,0.242060086,0.300171674,0.833648069,0.162660944,0.437253219,2.538025751,0.337682403,0.472618026,0.402317597,0.786523605,0.533218884,0.429871245,0.603175966,0.360257511,0.296051502,0.42583691,0.252017167,0.242119916,1.063985284,0.169981108,1.692204435,0.320473302,0.539226409,2.167097544,0.136273243,0.161579,0.193347917,0.139007656,0.161529283,0.210798449,0.193397633,0.134582878,0.291488515,0.15188426,0.519787213,0.365118823,1.662871632,2.35472805,0.174704186,1.227851248,0.981654569,0.249030526,0.133787412,0.121606841,0.139007656,0.143084419,0.46783335,0.112856717,0.16113155,0.145719399,1.562096053
0.637424335,0.852881832,0.400561453,2.968155101,5.350820247,0.208790245,0.173260812,3.814545136,0.222300202,1.741731731,0.989999123,0.328976226,0.397929643,0.26379507,1.092288797,1.094043337,1.91595754,1.952539696,0.454074919,0.793753838,0.533204667,0.352048425,0.172558996,1.965786472,3.434248618,1.541801912,0.251951926,0.345907536,0.881393105,0.165277656,0.443459953,2.609614878,0.342398456,0.493902974,0.410913238,0.812790596,0.564698658,0.441179051,0.640231599,0.374331082,0.29967541,0.445214492,0.252302834,0.241041688,1.059452912,0.175229636,1.654840012,0.317856061,0.561875442,2.182446755,0.135914,0.167507823,0.192237812,0.134803674,0.181033613,0.202533562,0.20429999,0.12955486,0.270061573,0.153628747,0.506308671,0.3497527,1.716362168,2.437317049,0.156000808,1.226102756,0.994145554,0.247955991,0.14232361,0.130261431,0.134803674,0.147673362,0.462501262,0.116432825,0.16059352,0.142878773,1.571868376
0.576814539,0.755389999,0.348346314,2.62490123,4.727508748,0.205892313,0.161192008,3.778530308,0.194152839,1.505474659,0.819166949,0.311547579,0.385822328,0.241562253,0.948414042,0.924822215,1.755841517,2.297211875,0.4848177,0.742183091,0.45919404,0.337509877,0.161982165,1.36471385,2.814990405,1.440794672,0.234902359,0.274974602,0.766452196,0.15058133,0.407608082,2.311999097,0.312111977,0.466305452,0.394739813,0.740602777,0.52297099,0.391917824,0.585054747,0.345185687,0.286714076,0.399932272,0.277457952,0.208717885,0.969007234,0.153778997,2.027937141,0.299825393,0.466762285,1.795148416,0.126091295,0.144362684,0.176976802,0.11898229,0.163631828,0.195310551,0.194125717,0.119356448,0.276939386,0.134634572,0.526502869,0.31660015,1.586368172,2.382140185,0.145048641,1.05649788,0.970067348,0.233225243,0.133636817,0.107321028,0.11898229,0.121289598,0.479109504,0.10283113,0.144237965,0.141681217,1.646607633
0.542544799,0.757917277,0.350050716,2.634509185,4.735602389,0.210526316,0.165671137,3.871971148,0.194297306,1.531612758,0.815056914,0.315000564,0.391524851,0.254141778,0.955370224,0.938465006,1.744843908,2.477854164,0.476501747,0.715879635,0.486306773,0.338667869,0.160599572,1.398174236,2.891017694,1.469401555,0.23486983,0.270032683,0.755437845,0.149554829,0.411360307,2.320861039,0.309478192,0.472331793,0.393666178,0.739208836,0.542206694,0.38994703,0.587399977,0.346556971,0.290318945,0.405837935,0.354671475,0.212714392,0.972905792,0.163062391,1.969798658,0.303007706,0.491797166,1.763484961,0.124347502,0.153740989,0.188105891,0.128635347,0.167971663,0.196992294,0.19711658,0.128635347,0.283370619,0.137211037,0.542567736,0.340355456,1.619189659,2.386216754,0.150944569,1.132736764,0.980797912,0.244469302,0.13335819,0.112851106,0.128635347,0.14261745,0.438354462,0.11061397,0.155667412,0.146408153,1.607631121
0.569917613,0.761077711,0.343910042,2.598085059,4.764640392,0.203963483,0.164439991,3.843464707,0.193052772,1.575706969,0.836450679,0.306501893,0.373747495,0.27343576,0.945335115,0.925851703,1.740480962,2.374415498,0.471832554,0.721442886,0.495769316,0.326987308,0.158984636,1.400356268,2.79492318,1.425851703,0.234914273,0.292362503,0.750501002,0.143954576,0.409374304,2.272322423,0.304720552,0.464707192,0.416499666,0.738922289,0.535292808,0.389556892,0.601425072,0.351592073,0.288799822,0.400356268,0.294032509,0.212369598,0.985221063,0.168219076,1.960879285,0.309736711,0.483420268,1.744162941,0.125558867,0.160643318,0.191381023,0.12791853,0.177968207,0.188462494,0.204359165,0.125062096,0.271112767,0.136612022,0.55377546,0.332774466,1.674242424,2.38065077,0.15052161,1.176353701,1.002483855,0.247516145,0.135866865,0.11009687,0.12791853,0.133817685,0.461313959,0.114257327,0.155923994,0.142138599,1.506520119
0.494053315,0.666165414,0.311961722,2.439781271,4.256596036,0.22556391,0.157484621,3.728229665,0.190020506,1.309090909,0.719480519,0.296103896,0.334791524,0.232809296,0.870950103,0.819548872,1.609706083,1.906220096,0.485030759,0.652084757,0.432125769,0.30936432,0.156117567,1.082980178,2.475324675,1.339712919,0.223650034,0.24101162,0.673820916,0.143267259,0.379357485,2.11114149,0.296924129,0.448530417,0.394805195,0.716746411,0.510731374,0.361175666,0.572932331,0.334244703,0.284347232,0.386056049,0.370608339,0.178158564,0.794703616,0.149462983,1.998196278,0.273427892,0.393785357,1.460031155,0.107157498,0.143149955,0.16454866,0.113798475,0.155939985,0.182257932,0.173977208,0.115766172,0.267770763,0.114126425,0.52668689,0.306304829,1.474050996,2.270558334,0.138558662,1.115438223,0.932442404,0.223661556,0.14987292,0.104205952,0.113798475,0.116340084,0.443059769,0.115848159,0.146265475,0.150856768,1.54136263
0.485691988,0.629682622,0.299947971,2.31776795,4.150104058,0.204604579,0.15153486,3.572320499,0.163891779,1.290712799,0.685744017,0.281867846,0.327783559,0.230489074,0.854318418,0.779656608,1.529786681,2.098985432,0.496097815,0.604448491,0.38280437,0.288241415,0.150494277,1.060483871,2.380723205,1.284469303,0.220603538,0.229968783,0.635796046,0.132674298,0.367976067,2.021331946,0.287200832,0.446540062,0.363943809,0.665972945,0.521201873,0.357310094,0.552419355,0.342741935,0.302029136,0.375,0.370707596,0.188215904,0.807086939,0.159373712,2.015327565,0.283971982,0.409064689,1.430984755,0.112402143,0.150144211,0.178986403,0.125587145,0.161104244,0.189287186,0.170333745,0.124927895,0.245076226,0.121302019,0.534569427,0.320148331,1.55434693,2.307869798,0.158714462,1.141161928,0.948825711,0.235929131,0.144128554,0.106386485,0.125587145,0.136959209,0.412937783,0.122043675,0.160939431,0.17000412,1.485702513
0.508724832,0.655302013,0.30590604,2.415704698,4.33852349,0.206711409,0.154362416,3.82966443,0.173959732,1.430067114,0.690604027,0.288724832,0.340939597,0.231275168,0.882013423,0.827651007,1.615302013,2.094228188,0.488724832,0.657583893,0.419731544,0.326577181,0.151946309,1.113825503,2.408993289,1.314496644,0.22295302,0.240134228,0.666979866,0.135436242,0.379463087,2.090067114,0.298120805,0.465234899,0.42295302,0.712885906,0.532885906,0.373691275,0.563892617,0.341879195,0.293691275,0.38966443,0.381208054,0.19365106,0.844375576,0.160901248,2.050590502,0.287461261,0.418376748,1.472317615,0.11273976,0.156713293,0.178993216,0.125052349,0.164837926,0.18234358,0.188709272,0.124884831,0.261998492,0.120110562,0.539241142,0.354636067,1.603484379,2.430856856,0.158891029,1.188122958,0.98215931,0.241645029,0.147834827,0.113326074,0.125052349,0.130161655,0.441829299,0.119859285,0.167853254,0.156126979,1.509004104
0.408176509,0.543640493,0.266223232,2.029688514,3.387410772,0.215282284,0.162394549,3.07495133,0.147955873,1.165639195,0.602693056,0.288935756,0.288935756,0.247566515,0.739130435,0.647306944,1.356748864,1.74578196,0.463984426,0.55110318,0.427968851,0.297534069,0.162556781,0.804510058,1.881083712,1.160123297,0.228098637,0.238481506,0.614049319,0.14633355,0.329331603,1.704737184,0.261680727,0.43559377,0.401687216,0.647631408,0.488481506,0.328033744,0.549156392,0.325438027,0.304510058,0.387086308,0.399578196,0.168887963,0.735422741,0.139629321,2.045085381,0.256768013,0.359329446,1.273323615,0.090483132,0.129216993,0.152332362,0.111411912,0.158267389,0.172636401,0.164618909,0.10849646,0.246251562,0.106309871,0.529154519,0.311120367,1.382548938,2.243440233,0.150249896,1.040712203,0.895980841,0.228342357,0.144002499,0.107351104,0.111411912,0.121095377,0.37151187,0.103810912,0.159412745,0.165660142,1.397438567
0.417777056,0.548098798,0.262430939,2.000487488,3.459701007,0.216769581,0.173220669,3.028924277,0.165420864,1.157621059,0.617322067,0.29720507,0.309554761,0.245856354,0.757718557,0.647546311,1.341403965,1.75040624,0.471075723,0.583847904,0.388852779,0.291680208,0.168183295,0.822554436,1.928826779,1.138284043,0.23480663,0.262755931,0.594247644,0.124471888,0.369028274,1.725544361,0.269418265,0.445726357,0.43678908,0.676633084,0.504874878,0.33279168,0.544848879,0.335229119,0.312317192,0.39519012,0.393565161,0.172708333,0.712916667,0.149166667,2.053020833,0.2634375,0.374270833,1.206770833,0.100833333,0.142708333,0.161875,0.125,0.165416667,0.18,0.165520833,0.121979167,0.232604167,0.103958333,0.529583333,0.331041667,1.4028125,2.240625,0.1759375,1.103958333,0.921458333,0.24125,0.161145833,0.117291667,0.125,0.135520833,0.356979167,0.115104167,0.1709375,0.174166667,1.388229167
0.42913257,0.563175123,0.258428805,2.028150573,3.542553191,0.214075286,0.176759411,3.165139116,0.167430442,1.217675941,0.579214403,0.300490998,0.315548282,0.286579378,0.753027823,0.659574468,1.331587561,1.717675941,0.476759411,0.546644845,0.361538462,0.304091653,0.163011457,0.89787234,1.912602291,1.125204583,0.231914894,0.241571195,0.60294599,0.132733224,0.334042553,1.714238953,0.271522095,0.44599018,0.425040917,0.639443535,0.50589198,0.356301146,0.528641571,0.34304419,0.322094926,0.399509002,0.426186579,0.170544268,0.777029161,0.153489841,2.039267291,0.264448889,0.365617433,1.315717444,0.104642594,0.144752079,0.162438151,0.131592799,0.167386041,0.184861564,0.17433414,0.128434572,0.245604801,0.105695336,0.540372671,0.328245078,1.444467839,2.24781556,0.172228656,1.133803558,0.937467102,0.243078219,0.167912412,0.120960101,0.131592799,0.143067691,0.371618065,0.118222971,0.171070639,0.173702495,1.405726919
0.367629118,0.504473363,0.261285075,1.892842619,3.061813745,0.216348109,0.165514437,2.479869866,0.135217568,1.034973566,0.545140301,0.279178528,0.282025214,0.23546157,0.718788125,0.592313949,1.239528264,1.641724278,0.461163074,0.557340382,0.346685645,0.278161854,0.143757625,0.676087841,1.687474583,1.023383489,0.2350549,0.217974786,0.564457096,0.154941033,0.353599024,1.543920293,0.267385116,0.465433103,0.474989833,0.696827979,0.368849126,0.354005693,0.524603497,0.349328996,0.293005287,0.411142741,0.473769825,0.153103115,0.344119778,0.099975851,1.875875392,0.244506158,0.226273847,0.715044675,0.060613378,0.13921758,0.072325525,0.067254286,0.100217339,0.099734364,0.096232794,0.08971263,0.138734605,0.073291475,0.352934074,0.207437817,0.853175561,1.331924656,0.109273122,0.750664091,0.577396764,0.162641874,0.107099734,0.080656846,0.067254286,0.092972712,0.273363922,0.079690896,0.121468244,0.101787008,0.820333253
0.378987241,0.465510367,0.261164274,1.900917065,3.016347687,0.212719298,0.176834131,2.523923445,0.137958533,1.015749601,0.513755981,0.279904306,0.29685008,0.255183413,0.725877193,0.586523126,1.237240829,1.489433812,0.463317384,0.547448166,0.295055821,0.264752791,0.134968102,0.746012759,1.635366826,0.989433812,0.196770335,0.185207337,0.547248804,0.122208931,0.349082935,1.593700159,0.27053429,0.452751196,0.470893142,0.687998405,0.519936204,0.347089314,0.576953748,0.344098884,0.331140351,0.41407496,0.518141946,0.148065125,0.359249646,0.109249646,1.843912223,0.23666824,0.244690892,0.716493629,0.066186881,0.149126947,0.116918358,0.076805097,0.108305805,0.112553091,0.099693252,0.103704578,0.135913167,0.080344502,0.370339783,0.212954224,0.897475224,1.345681925,0.11833412,0.811821614,0.60512034,0.176852289,0.109367626,0.084473808,0.076805097,0.142402076,0.260146295,0.089664936,0.137446909,0.115148655,0.788461538
0.373648378,0.471165398,0.257909491,1.860032038,2.938526231,0.218261914,0.150380457,2.610132159,0.142571085,1.020024029,0.492591109,0.276131358,0.298157789,0.25030036,0.718061674,0.5969163,1.213055667,1.727673208,0.476571886,0.540448538,0.317180617,0.255106127,0.166199439,0.761914297,1.571886264,1.012615138,0.210052062,0.18782539,0.546856227,0.130556668,0.352823388,1.494393272,0.260913096,0.482979575,0.475770925,0.65999199,0.504405286,0.357829395,0.573888666,0.334601522,0.341409692,0.419703644,0.485182219,0.149576221,0.471171064,0.125462576,1.843738809,0.23779396,0.264653217,0.840754447,0.075564044,0.159842426,0.102303927,0.084397756,0.117225737,0.119493852,0.100155187,0.118180733,0.128208189,0.072579682,0.374955235,0.224662767,0.971588874,1.321952966,0.136325654,0.856870001,0.640921571,0.183717321,0.114599499,0.093947714,0.084397756,0.149337472,0.277665035,0.086785245,0.126536946,0.112689507,0.790975289
0.452427356,0.641389086,0.349929128,2.728649894,4.190910702,0.192948264,0.190733522,3.522324592,0.233965273,1.391743444,0.616672573,0.302533664,0.38253012,0.278260099,0.930545712,0.714121191,1.692682495,1.998405386,0.45667966,0.719613749,0.303951099,0.342044649,0.151311127,1.711995039,3.193745571,1.314138909,0.238837704,0.270907158,0.760542169,0.152639972,0.416991495,2.700655563,0.312189936,0.459957477,0.411144578,0.730776045,0.516477675,0.395021262,0.537119064,0.377126152,0.27303331,0.381909993,0.258858965,0.220938806,1.057311379,0.151388548,2.533202261,0.301794053,0.620987958,1.077758663,0.351830917,0.140329319,0.176259523,0.114622757,0.150405505,0.200196609,0.202457606,0.109953305,0.248808061,0.136102236,0.522339641,0.346325879,1.657213074,2.284541656,0.138805603,1.078348489,0.873433276,0.222904891,0.131481937,0.102138117,0.114622757,0.107643156,0.479429835,0.174735807,0.1375768,0.152813959,1.633226837
0.458423717,0.672451193,0.355206074,2.716106291,4.379067245,0.200289226,0.170281996,3.55269342,0.237075199,1.435285611,0.642353579,0.304501085,0.3890094,0.246023138,0.954718004,0.737075199,1.723336949,2.157357195,0.442877802,0.730838756,0.318962401,0.340925524,0.161966739,1.779284165,3.25840564,1.324927693,0.246655821,0.314804772,0.775849602,0.154826464,0.442606652,2.719902386,0.322758496,0.468546638,0.413774403,0.737346349,0.54428778,0.394432393,0.556399132,0.370842372,0.275849602,0.387292119,0.25840564,0.217492148,1.076781831,0.156172989,2.353032133,0.300314086,0.602609326,1.163759362,0.334621889,0.146895385,0.178835468,0.11988403,0.154868326,0.204058951,0.205411935,0.112780865,0.237641942,0.136506403,0.498332931,0.347571877,1.592703552,2.250495289,0.151244262,1.110316502,0.903116695,0.240541194,0.13351051,0.105339454,0.11988403,0.113505678,0.445759845,0.171732302,0.1420633,0.152452283,1.582556173
0.451128496,0.642658034,0.362377484,2.714953691,4.443305458,0.197284417,0.162485388,3.620088122,0.236309684,1.452926895,0.630608758,0.301411744,0.380631238,0.24844888,0.972394569,0.724934808,1.712705692,2.214818811,0.439169139,0.736894164,0.31220214,0.350508048,0.15709019,1.748403921,3.264904235,1.346371729,0.245031922,0.266253035,0.78149447,0.160507149,0.429367863,2.707490334,0.317687258,0.442676018,0.419746426,0.724035608,0.53133711,0.396996673,0.542487186,0.37352756,0.273086953,0.393130114,0.248179121,0.215791791,1.134680299,0.161489164,2.426300083,0.30477961,0.623012573,1.252923047,0.348759845,0.14573651,0.177437503,0.118829803,0.157820068,0.207475172,0.212024852,0.11339954,0.245193484,0.139327822,0.523995891,0.362506727,1.601829656,2.280221124,0.14270339,1.136001174,0.906707108,0.232278264,0.133310503,0.105425371,0.118829803,0.11452473,0.44444988,0.168387065,0.139376743,0.15371068,1.567437992
0.355667789,0.518294052,0.302132435,2.385072952,3.706285073,0.216161616,0.151851852,3.524130191,0.201795735,1.188888889,0.455555556,0.284511785,0.355443322,0.228956229,0.881257015,0.620538721,1.487093154,2.071156004,0.479573513,0.61043771,0.295510662,0.300224467,0.143771044,1.301683502,2.592929293,1.22312009,0.221436588,0.233333333,0.675982043,0.145903479,0.371492705,2.24365881,0.280583614,0.414702581,0.38372615,0.681032548,0.485521886,0.329068462,0.51627385,0.333333333,0.256565657,0.347811448,0.383950617,0.189204368,0.930795632,0.144024961,2.47850234,0.288299532,0.578658346,0.95201248,0.301778471,0.133042122,0.170483619,0.104087363,0.147831513,0.179843994,0.181154446,0.106583463,0.250234009,0.12474259,0.539095164,0.32024961,1.514134165,2.202371295,0.125179407,1.021840874,0.872199688,0.230390016,0.136224649,0.101591264,0.104087363,0.106833073,0.458096724,0.173354134,0.144212168,0.149079563,1.606365055
0.353473637,0.549558724,0.308327676,2.426567097,3.817040054,0.198121747,0.154559855,3.606358905,0.197103417,1.199932111,0.439239647,0.280945915,0.357207513,0.228332202,0.861054537,0.623783661,1.507580901,2.138719167,0.482348948,0.5990043,0.291242363,0.304933243,0.143358226,1.286716452,2.610997963,1.275288527,0.227766463,0.228558497,0.669947952,0.144715999,0.379497624,2.296899751,0.293957909,0.423625255,0.384928717,0.677868296,0.497171306,0.323942068,0.525684544,0.334125368,0.254582485,0.343177189,0.401900883,0.18743513,0.970633128,0.145918554,2.412113072,0.279198974,0.574760364,1.027901581,0.301972037,0.131937237,0.169241101,0.109347335,0.156358752,0.185054033,0.183161365,0.108553636,0.255387997,0.130594053,0.52103303,0.310458514,1.536723854,2.209231333,0.135478356,1.051834666,0.893277978,0.225044264,0.13505098,0.100433482,0.109347335,0.113254777,0.412845717,0.157152451,0.139935283,0.147383845,1.396849625
0.357393768,0.550141643,0.306515581,2.428668555,3.843512748,0.20101983,0.154334278,3.597620397,0.194107649,1.188895184,0.460963173,0.287025496,0.356260623,0.225495751,0.869575071,0.622096317,1.512974504,2.145155807,0.474334278,0.612464589,0.295864023,0.303116147,0.142889518,1.289518414,2.599773371,1.262096317,0.23082153,0.229688385,0.686458924,0.143002833,0.383229462,2.296430595,0.292351275,0.427988669,0.354447592,0.668215297,0.508895184,0.333824363,0.511614731,0.336203966,0.251444759,0.348215297,0.377563739,0.188050081,0.995723317,0.149931821,2.418866989,0.283562663,0.586959217,1.126379075,0.306309657,0.141936284,0.167720342,0.111131771,0.157059626,0.186190653,0.200012396,0.110449981,0.252510227,0.132391224,0.519152101,0.325709681,1.539729763,2.237944713,0.129788025,1.036506756,0.907710425,0.222387505,0.139147143,0.098239742,0.111131771,0.114664683,0.435539854,0.166356762,0.138527334,0.151171439,1.593467212
0.288176638,0.454273504,0.266096866,2.009259259,3.161823362,0.187606838,0.143874644,3.076353276,0.164957265,0.99017094,0.367094017,0.264245014,0.311538462,0.212393162,0.738888889,0.513390313,1.267378917,1.776068376,0.448005698,0.515954416,0.239031339,0.281623932,0.135185185,0.996581197,2.123789174,1.109116809,0.202136752,0.1997151,0.587464387,0.132336182,0.333190883,1.835185185,0.264814815,0.398433048,0.409401709,0.623504274,0.478632479,0.289458689,0.495868946,0.31994302,0.246296296,0.327065527,0.489031339,0.168195719,0.846937975,0.140672783,2.464674978,0.260644554,0.526307535,0.890378734,0.273190622,0.137849918,0.160589665,0.091821532,0.143887713,0.168352544,0.171489061,0.102407277,0.239002588,0.111660002,0.519015134,0.301654513,1.448913981,2.131106406,0.125774328,1.026581981,0.856033874,0.224104132,0.145534384,0.101387909,0.091821532,0.104759664,0.396690975,0.162471575,0.141770564,0.15643378,1.593664236
0.287307033,0.457690109,0.264008005,2.003859348,3.103773585,0.185105775,0.143939394,3.060034305,0.159090909,0.997855918,0.371497999,0.254716981,0.310748999,0.208404803,0.738136078,0.505431675,1.261149228,1.829759863,0.441966838,0.516437965,0.241280732,0.276586621,0.132218411,0.987707261,2.071040595,1.102915952,0.204402516,0.200543168,0.590337336,0.133076043,0.348198971,1.846340766,0.26815323,0.411520869,0.383933676,0.617066895,0.485849057,0.294739851,0.488707833,0.319611206,0.254431103,0.355917667,0.490708977,0.173350883,0.861799319,0.144239703,2.494657789,0.261458656,0.526633633,0.894704243,0.271446268,0.141529885,0.161427687,0.109012078,0.14602044,0.172034686,0.171492722,0.109244348,0.237534841,0.120935274,0.532285537,0.313409724,1.441932487,2.13425209,0.133477857,1.058067513,0.871167544,0.227392382,0.148420564,0.10397956,0.109012078,0.112805822,0.405775782,0.154614432,0.143930009,0.156937132,1.537163208
0.297349903,0.475370564,0.268153915,2.095074113,3.307081898,0.203922743,0.148824674,3.285821231,0.167689774,1.081449319,0.391076508,0.267555023,0.326246444,0.214553077,0.770774068,0.532864201,1.333283426,1.895942506,0.468932475,0.540200629,0.3031891,0.299146579,0.147926336,1.038179368,2.163946699,1.17592454,0.215601138,0.207965264,0.596945651,0.142835754,0.357239108,1.957029495,0.276089235,0.429106154,0.406947148,0.650247043,0.527923342,0.328791735,0.521934421,0.351100464,0.264261117,0.351998802,0.502620153,0.164954114,0.912149973,0.145893796,2.506235783,0.27060946,0.51235391,1.026668758,0.294297592,0.13499098,0.163934426,0.105890658,0.148952859,0.176249118,0.179935681,0.110283159,0.244725076,0.117107224,0.523648914,0.309200722,1.477919837,2.189348184,0.139618794,1.042513138,0.893403404,0.22276257,0.153815986,0.104400345,0.105890658,0.111381285,0.38528512,0.162600988,0.14510942,0.154835673,1.540591419
0.252093802,0.394137353,0.255778894,1.961306533,2.85879397,0.184422111,0.140201005,2.769011725,0.155108878,0.92160804,0.317420436,0.25159129,0.299329983,0.200837521,0.720435511,0.488609715,1.197822446,1.624288107,0.450251256,0.475711893,0.274539363,0.263149079,0.13400335,0.846901173,1.759631491,1.036683417,0.205527638,0.194974874,0.544723618,0.134170854,0.321943049,1.670184255,0.262646566,0.428475712,0.40519263,0.644556114,0.488944724,0.30921273,0.500837521,0.319262982,0.259798995,0.333165829,0.539865997,0.155231388,0.767203219,0.136217304,2.386820926,0.236921529,0.467907445,0.764386318,0.259758551,0.128169014,0.146277666,0.101609658,0.150704225,0.15915493,0.166297787,0.095372233,0.220925553,0.100905433,0.511167002,0.291851107,1.340342052,2.039839034,0.134205231,1.021830986,0.811569416,0.22334004,0.166096579,0.103722334,0.101609658,0.107042254,0.364185111,0.152313883,0.159959759,0.161871227,1.386720322
0.257765024,0.406144497,0.251350439,1.944463201,2.854996624,0.189061445,0.141964889,2.793720459,0.150236327,0.937542201,0.339466577,0.251688049,0.301823093,0.210499662,0.729743417,0.477380149,1.208811614,1.624409183,0.45070898,0.464382174,0.249155976,0.272619851,0.134199865,0.819885213,1.827987846,1.031735314,0.203072248,0.194125591,0.533254558,0.137238352,0.337440918,1.682478055,0.267555706,0.435347738,0.408507765,0.648717083,0.497974342,0.313133018,0.490546928,0.327987846,0.264854828,0.34166104,0.565665091,0.157701104,0.782141792,0.13542806,2.348215174,0.241026151,0.471810679,0.818037188,0.251566073,0.13512976,0.14835438,0.105498658,0.146365715,0.162772198,0.172814955,0.104504325,0.2262106,0.10649299,0.529481953,0.301580988,1.336680919,2.023764542,0.136223526,1.037585761,0.833151039,0.232276027,0.15451924,0.109973153,0.105498658,0.117728945,0.352391369,0.156309038,0.15789997,0.16436313,1.373371781
0.264873254,0.426452837,0.296085532,2.018279014,2.968615278,0.196930505,0.155544059,2.909812037,0.151577858,0.970512157,0.348853251,0.251767546,0.306432143,0.205035351,0.738575616,0.487842732,1.236075185,1.640282807,0.45059493,0.481979652,0.244697362,0.287635799,0.140024142,0.862390067,1.860838076,1.053285049,0.202621142,0.230729436,0.55526815,0.138299707,0.345576824,1.730125884,0.273840317,0.449387825,0.411622694,0.638041042,0.49853423,0.323331609,0.533022935,0.335575099,0.268322125,0.349715468,0.581996896,0.158994549,0.810821724,0.137088633,2.371088229,0.249343832,0.475065617,0.871189178,0.273773471,0.134363012,0.147284474,0.108015344,0.148697759,0.169291339,0.173934989,0.110841914,0.227639814,0.109226731,0.525641026,0.300524934,1.342519685,2.088835049,0.136785786,1.049666869,0.840702604,0.230062588,0.15515849,0.111346659,0.108015344,0.113466586,0.404199475,0.158590753,0.163739148,0.164849586,1.370280638
0.239489489,0.359421922,0.284346847,1.758258258,2.554992492,0.199136637,0.136448949,2.310435435,0.138513514,0.822447447,0.298798799,0.234984985,0.279654655,0.203265766,0.654091592,0.435435435,1.071321321,1.465465465,0.415915916,0.420232733,0.226539039,0.284534535,0.122747748,0.751126126,1.633258258,0.92042042,0.186186186,0.177927928,0.469406907,0.128941441,0.319069069,1.458333333,0.261824324,0.4253003,0.425112613,0.630255255,0.484421922,0.318506006,0.497935435,0.320945946,0.280780781,0.330705706,0.575075075,0.131336821,0.713332131,0.136749053,2.243009201,0.23434963,0.406458596,0.679595887,0.221360274,0.139635576,0.113296049,0.091286307,0.143424139,0.137831499,0.175717121,0.107883817,0.192134223,0.088219376,0.509832221,0.315352697,1.248060617,1.873714595,0.162547357,1.042215407,0.805520476,0.275482591,0.180588129,0.135847014,0.091286307,0.11401768,0.388598232,0.184015876,0.206206026,0.220638643,1.153526971
0.246493361,0.361698148,0.236207219,1.711052927,2.545539555,0.173181223,0.155975313,2.377033851,0.140826632,0.813727324,0.297737049,0.227791285,0.278847952,0.197306901,0.653263512,0.437815598,1.07892276,1.51973069,0.412941837,0.444361324,0.213390686,0.257153544,0.13054049,0.702449972,1.597905367,0.927061904,0.188703946,0.175425472,0.471853376,0.127922199,0.315129979,1.4630634,0.267065644,0.432766037,0.437815598,0.620160838,0.485505891,0.315129979,0.515803254,0.316813166,0.279034973,0.34224799,0.596970264,0.142677674,0.710337401,0.139267767,2.202440775,0.21931084,0.410624551,0.66959799,0.208542714,0.139088299,0.124910266,0.103912419,0.143575018,0.147523331,0.177853553,0.126884422,0.192390524,0.092964824,0.532842785,0.322684853,1.283740129,1.895190237,0.170495334,1.051687006,0.836145011,0.279612347,0.190954774,0.137832017,0.103912419,0.16080402,0.366475233,0.172828428,0.212849964,0.212491027,1.14626705
0.233550792,0.37054986,0.21584343,1.742963653,2.52805219,0.193849021,0.139235788,2.318732526,0.135135135,0.812301957,0.338676608,0.223112768,0.273252563,0.189934762,0.648648649,0.423112768,1.07138863,1.493755825,0.402982293,0.422367195,0.207642125,0.256477167,0.137185461,0.708480895,1.597017707,0.920969245,0.191425909,0.191425909,0.481826654,0.125256291,0.315191053,1.450139795,0.249394222,0.442311277,0.411369991,0.604846226,0.475489282,0.312581547,0.494501398,0.313699907,0.279403541,0.341286114,0.581733458,0.139261437,0.700349072,0.142384714,2.196215322,0.227264376,0.413558699,0.729377182,0.239941209,0.142935881,0.123461326,0.102516994,0.148263825,0.154326658,0.175638435,0.123093882,0.199889767,0.100128606,0.536101415,0.330883704,1.288076428,1.943046114,0.181701268,1.062465552,0.84879662,0.264743708,0.193643211,0.132647437,0.102516994,0.160389491,0.399963256,0.181333823,0.248576153,0.214771266,1.060260886
0.406343337,0.596358982,0.337220879,2.559379889,5.048357275,0.233110511,0.168539326,2.430664201,0.227705874,1.436211065,0.674015076,0.332385151,0.295263832,0.255155739,0.993599772,0.732186033,1.874839994,1.288436922,0.365097426,0.732754942,0.323993742,0.351443607,0.157587825,1.450433793,3.532783388,1.314606742,0.251884511,0.258284739,0.814677855,0.157018916,0.411463519,2.620822074,0.319015787,0.463945385,0.344616697,0.799886218,0.577158299,0.348456834,0.5943678,0.419854928,0.283601195,0.381453563,0.160147916,0.214651841,1.190678969,0.157795127,0.924296191,0.299266619,0.5511395,1.246510528,0.130431354,0.15724312,0.171910733,0.122072392,0.159845438,0.199747654,0.185632048,0.123491838,0.285387588,0.150855611,0.620061509,0.284204716,1.817364561,2.455800016,0.137292012,1.170412428,0.876902452,0.210156928,0.136424572,,0.122072392,0.117735194,0.48056147,,,0.162684331,1.712404385
0.396814209,0.600930364,0.332252608,2.634479842,4.967437271,0.211728221,0.166901607,2.438680575,0.22511982,1.48590358,0.689878771,0.331970679,0.298844094,0.240907809,0.979137299,0.727516211,1.823653792,1.284747674,0.381308148,0.729771638,0.324358613,0.367775585,0.158584719,1.408373273,3.521426558,1.240062024,0.250493375,0.27051029,0.809557372,0.149422047,0.397237102,2.557231463,0.315900761,0.438680575,0.365520158,0.805892303,0.572032704,0.344798421,0.571045954,0.415280519,0.279954891,0.380321398,0.164505216,0.210666458,1.186467225,0.158039001,0.927010729,0.303547654,0.542485708,1.313493617,0.123423917,0.150442478,0.171822382,0.115984024,0.157569113,0.216383429,0.187641945,0.122484141,0.277938758,0.147309891,0.601613282,0.281306289,1.837575378,2.460803508,0.134153027,1.122249197,0.873443496,0.224136581,0.133056622,,0.115984024,0.114182786,0.442477876,,,0.162424622,1.616023181
0.433099097,0.635594436,0.341173096,2.710598021,5.231464219,0.219991395,0.173239639,2.451168794,0.222572781,1.4735408,0.683493475,0.333715761,0.304603471,0.243797505,1.017065825,0.762799369,1.856159472,1.317940628,0.365983078,0.755628854,0.346192457,0.373010182,0.160476122,1.403413165,3.561451312,1.258138534,0.253262584,0.258281945,0.832496773,0.158611788,0.402552703,2.613796071,0.317797218,0.469238491,0.351642048,0.794779865,0.569195468,0.349060663,0.592571347,0.423203786,0.284382619,0.420622401,0.154166069,0.213540019,1.217810819,0.157545081,0.931034483,0.303464094,0.574106295,1.4985764,0.124011389,0.151455236,0.172097438,0.116339766,0.154065169,0.206501107,0.19266055,0.120452388,0.285510914,0.152246125,0.615944321,0.284087314,1.828693451,2.444479595,0.133027523,1.147975324,0.888010123,0.224454287,0.136032901,,0.116339766,0.115390699,0.466782664,,,0.158177792,1.670120215
0.367035111,0.569895969,0.307379714,2.270156047,4.448309493,0.209037711,0.169375813,2.085013004,0.2039987,1.305429129,0.677828349,0.319570871,0.273894668,0.232282185,0.879713914,0.621423927,1.660760728,1.141905072,0.365084525,0.673764629,0.330136541,0.335338101,0.160598179,1.183517555,3.262191157,1.2039987,0.247724317,0.229843953,0.732607282,0.150845254,0.374837451,2.265117035,0.298439532,0.440507152,0.342815345,0.720253576,0.535273082,0.323146944,0.55006502,0.40263329,0.272756827,0.351592978,0.164824447,0.196040804,1.105544894,0.161296839,0.974851025,0.296939703,0.542167458,1.035955964,0.123522876,0.149378851,0.164023836,0.121502878,0.16038784,0.1997778,0.184021816,0.124330876,0.286940713,0.153014847,0.587718412,0.277850722,1.707302293,2.431471569,0.141197859,1.18977881,0.851833148,0.214826785,0.150590849,,0.121502878,0.132309868,0.497020503,,,0.188162812,1.576911423
0.381520119,0.580394105,0.323729094,2.405199536,4.566981288,0.216426561,0.172545123,2.151515152,0.203179334,1.377711542,0.651101176,0.322238781,0.284153005,0.23613181,0.907931777,0.628580891,1.684716013,1.239278026,0.374896506,0.685875145,0.313959265,0.348898824,0.154992548,1.18082464,3.300215267,1.203841696,0.247226362,0.237622123,0.735055473,0.150356019,0.375393277,2.279516476,0.303361484,0.433018712,0.345255837,0.751283325,0.548931942,0.330683888,0.540652426,0.387315781,0.267759563,0.360324557,0.150024839,0.199513382,1.084651257,0.157137064,0.965024331,0.295620438,0.541768045,1.180048662,0.117193836,0.153994323,0.168187348,0.121350365,0.15906326,0.212591241,0.180048662,0.126520681,0.285077048,0.149635036,0.574513382,0.279399838,1.73702352,2.40338605,0.147810219,1.166768045,0.844890511,0.224959448,0.15419708,,0.121350365,0.124493106,0.487631792,,,0.184813463,1.558191403
0.400033944,0.584691107,0.326544467,2.490325866,4.56245757,0.227936185,0.172437203,2.200610998,0.211133741,1.441446029,0.655974202,0.330617787,0.291072641,0.24490835,0.926849966,0.663781399,1.748642227,1.249490835,0.378649016,0.700610998,0.346401901,0.364392396,0.158180584,1.19874406,3.526306857,1.263408011,0.249151392,0.272742702,0.771384929,0.153088934,0.384080109,2.39035981,0.309572301,0.458078751,0.335369993,0.770196877,0.558893415,0.331636117,0.566021724,0.399015614,0.282077393,0.398336728,0.160386965,0.185553546,1.111814346,0.157926462,0.951175407,0.298372514,0.526321077,1.243620655,0.118645771,0.153807515,0.16114125,0.118344384,0.154510749,0.205143661,0.178018887,0.121961021,0.288929074,0.147177014,0.590114527,0.281997187,1.751959011,2.360357645,0.142354832,1.143962226,0.857846092,0.218002813,0.155314446,,0.118344384,0.114526823,0.498292144,,,0.184348001,1.585392807
0.371069182,0.514544025,0.304048742,2.304441824,4.002358491,0.218356918,0.17177673,2.17197327,0.210888365,1.235849057,0.533018868,0.310534591,0.289504717,0.245676101,0.837460692,0.597877358,1.518671384,1.089622642,0.372051887,0.602201258,0.298545597,0.348663522,0.166666667,1.00884434,2.762185535,1.108883648,0.245676101,0.235652516,0.709512579,0.164897799,0.362617925,2.081761006,0.312106918,0.426886792,0.408215409,0.75668239,0.567216981,0.315841195,0.580778302,0.381092767,0.275353774,0.362814465,0.185731132,0.174512354,0.986736021,0.160078023,0.963849155,0.292977893,0.485955787,0.94863459,0.108712614,0.149674902,0.155916775,0.115994798,0.164889467,0.186215865,0.167750325,0.124057217,0.275812744,0.149544863,0.559037711,0.286215865,1.623927178,2.353576073,0.156957087,1.203120936,0.817425228,0.229128739,0.187126138,,0.115994798,0.127178153,0.457347204,,,0.245123537,1.530039012
0.383181442,0.56006628,0.313173157,2.435376968,4.258492129,0.238608119,0.182270091,2.300538525,0.202361226,1.253728252,0.559859155,0.334921292,0.298881524,0.285625518,0.904101077,0.64084507,1.637531069,1.141259321,0.427920464,0.63960232,0.311723281,0.36930406,0.171085336,1.068351284,2.973280862,1.171499586,0.249792875,0.265120133,0.742750621,0.169014085,0.378624689,2.257456504,0.327671914,0.458160729,0.402858326,0.775683513,0.579743165,0.341135046,0.574357912,0.399544325,0.29908865,0.403065452,0.18019884,0.179823985,0.970839354,0.157099698,0.972809668,0.294496256,0.50571391,1.017470117,0.10324445,0.152502299,0.148167608,0.119401025,0.15591751,0.194404308,0.17010377,0.124129778,0.291081046,0.139498227,0.570208853,0.295941153,1.616708262,2.367397872,0.157362406,1.194404308,0.810061737,0.222514121,0.176671483,,0.119401025,0.129383949,0.493103901,,,0.244712991,1.590568764
0.39800995,0.540215589,0.305140962,2.425995025,4.006840796,0.254975124,0.187810945,2.336442786,0.213723051,1.307835821,0.554104478,0.333126036,0.324834163,0.260364842,0.902777778,0.633913765,1.661069652,1.164593698,0.400290216,0.672885572,0.341003317,0.389718076,0.187603648,1.070273632,2.979684909,1.168532338,0.254145937,0.251658375,0.746268657,0.16708126,0.387230514,2.215588723,0.327321725,0.49274461,0.363598673,0.770107794,0.577321725,0.347222222,0.584162521,0.42371476,0.289593698,0.358416252,0.175373134,0.178139779,0.96715712,0.154755649,0.97320021,0.289148713,0.511297951,1.150945875,0.103389385,0.152785076,0.144771414,0.115738308,0.147136101,0.21111403,0.169600631,0.124934314,0.293615344,0.142800841,0.576852338,0.295323174,1.667761429,2.336836574,0.163557541,1.204414083,0.840646348,0.219784551,0.191408303,,0.115738308,0.117446138,0.496978455,,,0.219259065,1.571466106
0.317655401,0.463011108,0.284329946,1.981564642,3.203497991,0.227369416,0.200661782,1.912313874,0.199480028,1.157645947,0.481919168,0.312928386,0.268494446,0.22524226,0.742377688,0.552588041,1.356653273,0.917277239,0.369416214,0.525407705,0.28882061,0.346253841,0.176790357,0.861734814,2.301347199,0.991964075,0.235641692,0.230441976,0.627038525,0.165681872,0.349799102,1.754904278,0.312692035,0.455920586,0.457338691,0.724887733,0.578822973,0.303238005,0.607421413,0.371070669,0.29827464,0.363743796,0.18718979,0.164746185,0.960292744,0.161476176,0.984117097,0.270943631,0.474462784,0.866552476,0.095608845,0.157427593,0.138118966,0.123793211,0.159140455,0.164123326,0.169884771,0.133291809,0.283556524,0.134848957,0.544845842,0.300996574,1.555434444,2.329648085,0.162254749,1.220959203,0.82949237,0.236374961,0.189349112,,0.123793211,0.13562753,0.521021489,,,0.258953597,1.459669885
0.337260677,0.480854197,0.311242023,2.083946981,3.077074129,0.235886107,0.184830633,2.02233677,0.206921944,1.145311733,0.489690722,0.349288169,0.276877761,0.278350515,0.789887089,0.543446244,1.400589102,0.970790378,0.381934217,0.56185567,0.32425135,0.362542955,0.196858125,0.888316151,2.342169858,1.033382425,0.245213549,0.242758959,0.660039273,0.171084929,0.367206676,1.820569465,0.333087874,0.454344624,0.433971527,0.748404516,0.579528719,0.323760432,0.563573883,0.393225331,0.302650957,0.374815906,0.20054001,0.161646428,0.959785523,0.157546128,0.992745624,0.291436682,0.491089733,0.946853809,0.104557641,0.156599905,0.147768491,0.110234979,0.165589024,0.191610156,0.175524365,0.127109289,0.287178678,0.145245229,0.580823214,0.310676549,1.576249803,2.317457814,0.16211954,1.213688693,0.809966882,0.249329759,0.193502602,,0.110234979,0.143352783,0.540766441,,,0.25185302,1.498028702
0.369989723,0.516443988,0.31012333,2.229188078,3.496402878,0.247944502,0.200924974,2.174203494,0.206577595,1.282374101,0.508735868,0.329650565,0.306526208,0.265930113,0.794450154,0.588129496,1.474820144,1.054470709,0.421634121,0.614594039,0.33299075,0.398766701,0.189619733,0.92651593,2.477903392,1.065519013,0.284429599,0.256166495,0.698612539,0.173946557,0.386947585,1.926772867,0.340184995,0.493062693,0.442189106,0.780318602,0.574254882,0.345580678,0.58967112,0.406217883,0.32065776,0.387718397,0.204265159,0.168324775,0.925866496,0.162387677,1.008183569,0.31097561,0.476091142,1.019094994,0.108793325,0.159178434,0.144415918,0.126283697,0.162387677,0.222400513,0.178273427,0.131258023,0.295731707,0.141848524,0.588254172,0.315308087,1.606386393,2.315308087,0.178754814,1.235558408,0.846598203,0.238767651,0.212451861,,0.126283697,0.160622593,0.483793325,,,0.280166881,1.500320924
0.353361095,0.491671624,0.336109459,2.131171921,2.999702558,0.246876859,0.221594289,1.889054134,0.226948245,1.261451517,0.533016062,0.361986913,0.307257585,0.283164783,0.786139203,0.586555622,1.41820345,0.927424152,0.444378346,0.603212374,0.344140393,0.389649018,0.233789411,0.900654372,2.209994051,1.027662106,0.255800119,0.267400357,0.850386675,0.194229625,0.436942296,1.760261749,0.363176681,0.506543724,0.45687091,0.839976205,0.645449137,0.345330161,0.599048186,0.425044616,0.360202261,0.452706722,0.220107079,0.148179509,0.900084674,0.16299746,1.023285351,0.313928874,0.437341236,0.856265876,0.128704488,0.151989839,0.125317528,0.109864522,0.146697714,0.16723116,0.164479255,0.142887384,0.294030483,0.154318374,0.590601185,0.3276884,1.499788315,2.254445385,0.199195597,1.313928874,0.84123624,0.272861981,0.224809483,,0.109864522,0.160668925,0.513971211,,,0.315198984,1.455546147
0.351673284,0.475609756,0.295235394,2.034032898,2.969937606,0.269427113,0.192002269,1.756664776,0.237663074,1.191718661,0.488939308,0.348837209,0.281905842,0.277935337,0.779353375,0.551616563,1.355360182,0.902722632,0.386273398,0.562677255,0.32387975,0.401588202,0.187180942,0.864152014,2.117697107,1.001985252,0.275666478,0.283040272,0.6174135,0.183494044,0.406409529,1.711003971,0.341179807,0.477311401,0.480431083,0.78445831,0.615428247,0.328984685,0.610323313,0.380601248,0.321043676,0.429381736,0.219795803,0.145164674,0.882735473,0.160478288,1.004824837,0.306901615,0.471365639,0.89322425,0.093350115,0.153765471,0.129431508,0.109712608,0.156912104,0.177889658,0.168239983,0.134466121,0.300398574,0.142437592,0.5823369,0.322844556,1.521711768,2.17075729,0.193832599,1.278162366,0.819173484,0.279001468,0.232431299,,0.109712608,0.17872876,0.505139501,,,0.309838473,1.405496119
0.336513443,0.487424111,0.331598728,2.079791847,3.047123446,0.243712056,0.199768719,1.805145996,0.240242845,1.224342295,0.510841284,0.349522984,0.300664932,0.26452732,0.795894767,0.561723041,1.371783753,0.945649032,0.392020815,0.611448395,0.378722174,0.420352703,0.197745013,0.880890431,2.175484244,1.026886383,0.246892165,0.256432495,0.652211622,0.183289968,0.431627638,1.736918184,0.347788378,0.501300954,0.5160451,0.796472969,0.601618965,0.344897369,0.586296618,0.389129806,0.327551315,0.425556519,0.213067361,0.146190068,0.885916096,0.157748288,1.015625,0.309717466,0.452696918,0.939640411,0.09182363,0.157748288,0.126712329,0.119648973,0.150898973,0.194563356,0.175513699,0.141909247,0.291952055,0.14255137,0.587114726,0.318707192,1.539169521,2.191566781,0.187071918,1.278253425,0.833261986,0.266909247,0.234160959,,0.119648973,0.156892123,0.526327055,,,0.310145548,1.423587329
0.743408663,1.025423729,0.393314501,2.802636535,4.770715631,0.243126177,0.180885122,4.097740113,0.246986817,1.883804143,1.064595104,0.339359699,0.426365348,0.309416196,0.987288136,0.760922787,1.795574388,2.22354049,0.521374765,0.771092279,0.642843691,0.359039548,0.171939736,1.695291902,3.277777778,1.531826742,0.259510358,0.303954802,0.882768362,0.175047081,0.442749529,2.540301318,0.33079096,0.461299435,0.415442561,0.774576271,0.514689266,0.411676083,0.62834275,0.405461394,0.284463277,0.420433145,0.345856874,0.222790507,1.29705401,0.177526596,2.407528642,0.317716858,0.778590426,1.701462766,0.267747545,0.150521686,0.176043372,0.131188625,0.162234043,0.23537234,0.273220131,0.116612111,0.250460311,0.132416121,0.537898936,0.325900164,2.046849427,2.372033552,0.139985679,1.268975041,1.052015139,0.245448036,0.141673486,0.098659984,0.131188625,0.10766162,0.497238134,0.161313421,0.142849836,,1.620141162
0.762442573,1.025459418,0.394525268,2.953579632,4.820444104,0.245118683,0.186255743,3.837480858,0.243587289,2.004402757,1.065084227,0.346764931,0.440371363,0.308097243,0.991194487,0.812308576,1.840735069,2.289146248,0.536179173,0.7768951,0.632656968,0.358824655,0.179555896,1.697741194,3.386006891,1.588437979,0.274023737,0.309437213,0.935490046,0.172760337,0.44754977,2.507369832,0.330781011,0.471286371,0.410892037,0.803024502,0.50957121,0.421037519,0.618300153,0.406967841,0.288093415,0.428120214,0.333843798,0.23228326,1.326633689,0.178599323,2.339442853,0.321426712,0.787034626,1.805050768,0.27347045,0.157563135,0.181411091,0.132621713,0.173131997,0.237281958,0.277583963,0.115959386,0.251809425,0.136526946,0.543452226,0.34032804,2.044832075,2.459932309,0.15162718,1.279822963,1.050143192,0.239833377,0.143452226,0.106222338,0.132621713,0.11273106,0.508461338,0.153866181,0.144129133,,1.633793283
0.755979499,1.013382688,0.390470767,2.972949886,4.891419894,0.247911921,0.190015186,3.925398633,0.23443432,1.971621109,0.967539863,0.35127183,0.433181473,0.313591496,0.967444951,0.810364465,1.853929385,2.319286257,0.53682612,0.773063781,0.637718299,0.372817008,0.176063022,1.711180714,3.349373576,1.501613516,0.265470767,0.314920273,0.900436598,0.167995444,0.457099468,2.540812453,0.335041762,0.464502658,0.40546697,0.811123766,0.513382688,0.417425968,0.619969628,0.418280182,0.342160213,0.430144267,0.33143508,0.236449086,1.234464752,0.188355091,2.320365535,0.322767624,0.780678851,1.868772846,0.268825065,0.155561358,0.180156658,0.140156658,0.172637076,0.238067885,0.271018277,0.124334204,0.25926893,0.138276762,0.534308094,0.333368146,2.011697128,2.438955614,0.149660574,1.395039164,1.03232376,0.241409922,0.14845953,0.10156658,0.140156658,0.114673629,0.525639687,0.14924282,0.146475196,,1.626736292
0.669722368,0.911733892,0.369172342,2.754583552,4.451807229,0.259559979,0.18936616,4.027894185,0.223022525,1.611183866,0.856207438,0.337742273,0.409638554,0.308538502,0.920900995,0.697485595,1.679544264,2.302514405,0.56443164,0.692640126,0.586694605,0.357124149,0.181246726,1.382399162,2.894709272,1.473284442,0.264536406,0.318098481,0.817312729,0.177841802,0.42234154,2.391566265,0.322812991,0.467522263,0.421031954,0.795311682,0.519512834,0.378077528,0.634101624,0.389863803,0.304609743,0.410424306,0.513750655,0.20954026,1.21465586,0.169612012,2.509699708,0.3101249,0.654398087,1.517472761,0.274515015,0.149880415,0.171605102,0.127690672,0.161573213,0.226946585,0.250265745,0.122375764,0.241496147,0.134533617,0.575671007,0.321219771,2.001860218,2.425059793,0.143901143,1.289131012,1.039529631,0.230201967,0.15233856,0.099986713,0.127690672,0.110616529,0.459806006,0.154996014,0.158915759,,1.676654265
0.630001287,0.839186929,0.35777692,2.651228612,4.261675029,0.253184099,0.185256658,3.816673099,0.204940178,1.716583044,0.825807282,0.338736653,0.403705133,0.305030233,0.881255628,0.697285475,1.691367554,2.214460311,0.561687894,0.680689566,0.598481925,0.358162871,0.182040396,1.27312492,2.754663579,1.506496848,0.258458768,0.288820275,0.837643124,0.167245594,0.416698829,2.310304902,0.324585102,0.451691754,0.408079249,0.773060594,0.510485012,0.373086324,0.628586131,0.394699601,0.288305673,0.400360221,0.455679918,0.209459459,1.134340223,0.169316375,2.38891097,0.31054584,0.683028617,1.580882353,0.274112348,0.152556969,0.171966084,0.135333863,0.166534181,0.228139905,0.263447271,0.12572867,0.235492846,0.124735029,0.569356121,0.32763646,1.964493906,2.422032326,0.151099629,1.286830949,1.022522523,0.228736089,0.151165872,0.10790938,0.135333863,0.109896661,0.496422893,0.155007949,0.153219396,,1.642885533
0.618551329,0.869723814,0.350833768,2.705575821,4.225768629,0.256904638,0.191766545,3.855263158,0.208051068,1.770192809,0.823736321,0.343017196,0.417274622,0.308233455,0.940463783,0.706096925,1.704533611,2.361907243,0.565659197,0.702318916,0.606956748,0.366076081,0.183168317,1.296248046,2.814616988,1.487102658,0.273710266,0.29064617,0.83402814,0.173527879,0.435904117,2.377410109,0.324908807,0.456357478,0.424048984,0.805367379,0.548593017,0.371156853,0.611255862,0.396560709,0.331422616,0.409458051,0.472642001,0.20348455,1.066863905,0.169165023,2.495397765,0.314464168,0.677120316,1.713346483,0.266469428,0.153254438,0.177449047,0.140565417,0.163445102,0.234516765,0.235700197,0.127021696,0.227942143,0.131558185,0.584023669,0.327350427,1.89460881,2.368047337,0.156081525,1.316831032,1.009401709,0.224720579,0.154174885,0.104273504,0.140565417,0.109072978,0.503221565,0.152596976,0.155095332,,1.600065746
0.619720572,0.739200257,0.328569134,2.493174884,3.980568492,0.259033242,0.182752529,3.600931428,0.208286494,1.672555002,0.748675124,0.329211498,0.381403565,0.303035169,0.881002088,0.627589529,1.609442749,2.270756383,0.551469407,0.64750281,0.590332423,0.353781917,0.184358439,1.134896419,2.464429099,1.471816284,0.261763289,0.268989883,0.778384455,0.196563353,0.381082383,2.106792998,0.310582945,0.422033082,0.377709973,0.744499759,0.49590493,0.344146459,0.576521599,0.363577967,0.281194797,0.405171029,0.606873294,0.187553722,1.045040399,0.164603748,2.56377858,0.306171566,0.600309438,1.352243424,0.248753653,0.150593089,0.165893072,0.126783565,0.160306,0.216692453,0.221591886,0.118102114,0.23310985,0.117758295,0.523981434,0.330754685,1.775313736,2.35043837,0.150077359,1.322245144,0.952552862,0.228382328,0.162454874,0.11784425,0.126783565,0.110194258,0.487278666,0.172511604,0.187897542,,1.653171738
0.603723404,0.72324781,0.331195244,2.433667084,3.897371715,0.272841051,0.207603254,3.526595745,0.195869837,1.590738423,0.716051314,0.321182728,0.372653317,0.297090113,0.855913642,0.620150188,1.538642053,2.301470588,0.54928035,0.603254068,0.557259074,0.363110138,0.182571965,1.054599499,2.436639549,1.445244055,0.250625782,0.267365457,0.752033792,0.189299124,0.387046308,2.087765957,0.293022528,0.419117647,0.357478098,0.717928661,0.475907384,0.333854819,0.578692115,0.360607009,0.277221527,0.36514393,0.559292866,0.188802859,0.973538671,0.156470688,2.445673445,0.314302731,0.596273292,1.444992768,0.248957713,0.148813069,0.165915086,0.128307666,0.161575768,0.217050966,0.229898749,0.123287671,0.225474347,0.117672084,0.520122522,0.336935251,1.736407726,2.319748149,0.155024249,1.310388837,0.935761082,0.232706543,0.160895091,0.12107547,0.128307666,0.114353782,0.491704246,0.168978133,0.174083213,,1.4021101
0.5229246,0.757044935,0.309215537,2.437319117,3.631073877,0.269916222,0.179131759,3.377303884,0.193602437,1.62604722,0.713175933,0.3229246,0.361309977,0.300380807,0.831987814,0.60624524,1.504798172,2.249961919,0.539223153,0.599543031,0.568316832,0.338613861,0.179741051,1.036100533,2.360853008,1.432597106,0.252703732,0.263214014,0.737395278,0.166031988,0.378827113,2.018126428,0.285300838,0.402437167,0.357501904,0.736024372,0.475095202,0.342269612,0.640670221,0.349276466,0.275095202,0.372124905,0.550799695,0.186684852,0.944591254,0.159577189,2.485124883,0.312846305,0.593470292,1.572585457,0.2457591,0.149688859,0.167760634,0.133066235,0.161282073,0.223425113,0.216435087,0.123604126,0.217798994,0.11985338,0.502088484,0.32870173,1.721677606,2.30406615,0.153439604,1.310970932,0.943568323,0.230756116,0.164777086,0.122751684,0.133066235,0.111243713,0.490665757,0.16324269,0.169976984,,1.545307305
0.638367347,0.716734694,0.310204082,2.286938776,3.307142857,0.255510204,0.200612245,3.156122449,0.206938776,1.492653061,0.702857143,0.310612245,0.382244898,0.310612245,0.771632653,0.561836735,1.422857143,2.213877551,0.58244898,0.561836735,0.552857143,0.354897959,0.181836735,0.974897959,2.063061224,1.326326531,0.275714286,0.266530612,0.742040816,0.194081633,0.367959184,1.859591837,0.303061224,0.403061224,0.358163265,0.695102041,0.571632653,0.32,0.513469388,0.360612245,0.280816327,0.339183673,0.614081633,0.178609248,0.928697494,0.165195905,2.491351924,0.300505942,0.593010942,1.054476997,0.223908695,0.142722673,0.161548417,0.106365455,0.147311448,0.206612543,0.1931992,0.112836804,0.209789387,0.105188846,0.446405459,0.287563243,1.514060478,2.228615131,0.141428403,1.264384045,1.009295211,0.264854689,0.182962701,0.127544417,0.106365455,0.137780915,0.448052712,0.16707848,0.15660666,,1.573832216
0.618440309,0.691825214,0.313192557,2.379468953,3.329082166,0.25507004,0.204474179,3.278486306,0.2226636,1.593978674,0.698933724,0.328245871,0.379259879,0.304411457,0.797825632,0.575371106,1.487769183,2.231026552,0.553000209,0.580179803,0.558227054,0.398703742,0.195065858,0.98682835,2.125653356,1.373405812,0.280158896,0.314865147,0.73008572,0.193602342,0.361906753,1.887727368,0.313819778,0.44804516,0.374869329,0.703324273,0.596278486,0.322600878,0.540037633,0.364833786,0.291239808,0.361697679,0.611540874,0.178419309,0.883932797,0.165404638,2.553241836,0.285021297,0.602934217,1.094060577,0.225745386,0.146592522,0.161736867,0.117486985,0.148248935,0.211547563,0.196639849,0.117250355,0.21604354,0.106956933,0.470066257,0.292948415,1.537387601,2.227165168,0.134879319,1.243019404,0.994439186,0.258637009,0.187056318,0.124349266,0.117486985,0.143516327,0.439067676,0.179247515,0.16386654,,1.572645528
0.523578223,0.701477434,0.335357215,2.283748229,3.163124874,0.262092694,0.1969237,3.073669298,0.207447885,1.538959725,0.728799838,0.317749443,0.368346489,0.301153613,0.831208257,0.583889901,1.406800243,2.17243473,0.537947784,0.579032584,0.569925116,0.364703501,0.195304594,0.942319369,2.094110504,1.39708561,0.272819267,0.272819267,0.716251771,0.182554139,0.376846792,1.862780814,0.303987047,0.418943534,0.369763206,0.722121028,0.554746003,0.320785266,0.535316738,0.356203198,0.2825339,0.341226472,0.637522769,0.172563261,0.874531396,0.162956888,2.446813496,0.29475164,0.589034677,1.265581068,0.227975633,0.146438613,0.150656045,0.101804124,0.142924086,0.192478913,0.203608247,0.116096532,0.212628866,0.10262418,0.463448922,0.290885661,1.524601687,2.161199625,0.128045923,1.17373477,0.986527648,0.262535145,0.17900656,0.128397376,0.101804124,0.155810684,0.442361762,0.181818182,0.172446111,,1.579311153
0.511770476,0.678273664,0.305296714,2.210397254,3.029671408,0.29328102,0.239823443,3.000490436,0.214320745,1.435998038,0.704757234,0.324423737,0.351152526,0.317312408,0.811181952,0.525747916,1.38131437,2.051986268,0.552721923,0.546836685,0.594654242,0.356547327,0.212604218,0.95389897,1.878616969,1.37567435,0.310446297,0.314615007,0.699852869,0.201324179,0.3575282,1.78077489,0.314860226,0.417851888,0.38131437,0.685875429,0.605198627,0.312408043,0.547081903,0.362432565,0.275380088,0.347964689,0.605934282,0.163402889,0.848154093,0.160192616,2.51540931,0.290208668,0.543338684,1.044622793,0.211556982,0.134028892,0.146869984,0.109791332,0.151685393,0.205457464,0.1894061,0.116853933,0.207704655,0.105617978,0.540288925,0.294542536,1.748796148,2.185874799,0.156340289,1.224398074,1.043017657,0.272873194,0.204012841,0.14670947,0.109791332,0.150882825,0.452327448,0.190690209,0.186516854,,1.530497592
0.546646495,0.679021684,0.323751891,2.288451841,3.170196672,0.281896117,0.208270298,3.075895108,0.225163893,1.471507816,0.660363086,0.345184065,0.37065053,0.309884014,0.835350479,0.545637922,1.426878467,2.098587998,0.570347958,0.567070096,0.512859304,0.409228442,0.219112456,0.980584972,1.947806354,1.314422592,0.324004034,0.278870398,0.730711044,0.201462431,0.590015129,1.835854766,0.31896117,0.459152799,0.416540595,0.704488149,0.620020171,0.333333333,0.591527988,0.380231972,0.302571861,0.351487645,0.669188099,0.165046971,0.860382248,0.168286362,2.61159702,0.270651118,0.564949789,1.087463557,0.214447684,0.391480402,0.155328798,0.111111111,0.15484289,0.217849044,0.199060577,0.127793975,0.206673145,0.08649174,0.560252672,0.289439585,1.79478458,2.206997085,0.156300615,1.227243278,1.041464205,0.281341108,0.210398445,0.145934564,0.111111111,0.156462585,0.452380952,0.193715581,0.2228701,,1.529964367
0.515371581,0.681675139,0.308157831,2.190752844,3.023238925,0.272573227,0.214475914,2.932703946,0.2050351,1.369644154,0.687000726,0.3171145,0.37714839,0.316388284,0.806100218,0.526506899,1.359477124,2.006535948,0.541999516,0.535221496,0.544662309,0.393851368,0.201161946,0.912369886,1.866618252,1.318324861,0.274267732,0.26724764,0.689179375,0.192931494,0.398450738,1.770999758,0.31033648,0.451948681,0.41224885,0.730089567,0.571290244,0.321955943,0.539820867,0.359719196,0.289518276,0.336238199,0.674412975,0.161887887,0.839561856,0.160921392,2.519974227,0.290914948,0.567976804,1.162048969,0.214722938,0.154155928,0.144652062,0.103414948,0.146101804,0.202158505,0.188305412,0.123550258,0.210695876,0.082152062,0.537532216,0.288498711,1.781572165,2.134342784,0.147551546,1.174774485,0.98566366,0.29494201,0.210373711,0.159793814,0.103414948,0.153833763,0.482603093,0.206346649,0.206024485,,1.553157216
0.78422619,1.00380291,0.441881614,2.705605159,4.760085979,0.222056878,0.196015212,3.923115079,0.277695106,1.932787698,1.128637566,0.321345899,0.391286376,0.295965608,0.939484127,0.772900132,1.699570106,1.995039683,0.430142196,0.829613095,0.657324735,0.378968254,0.193452381,2.007440476,3.591683201,1.571428571,0.273726852,0.350859788,0.890376984,0.186507937,0.475777116,2.802662037,0.36235119,0.498015873,0.421626984,0.782407407,0.524140212,0.453290344,0.58953373,0.415674603,0.31588955,0.428984788,0.249917328,0.202050876,1.055584896,0.173796321,1.733958278,0.322946924,0.580186603,1.81176833,0.19448112,0.151747205,0.16948332,0.123888742,0.162529707,0.201962855,0.211865153,0.111785934,0.227004665,0.120896048,0.449916381,0.309875891,1.57530147,2.172476014,0.14021653,1.158524778,0.928395388,0.256183435,0.120764017,0.093609717,0.123888742,0.10456826,0.466332189,0.11926767,0.130798345,0.134363172,1.461403046
0.778713119,1.063760627,0.447824637,2.841390232,4.975745958,0.223787298,0.199283214,3.979329888,0.273795633,1.797549592,1.197699617,0.346307718,0.389398233,0.296632772,0.964077346,0.796299383,1.712868811,2.061510252,0.429488248,0.839223204,0.720703451,0.383397233,0.194365728,1.957409568,3.727454576,1.514085681,0.273795633,0.337639607,0.906234372,0.198616436,0.483580597,2.806467745,0.371561927,0.499749958,0.417986331,0.799133189,0.512418736,0.45674279,0.594015669,0.414485748,0.321386898,0.439073179,0.261626938,0.204070866,0.993273838,0.165384446,1.644304743,0.328263068,0.592034114,1.764012837,0.197432628,0.15043742,0.167978195,0.128412538,0.159317712,0.195893964,0.204510485,0.110256298,0.219809206,0.123093155,0.478480679,0.315514134,1.552248648,2.237306018,0.148063481,1.180243549,0.923770167,0.24236163,0.122477689,0.102694861,0.128412538,0.100804502,0.472282059,0.120807139,0.136985097,0.13610586,1.449597749
0.767988253,0.945994453,0.431228585,2.762277696,4.456110295,0.21985642,0.190161527,3.883096753,0.261951379,1.745553924,1.168706151,0.344509708,0.379507261,0.290177843,0.933349649,0.769782999,1.686164138,2.084189917,0.424294338,0.794093653,0.674335128,0.377630935,0.19244575,1.971365639,3.52488171,1.555963452,0.264969816,0.323054332,0.879099364,0.184450971,0.481236743,2.642600751,0.366944037,0.499918421,0.412628488,0.775004079,0.493636809,0.435062816,0.573992495,0.410344265,0.315875347,0.441344428,0.249306575,0.200638638,1.002173142,0.168174561,1.695937555,0.324330318,0.587945716,2.016187688,0.192744368,0.148350186,0.171678198,0.126086571,0.14990243,0.190970374,0.206625865,0.107637041,0.220640412,0.125731772,0.462967891,0.327434806,1.531931879,2.135045237,0.148039737,1.227159837,0.917731063,0.241928331,0.127505765,0.099033174,0.126086571,0.098722725,0.474543197,0.127860564,0.139701969,0.137085329,1.449485542
0.646064867,0.893513268,0.386822409,2.581084146,4.319006577,0.236221365,0.189045135,5.238829667,0.234633704,1.769222046,0.979587208,0.338965752,0.374347925,0.299047403,0.847244273,0.69097301,1.617827172,2.113290996,0.550578362,0.739283284,0.684168746,0.373213881,0.189725561,1.429349059,3.104558857,1.558743479,0.26650034,0.297459741,0.836130642,0.179178952,0.445339079,2.616012701,0.367203447,0.476865502,0.410637333,0.793490587,0.538784305,0.412224994,0.578816058,0.404853708,0.338738943,0.398389658,0.372533454,0.193531189,0.969729281,0.168651146,1.879391031,0.312126059,0.516971743,1.649428351,0.182572123,0.148213968,0.165689236,0.120075825,0.159587702,0.2030093,0.197618624,0.109827617,0.219003614,0.119009537,0.457022688,0.293584503,1.522836325,2.222202476,0.131449559,1.162727327,0.947278005,0.244120609,0.130797939,0.089508915,0.120075825,0.099579409,0.457259641,0.115692198,0.127954505,0.142112434,1.575913749
0.734437011,0.876063046,0.387912462,2.541558,4.601655516,0.241070416,0.189250482,5.252863136,0.228937521,1.790339041,0.953963034,0.340061231,0.373171561,0.300600975,0.808935253,0.703934686,1.544959746,2.118834335,0.519333258,0.717655063,0.637600635,0.371243905,0.185281778,1.343009411,3.04705749,1.531125978,0.265449597,0.296859054,0.837963488,0.177230979,0.447443021,2.560607779,0.347545073,0.490758589,0.40322032,0.765846468,0.52024039,0.408776505,0.58498696,0.400498923,0.310125865,0.409456855,0.35831727,0.190561529,0.909737157,0.166308244,1.922939068,0.339127838,0.527060932,1.739545998,0.187156511,0.149342891,0.168518519,0.127897252,0.156630824,0.191278375,0.193548387,0.111947431,0.217383513,0.118876941,0.49181601,0.301075269,1.532078853,2.202150538,0.138709677,1.208841099,0.940322581,0.244205496,0.13172043,0.099940263,0.127897252,0.104181601,0.451314217,0.117980884,0.128733572,0.156391876,1.612305854
0.633406836,0.868687982,0.381477398,2.484785006,4.568467475,0.236383682,0.185667034,4.977287762,0.226681367,1.639470783,0.963947078,0.332965821,0.363836825,0.293495039,0.830209482,0.696582139,1.548070562,2.085667034,0.509481808,0.714112459,0.660639471,0.372326351,0.179492834,1.357772878,2.946968026,1.562734289,0.262183021,0.296361632,0.835060639,0.175413451,0.436383682,2.54432194,0.34707828,0.460970232,0.382690187,0.772987872,0.5,0.387320838,0.567805954,0.400441014,0.310253583,0.401653804,0.35292172,0.18561194,0.955462687,0.168179104,1.815343284,0.327104478,0.543223881,1.806447761,0.178985075,0.139641791,0.16841791,0.123283582,0.159223881,0.18561194,0.200776119,0.112179104,0.212955224,0.118268657,0.479283582,0.310149254,1.482746269,2.225850746,0.138567164,1.175880597,0.923402985,0.237074627,0.129910448,0.097850746,0.123283582,0.091761194,0.467641791,0.114447761,0.137910448,0.153014925,1.538328358
0.571314423,0.749633773,0.363164203,2.406711946,4.092289253,0.26141963,0.179651085,5.05779731,0.210280996,1.687441737,0.802770009,0.331468904,0.342788654,0.27806632,0.777333866,0.614995339,1.43973898,2.033160208,0.48355307,0.653216141,0.619256892,0.360633906,0.172193368,1.14356106,2.740311626,1.50246371,0.253695565,0.308563058,0.780263684,0.173658277,0.402050872,2.298575043,0.311093355,0.436010121,0.364229591,0.730190438,0.510054601,0.37062192,0.54135038,0.383007058,0.290850979,0.358636303,0.459581835,0.175494132,0.941862261,0.16344966,1.978304509,0.322498456,0.477995676,1.451744904,0.174722051,0.14214021,0.171479308,0.112492279,0.191244595,0.188851143,0.196571958,0.114190859,0.211318715,0.115966646,0.495676343,0.274861025,1.472745522,2.197652872,0.123533045,1.1571958,0.939082767,0.244827054,0.140210006,0.093962322,0.112492279,0.099058061,0.431516368,0.122374923,0.135114268,0.147699197,1.599830142
0.639173884,0.843304464,0.344836775,2.38934044,4.126449034,0.237841439,0.178814124,5.048500999,0.207728181,1.53550966,0.828514324,0.322051965,0.340306462,0.285409727,0.779347102,0.625582945,1.395469687,1.974816789,0.509926716,0.658227848,0.579746835,0.353097935,0.178547635,1.137908061,2.6739507,1.506329114,0.251832112,0.275416389,0.781878748,0.171485676,0.411725516,2.36242505,0.313790806,0.430512991,0.356828781,0.713524317,0.50859427,0.365756163,0.540439707,0.379613591,0.290739507,0.355896069,0.413057961,0.175895511,0.91780072,0.162677929,2.016815267,0.32128891,0.486782418,1.60081339,0.172532457,0.156655717,0.175660879,0.12106992,0.164085719,0.18880025,0.199202252,0.119505709,0.205146254,0.120131394,0.498826842,0.281323322,1.467699046,2.207648991,0.133661818,1.179727827,0.953621148,0.257078054,0.142734241,0.095416862,0.12106992,0.095886125,0.453777569,0.113952761,0.130455185,0.151024558,1.537384639
0.618862876,0.835317726,0.351973244,2.375518395,4.258996656,0.240668896,0.182073579,5.072909699,0.204949833,1.596789298,0.890568562,0.326153846,0.336856187,0.284280936,0.751304348,0.634782609,1.466354515,2.015117057,0.511571906,0.683478261,0.578862876,0.358394649,0.180468227,1.142608696,2.711705686,1.50916388,0.258595318,0.28,0.782876254,0.172307692,0.4109699,2.304080268,0.334046823,0.440535117,0.345819398,0.731505017,0.494448161,0.251638796,0.541404682,0.372976589,0.289899666,0.370702341,0.405083612,0.168189271,0.866947763,0.166471461,1.968376669,0.312953853,0.489419849,1.622315921,0.171781057,0.150620754,0.166081049,0.120559069,0.153509799,0.178886546,0.196689311,0.11720153,0.203560553,0.116654954,0.496915749,0.280862029,1.463965019,2.169204341,0.131490591,1.189427657,0.961973921,0.234949637,0.140548138,0.094167252,0.120559069,0.095026158,0.441789646,0.121339892,0.130709768,0.15725775,1.510111658
0.538125219,0.702343477,0.335082197,2.2378454,3.827911857,0.245365512,0.217033928,4.760930395,0.201818818,1.568380553,0.779993005,0.352221056,0.33823015,0.300979363,0.715809724,0.564358167,1.337005946,1.814095838,0.547394194,0.61559986,0.598111228,0.364113326,0.181532004,0.94718433,2.386323889,1.463273872,0.264428122,0.27544596,0.749912557,0.176460301,0.390171389,2.15459951,0.310772998,0.427946835,0.346449808,0.713186429,0.50996852,0.348198671,0.527806925,0.377229801,0.287513116,0.351521511,0.47289262,0.163295511,0.89876665,0.16477553,1.947113962,0.303798717,0.455648742,1.429995067,0.164972866,0.151850025,0.160138135,0.117316231,0.152540701,0.195954613,0.186581154,0.120473606,0.201282684,0.118006907,0.48949186,0.276862358,1.444696596,2.187567834,0.131327084,1.236112481,0.962802171,0.249827331,0.140207203,0.100345338,0.117316231,0.095313271,0.436803157,0.114158855,0.127380365,0.160335471,1.58677849
0.618631991,0.802814393,0.338439615,2.246526541,3.833808336,0.250801568,0.190594941,4.88956181,0.204666904,1.562878518,0.850374065,0.33683648,0.353580335,0.308158176,0.754898468,0.56875668,1.407552547,1.892233701,0.514071963,0.627182045,0.618810118,0.370146063,0.192376202,0.954577841,2.397399359,1.501246883,0.26718917,0.276273602,0.763804774,0.182223014,0.401318133,2.117385109,0.320270752,0.428393302,0.358211614,0.70484503,0.474171714,0.349483434,0.548806555,0.365336658,0.309226933,0.374064838,0.508906306,0.162180883,0.87433208,0.165941025,1.950326539,0.305857906,0.466554522,1.480110825,0.172075994,0.155254304,0.167623194,0.117652879,0.156243816,0.186127053,0.194339996,0.121314071,0.202256085,0.116267564,0.486542648,0.294775381,1.451711854,2.176231941,0.130912329,1.234217297,0.97783495,0.248169404,0.14159905,0.097763705,0.117652879,0.101029092,0.446269543,0.115772808,0.134870374,0.16287354,1.568771027
0.563806777,0.800468637,0.33813987,2.310201875,3.642573901,0.253064167,0.201694304,4.979812545,0.207281903,1.571737563,0.85147801,0.369863014,0.342645999,0.335796683,0.740987743,0.590302812,1.413482336,1.853100216,0.541997116,0.660778659,0.613554434,0.388248017,0.194304254,0.97999279,2.400324441,1.512797404,0.298846431,0.286049027,0.784607066,0.187635184,0.40483057,2.227469358,0.339942322,0.431326604,0.385364095,0.719718818,0.541276136,0.349675559,0.555695746,0.366077866,0.302271089,0.367880317,0.625450613,0.159617075,0.850151412,0.168115659,1.942854352,0.303116147,0.450620299,1.523395526,0.173488327,0.153365244,0.160886979,0.116147309,0.149848588,0.17436749,0.18198691,0.098368663,0.195662792,0.11175149,0.49037804,0.276741233,1.425710657,2.118882485,0.138614829,1.238448764,0.956334864,0.240988571,0.140763896,0.095926541,0.116147309,0.100224675,0.463417017,0.116049624,0.135488913,0.181400801,1.549184331
0.528070175,0.654166667,0.312938596,2.129824561,3.501096491,0.263596491,0.197587719,4.653947368,0.211403509,1.487061404,0.74627193,0.325219298,0.321052632,0.30372807,0.677850877,0.520833333,1.265570175,1.804605263,0.523903509,0.604605263,0.598903509,0.381359649,0.183114035,0.873684211,2.182894737,1.395175439,0.263377193,0.267105263,0.739035088,0.191666667,0.38377193,1.956140351,0.319736842,0.418421053,0.351315789,0.694736842,0.532675439,0.334429825,0.534649123,0.346710526,0.281140351,0.334649123,0.518421053,0.146260754,0.801323627,0.158835208,1.920052945,0.276505625,0.401588352,1.236796823,0.146657842,0.144275314,0.140304434,0.112772998,0.144010589,0.176836532,0.178027796,0.107610854,0.190072799,0.105493051,0.479152879,0.276902713,1.335671741,2.109331568,0.13514229,1.231369954,0.942686962,0.237193911,0.146393117,0.112905361,0.112772998,0.109463931,0.435473197,0.134877565,0.136598279,0.175645268,1.430840503
0.531347265,0.702756781,0.326589595,2.154290796,3.451311694,0.271231659,0.203201423,4.59270787,0.206758559,1.617163184,0.71342819,0.332147621,0.330146732,0.313472655,0.726989773,0.531347265,1.31258337,1.820586928,0.524232992,0.60982659,0.605380169,0.374388617,0.188305914,0.878168075,2.178301467,1.386171632,0.273232548,0.267896843,0.75655847,0.195864829,0.356825256,2.042685638,0.351489551,0.42463317,0.365495776,0.713650511,0.519119609,0.337038684,0.54957759,0.362383281,0.285237884,0.346376167,0.481991996,0.147742453,0.771306439,0.161768635,1.936548223,0.297087897,0.435212396,1.269035533,0.152284264,0.149479028,0.137456586,0.11180871,0.152551429,0.176195565,0.182741117,0.103393,0.189553834,0.111274379,0.486641731,0.278920652,1.363077745,2.113278119,0.141998397,1.250734705,0.967138659,0.241383917,0.144269303,0.122361742,0.11180871,0.099652685,0.427865349,0.127037136,0.152150681,0.181138124,1.455516965
0.472848789,0.639933166,0.306182122,2.059732665,3.396616541,0.252088555,0.200292398,4.327903091,0.197786132,1.391186299,0.682957393,0.319966583,0.305973266,0.314327485,0.668128655,0.485171261,1.255012531,1.706766917,0.500835422,0.596073517,0.565580618,0.362573099,0.184837093,0.812030075,2.032999165,1.369883041,0.285923141,0.261278195,0.745196324,0.208228906,0.355054302,1.864661654,0.303884712,0.415413534,0.365705931,0.688387636,0.514619883,0.325605681,0.503550543,0.331035923,0.2786132,0.320802005,0.453216374,0.142497682,0.748112833,0.16183287,1.98291617,0.292411601,0.424579526,1.307641372,0.148589591,0.149913919,0.15852205,0.105284068,0.173751821,0.162230168,0.177327506,0.111508409,0.18037346,0.105548934,0.453979605,0.276916965,1.337041451,2.068865051,0.148722024,1.20884651,0.950072838,0.242087141,0.146867965,0.110316514,0.105284068,0.08541915,0.430274136,0.125016554,0.14805986,0.184081579,1.473049927
0.322140322,0.512558013,0.308490308,2.614660115,4.32964783,0.23041223,0.171853672,5.60960961,0.227409227,1.325279825,0.405814906,0.320775321,0.287196287,0.309172809,0.923832924,0.98976249,1.927791428,1.246519247,0.409227409,0.66994267,0.270952771,0.348621349,0.161889162,1.207343707,2.606606607,1.235735736,0.235462735,0.276549277,0.705159705,0.153699154,0.366912367,2.480889981,0.565247065,0.459459459,0.473518974,0.879197379,0.52020202,0.355446355,0.555419055,0.317908818,0.308217308,0.386977887,0.3995359,0.178508738,1.246890025,0.131267649,1.628939937,0.266351217,0.270396092,1.104098298,0.076089445,0.134930932,0.180874609,0.129512325,0.150499886,0.196061971,0.140578493,0.099824468,0.259253606,0.140578493,0.567961536,0.25475082,1.749217736,2.46851866,0.149584065,1.415324735,0.888727772,0.251011219,,,0.129512325,0.122491033,0.464092193,,0.183011524,0.168739983,1.027627261
0.305504346,0.488543587,0.289043982,2.495654464,4.329734001,0.226757967,0.164998683,5.354227021,0.211614432,1.288912299,0.397945747,0.313932052,0.278245984,0.255596524,0.909007111,0.935475375,1.894521991,1.170924414,0.41440611,0.649855149,0.263760864,0.332499342,0.1494601,1.156570977,2.482617856,1.155649197,0.227548064,0.262707401,0.680142218,0.145114564,0.356333948,2.42164867,0.553068212,0.459178299,0.434158546,0.860811167,0.502765341,0.343429023,0.532657361,0.303792468,0.283908349,0.370950751,0.376876481,0.178482068,1.182121465,0.128061263,1.588141633,0.264841914,0.279551141,1.105087573,0.074986731,0.136325726,0.177951323,0.127682159,0.151110774,0.195920843,0.139661839,0.103192054,0.250360149,0.13867617,0.562817499,0.264159527,1.724619001,2.471605125,0.149442717,1.402077489,0.861551293,0.25847297,,,0.127682159,0.122147244,0.462354993,,0.178482068,0.187049814,0.982182121
0.327590922,0.518457752,0.32184851,2.601312551,4.61730927,0.230926989,0.172955975,5.538692918,0.217528028,1.391987968,0.401832103,0.332102817,0.290538693,0.269209735,0.950095707,0.988515176,1.975799836,1.218074925,0.399781241,0.697839759,0.265654908,0.348646432,0.160650807,1.226141646,2.633305989,1.221903199,0.251298879,0.277960077,0.719168718,0.152584085,0.367240908,2.509570686,0.567815149,0.459119497,0.465135357,0.847142467,0.5300793,0.351517637,0.577522559,0.320617993,0.295870932,0.383647799,0.388159694,0.180118946,1.217115934,0.129837028,1.612806055,0.269869468,0.270950799,1.216575268,0.07878273,0.139182822,0.180582374,0.130377694,0.156484128,0.200587009,0.141422723,0.099868695,0.257279679,0.137483587,0.580443346,0.257434155,1.782884066,2.45508612,0.154398702,1.396153549,0.887155326,0.263381478,,,0.130377694,0.119718854,0.470842666,,0.194485209,0.168764965,0.990036302
0.321299015,0.485576093,0.299533598,2.504404906,4.161513215,0.234237347,0.186042494,5.23838314,0.206253239,1.250993263,0.39436863,0.334945586,0.291242011,0.265676283,0.919502505,0.902573847,1.854378995,1.172395923,0.40663327,0.65607186,0.286577993,0.362584211,0.175332527,1.079461047,2.333909138,1.182933149,0.244947314,0.262048713,0.675418898,0.165140784,0.367593712,2.29607877,0.542926239,0.482294006,0.51839696,0.835204699,0.543617205,0.348764899,0.565209881,0.32682674,0.302297461,0.39557782,0.439454137,0.17612978,1.159038239,0.135187331,1.603997683,0.277423716,0.258594052,1.016898416,0.07387022,0.144360757,0.17777134,0.134897644,0.156913866,0.193124759,0.152954809,0.109115489,0.261587486,0.141077636,0.599459251,0.254152182,1.696407879,2.485901893,0.161162611,1.464561607,0.895616068,0.258690614,,,0.134897644,0.12379297,0.479818463,,0.195538818,0.188779452,1.028679027
0.300456776,0.475723228,0.297411605,2.469125359,3.827947894,0.237354086,0.180341736,5.143292167,0.203857215,1.25325664,0.387582473,0.324479783,0.284046693,0.259685332,0.886144476,0.866350871,1.751649467,1.145829809,0.395702927,0.643376755,0.268990019,0.365251227,0.17103705,1.035019455,2.28286246,1.165961766,0.236169853,0.263407207,0.677211978,0.157672137,0.356623245,2.244967011,0.530197936,0.477076637,0.475554052,0.804432414,0.533581458,0.340551514,0.565048215,0.310776518,0.298765014,0.385214008,0.423616985,0.171894605,1.149985523,0.133867387,1.566740662,0.277482868,0.283370331,1.082231445,0.072193804,0.146028376,0.179036773,0.136666345,0.158382396,0.19418975,0.142843355,0.109255863,0.261171702,0.142939871,0.57388283,0.26783129,1.681497925,2.4990831,0.163111669,1.434610559,0.879258759,0.261750796,,,0.136666345,0.126242641,0.468680629,,0.193417624,0.186468488,1.058488563
0.309965523,0.468067641,0.283040552,2.415695288,4.080774914,0.232638319,0.17123625,5.105073059,0.204071581,1.290921031,0.370382532,0.318995239,0.275488426,0.268264653,0.86701691,0.849285832,1.788868823,1.136102446,0.376949598,0.642094894,0.26153341,0.361516992,0.16975866,0.999343293,2.285339025,1.115416188,0.230996552,0.257428994,0.659333443,0.148579872,0.351009686,2.175340667,0.516335577,0.468724347,0.473157117,0.824495157,0.525857823,0.321457889,0.546544081,0.30865211,0.288786735,0.359382696,0.380889837,0.172736125,1.160662123,0.132619279,1.607108082,0.338851022,0.275754625,1.14157741,0.072833496,0.154138267,0.177799416,0.134469328,0.164849075,0.201850049,0.149367089,0.113534567,0.262512171,0.142064265,0.59707887,0.267867575,1.732035054,2.479454722,0.168159688,1.437000974,0.879844206,0.268549172,,,0.134469328,0.120253165,0.483252191,,0.212171373,0.187925998,1.051022395
0.32346723,0.478435518,0.316701903,2.558985201,3.715010571,0.245454545,0.201902748,5.254122622,0.241226216,1.36807611,0.408668076,0.341437632,0.327272727,0.281395349,0.91627907,0.898520085,1.823044397,1.18372093,0.423678647,0.672938689,0.299154334,0.392389006,0.188160677,1.053699789,2.218816068,1.155391121,0.254122622,0.289006342,0.693446089,0.18372093,0.381606765,2.220718816,0.558139535,0.518816068,0.524312896,0.858773784,0.576321353,0.354545455,0.58858351,0.338689218,0.319450317,0.397251586,0.476744186,0.155746911,1.064520155,0.132534631,1.533133658,0.304505179,0.237364283,0.937351803,0.061400225,0.13615375,0.160114813,0.137526519,0.155247722,0.187694996,0.14064645,0.099837764,0.257082241,0.133283414,0.574316735,0.255210283,1.63259703,2.434668663,0.168101835,1.429801572,0.849868963,0.264195682,,,0.137526519,0.145763135,0.469362286,,0.238737052,0.238487458,1.0758767
0.293755136,0.46240756,0.294576828,2.421322925,3.884141331,0.25451931,0.192276089,5.088537387,0.225349219,1.349424815,0.399958915,0.333196385,0.290468365,0.285332786,0.88537387,0.887838948,1.777937551,1.124897288,0.409613804,0.666187346,0.334634347,0.394207067,0.187551356,1.008011504,2.198644207,1.113599014,0.241372227,0.284921939,0.678512736,0.172350041,0.369556286,2.186935086,0.544782251,0.511503698,0.492810189,0.839975349,0.57189811,0.341413311,0.584018077,0.335661463,0.301561216,0.376540674,0.444741167,0.146070193,1.005561048,0.129757785,1.504201681,0.28954523,0.241596639,0.968240237,0.069822046,0.136183885,0.165101335,0.132105783,0.155832921,0.179930796,0.137172516,0.100593178,0.259515571,0.135936728,0.581438458,0.266312407,1.61319822,2.433391003,0.175729115,1.446984676,0.835145823,0.25,,,0.132105783,0.127904103,0.469476026,,0.2371478,0.228868018,1.04164607
0.280735721,0.434656341,0.281316554,2.299322362,3.722555663,0.266214908,0.179090029,4.840464666,0.198063892,1.240464666,0.369990319,0.319070668,0.278412391,0.275508228,0.82749274,0.827879961,1.71732817,1.134946757,0.393610842,0.652081317,0.286544046,0.37018393,0.175798645,0.943852856,2.013359148,1.052662149,0.230590513,0.265827686,0.643175218,0.177153921,0.352952565,2.035430784,0.519070668,0.46892546,0.439690223,0.801548887,0.530880929,0.327395934,0.563407551,0.306292352,0.283833495,0.347337851,0.396515005,0.157756024,1.02434739,0.132153614,1.53250502,0.289282129,0.250753012,1.045808233,0.064633534,0.146711847,0.158634538,0.129769076,0.161646586,0.192143574,0.143072289,0.101154618,0.261671687,0.138805221,0.579819277,0.268448795,1.688002008,2.427836345,0.178965863,1.438629518,0.841114458,0.261797189,,,0.129769076,0.135542169,0.477911647,,0.235190763,0.21623996,1.082705823
0.33930997,0.521325727,0.34338495,2.550937245,3.437109481,0.271936974,0.220320565,5.197500679,0.239337137,1.499864167,0.433034501,0.379788101,0.32192339,0.320021733,0.902200489,0.901385493,1.856017387,1.205107308,0.456669383,0.721271394,0.323010052,0.434392828,0.208367291,1.036674817,2.179299104,1.188264059,0.270578647,0.304808476,0.706873132,0.201303993,0.445531106,2.170877479,0.61206194,0.569410486,0.633523499,0.939690302,0.632165173,0.407769628,0.638413475,0.398533007,0.372724803,0.470795979,0.541157294,0.142607035,0.970555467,0.137673086,1.508992519,0.300015916,0.220754417,0.909597326,0.063982174,0.147540984,0.160114595,0.130351743,0.152634092,0.18844501,0.139583002,0.107910234,0.261976763,0.13608149,0.597166958,0.265796594,1.622473341,2.406016234,0.188285851,1.438325641,0.878083718,0.274550374,,,0.130351743,0.1577272,0.481776222,,0.250676428,0.243673404,1.076874105
0.315139032,0.483264676,0.326210093,2.42507724,3.651905252,0.275489186,0.245365602,4.987899073,0.220906282,1.402677652,0.422502575,0.358135942,0.304325438,0.291709578,0.89907312,0.856333677,1.755149331,1.151390319,0.425592173,0.695932029,0.315911432,0.421472709,0.213439753,0.989958805,2.057415036,1.128475798,0.27445932,0.288105046,0.702111226,0.185118435,0.387487127,2.061534501,0.576725026,0.547373841,0.589083419,0.918898043,0.602729145,0.369207003,0.606333677,0.355818744,0.35092688,0.422245108,0.502832132,0.147309237,0.967068273,0.138795181,1.540401606,0.312449799,0.239839357,0.924819277,0.062811245,0.152610442,0.157108434,0.136385542,0.161445783,0.188915663,0.144899598,0.123052209,0.267791165,0.14248996,0.622168675,0.285301205,1.657349398,2.49253012,0.192128514,1.464738956,0.857670683,0.278554217,,,0.136385542,0.138955823,0.514216867,,0.250281124,0.249959839,1.105863454
0.35969917,0.490404564,0.325207469,2.405342324,3.626815353,0.269190871,0.224325726,5.003371369,0.223288382,1.373443983,0.418827801,0.357624481,0.314574689,0.311462656,0.908454357,0.877852697,1.79123444,1.23003112,0.437240664,0.676348548,0.325466805,0.427126556,0.211358921,0.997406639,2.080912863,1.146006224,0.268672199,0.295643154,0.701763485,0.185684647,0.403786307,2.093620332,0.586618257,0.55186722,0.652748963,0.923755187,0.638485477,0.369294606,0.625778008,0.367219917,0.35503112,0.441649378,0.484180498,0.152669271,0.955891927,0.138671875,1.53499349,0.30875651,0.239257813,0.95686849,0.06266276,0.146484375,0.161458333,0.134928385,0.167480469,0.196777344,0.153808594,0.110351563,0.258789063,0.146321615,0.623046875,0.293294271,1.648925781,2.466145833,0.192871094,1.482259115,0.871582031,0.289550781,,,0.134928385,0.139811198,0.479654948,,0.267578125,0.252441406,1.127766927
0.32083075,0.464352139,0.324550527,2.349349039,3.220396776,0.299132052,0.232796032,4.543397396,0.238065716,1.448233106,0.416305022,0.362058277,0.31184129,0.326100434,0.872907626,0.84283943,1.673279603,1.050526968,0.445753255,0.668939864,0.336019839,0.435213887,0.216986981,0.929634222,1.887476751,1.058276503,0.2699938,0.298822071,0.664910105,0.211407316,0.407625542,1.89150651,0.570985741,0.547737136,0.665530068,0.917854929,0.645691259,0.380347179,0.673279603,0.390266584,0.376937384,0.478611283,0.508369498,0.124644164,0.860512403,0.136234242,1.482309882,0.303782025,0.216958113,0.837942253,0.058153721,0.148840992,0.148027654,0.134607564,0.149654331,0.167547784,0.141927613,0.118137454,0.254575031,0.132777552,0.632980887,0.285685238,1.633387556,2.354412363,0.21553477,1.472549817,0.870475803,0.298291989,,,0.134607564,0.165311102,0.510980073,,0.305815372,0.324725498,1.062830419
0.335714286,0.519727891,0.365986395,2.565306122,3.457482993,0.326530612,0.25170068,5.101360544,0.251020408,1.545238095,0.460204082,0.401360544,0.37755102,0.356122449,0.950340136,0.889455782,1.849319728,1.18537415,0.471428571,0.764285714,0.37755102,0.469047619,0.240136054,1.005102041,2.066326531,1.139115646,0.283333333,0.341836735,0.742857143,0.227891156,0.442176871,2.097278912,0.636394558,0.624829932,0.715306122,1.02244898,0.71122449,0.413945578,0.736054422,0.402380952,0.42585034,0.482993197,0.56292517,0.142419289,0.867592971,0.13812832,1.470780548,0.243154884,0.226604005,0.871270944,0.055986923,0.153248876,0.158357172,0.14139763,0.158357172,0.179812015,0.159991827,0.127707397,0.267470372,0.132815693,0.643849612,0.303024111,1.697793216,2.355537393,0.21046179,1.457294647,0.82631794,0.303228443,,,0.14139763,0.17368206,0.490805067,,0.29178586,0.295872497,1.072537801
0.314397649,0.495266079,0.362389814,2.510610513,3.522363696,0.317662422,0.279464577,4.945478289,0.246163892,1.447600392,0.425399935,0.378060725,0.329089128,0.344760039,0.933725106,0.89193601,1.75481554,1.158667973,0.461638916,0.685602351,0.367613451,0.495266079,0.275220372,0.972902383,1.954293177,1.121123082,0.281096964,0.303623898,0.720535423,0.218739798,0.432908913,2.04733921,0.606594842,0.612471433,0.66993144,0.981717271,0.666666667,0.387202089,0.704538035,0.410708456,0.403852432,0.471106758,0.526934378,0.137995435,0.900809297,0.133845196,1.497613613,0.309815314,0.230753268,0.874662793,0.06017846,0.155426437,0.151068686,0.138410459,0.169537248,0.185308155,0.147956007,0.118281801,0.263540154,0.134882756,0.627723594,0.308777755,1.671508612,2.337414401,0.221207719,1.469184478,0.8400083,0.30504254,,,0.138410459,0.150238639,0.530815522,,0.307740195,0.322888566,1.096908072
0.27048168,0.447234802,0.281871827,2.485933855,4.341567174,0.256209688,0.18045835,6.65129683,0.215589406,1.175518046,0.390284068,0.390421298,0.302456429,0.294222588,0.930561274,1.339371483,1.911623439,1.272951832,0.545491972,0.719226019,0.2245094,0.34074379,0.165911898,1.233978318,2.357211472,1.072869494,0.230273089,0.27254014,0.714422945,0.159462056,0.336215178,2.562920269,0.787429669,0.44284342,0.464525868,0.964457253,0.554000274,0.348428709,0.553588582,0.322080417,0.296006587,0.358309318,0.429943735,0.190691212,1.241576936,0.150746787,1.965960403,0.300712053,0.402570337,0.999739493,0.203021883,0.171587357,0.194598819,0.13268496,0.1719347,0.203803404,0.193035776,0.118617576,0.290552275,0.158301494,0.601250434,0.291854811,1.974209795,2.820771101,0.163945815,1.473080931,0.877908996,0.214484196,0.150746787,0.134769017,0.13268496,0.140500174,0.478291073,0.150138937,0.192427926,0.210055575,0.927144842
0.265891907,0.452814338,0.298375805,2.481097732,4.712685522,0.249509941,0.185942313,6.763511621,0.221366564,1.163679642,0.409549146,0.403108373,0.311117334,0.297675721,0.925931112,1.359983198,1.920890507,1.32399888,0.50392047,0.71408569,0.23116774,0.347801736,0.169140297,1.211145337,2.384206105,1.09283114,0.230047606,0.272192663,0.729907589,0.16157939,0.345841501,2.584010081,0.797815738,0.444693363,0.447073649,0.994679362,0.559927191,0.356762812,0.552926351,0.321338561,0.294315318,0.365723887,0.440352842,0.185962251,1.230030334,0.145517358,1.886501517,0.283704078,0.383215369,1.002780586,0.206100438,0.160599933,0.187815976,0.130771823,0.163296259,0.201129087,0.191776205,0.115604988,0.278985507,0.151499831,0.574907314,0.28033367,1.951044826,2.675092686,0.157061004,1.42256488,0.842938996,0.211745871,0.146022919,0.128412538,0.130771823,0.132709808,0.441691945,0.144337715,0.185962251,0.202982811,0.891220088
0.274456908,0.464006815,0.303705807,2.524066449,4.609399404,0.245491978,0.182592645,6.767570638,0.236546926,1.192673577,0.415873917,0.402243362,0.305551612,0.298736334,0.97217095,1.412750248,1.991054948,1.352122675,0.487576317,0.704671305,0.235127077,0.342325713,0.168252165,1.233707227,2.737895783,1.075252023,0.23952861,0.272185148,0.740735482,0.164418572,0.347721142,2.593071134,0.806190544,0.447394576,0.470822093,1.021865682,0.567229874,0.356382223,0.563822235,0.329689053,0.292347011,0.349424961,0.439017464,0.186338523,1.20592667,0.140465428,1.91302528,0.277331324,0.377783358,1.031726101,0.188682404,0.159551314,0.183157542,0.128913444,0.163401976,0.198811318,0.189854345,0.106981416,0.270885652,0.14783191,0.591160221,0.269211452,1.975556672,2.665996986,0.153942742,1.393688264,0.860873933,0.216474134,0.14624142,0.125230203,0.128913444,0.141888498,0.448434622,0.142558178,0.188933534,0.194374686,0.872258497
0.267213395,0.42405604,0.293353836,2.309755681,3.925679139,0.256278831,0.188450367,6.288911669,0.208440116,1.220399795,0.38595592,0.385614215,0.304800957,0.295916624,0.854946181,1.266017427,1.769861609,1.2441483,0.528788655,0.6856313,0.238168461,0.360157184,0.177003246,1.154279856,2.123697249,1.001708526,0.236459935,0.261575261,0.693490518,0.168973176,0.347514095,2.303946694,0.73979156,0.462327012,0.489150863,0.896634205,0.577994191,0.34512216,0.574747992,0.330087135,0.29830856,0.360669742,0.445412609,0.18778763,1.2269615,0.16084858,1.946458637,0.308227635,0.390952969,0.917499158,0.195532607,0.175440566,0.193848917,0.139072848,0.178807947,0.205746997,0.209787855,0.128970704,0.309911326,0.167134359,0.644516781,0.293186665,1.998428555,2.830732967,0.173307891,1.517790998,0.880906948,0.215063419,0.164440453,0.16140981,0.139072848,0.155011786,0.455494444,0.184195757,0.213940959,0.234145246,0.979795712
0.273375043,0.437087244,0.304831422,2.375738617,3.883559263,0.257212374,0.191518943,6.477407021,0.215849844,1.18317692,0.410149461,0.392944039,0.31438999,0.29822732,0.911018422,1.287452207,1.815085158,1.291623219,0.505561349,0.681091415,0.240528328,0.353840806,0.178832117,1.139555092,2.15884602,1.018595759,0.236704901,0.270072993,0.704900938,0.167361835,0.376259993,2.321341675,0.759645464,0.458289885,0.463851234,0.903892944,0.576120959,0.344629823,0.567431352,0.317518248,0.321863052,0.352971846,0.453249913,0.182097411,1.158073717,0.155770075,1.91191312,0.305397104,0.382294866,0.922663449,0.196467749,0.178038613,0.187362878,0.140412462,0.172114963,0.206559895,0.204695042,0.12856516,0.293220711,0.1587319,0.617266345,0.290258885,1.971259324,2.699539272,0.180671347,1.472356297,0.866608161,0.212264151,0.15993857,0.145677929,0.140412462,0.156208864,0.482667837,0.177928916,0.208973234,0.235190873,0.947345327
0.270942867,0.442691903,0.29828251,2.369610936,2.350683491,0.247809324,0.210304942,6.474237645,0.223624255,1.150368034,0.382229232,0.398878374,0.295653698,0.303014371,0.925867508,1.294251665,1.844724851,1.285138451,0.471784087,0.33491062,0.268664564,0.35488959,0.201542236,1.138275499,2.160357518,1.023133544,0.239046618,0.267963547,0.721521206,0.169295478,0.345425868,2.322818086,0.758149317,0.466351209,0.478093235,0.881002454,0.575359271,0.343673326,0.599018577,0.321240799,0.28040659,0.352611286,0.442691903,0.185116984,1.172768631,0.152188042,1.879549393,0.298743501,0.371425477,1.027512998,0.195082322,0.16605286,0.191832756,0.134315425,0.174501733,0.205155979,0.20797227,0.129116118,0.296252166,0.158687175,0.614926343,0.279137782,1.990034662,2.732344021,0.17482669,1.448006932,0.865034662,0.208730503,0.158795494,0.141356153,0.134315425,0.147530329,0.474328423,0.158470537,0.210138648,0.221403813,0.930784229
0.277741866,0.41822883,0.30015083,2.272786037,3.4878259,0.286360698,0.204912734,6.069166128,0.211592329,1.344968757,0.397974574,0.414565826,0.321482439,0.314156432,0.885585003,1.182934712,1.689937513,1.186597716,0.524455936,0.713639302,0.252962724,0.370609782,0.192630899,1.05365223,1.946778711,0.966602025,0.247575953,0.266752855,0.680241327,0.19026072,0.35660418,2.129067011,0.711915535,0.46390864,0.539754363,0.906701142,0.626804568,0.350140056,0.600301659,0.334195217,0.301874596,0.37793579,0.465632407,0.166690111,1.083274722,0.150513434,1.821071881,0.300886201,0.333380222,0.849627233,0.176818118,0.174145449,0.173442116,0.130820087,0.165846111,0.191869461,0.191447461,0.120973414,0.302996202,0.158953439,0.612041075,0.282880855,1.862568575,2.723730482,0.178084119,1.458292306,0.846532564,0.207342805,0.195808131,0.166690111,0.130820087,0.164017443,0.447038965,0.188352792,0.241806161,0.257560838,1.010128007
0.292091008,0.419934995,0.299458288,2.291657638,3.671505959,0.27063922,0.196966414,6.048754063,0.213434453,1.230552546,0.399566631,0.391549296,0.300975081,0.308992416,0.891224269,1.16468039,1.714626219,1.211700975,0.50552546,0.703358613,0.261971831,0.373131094,0.190682557,1.06652221,2.034886241,0.953629469,0.24312026,0.275189599,0.680173348,0.191115926,0.354279523,2.095774648,0.707908992,0.477573131,0.479089924,0.893607801,0.601733478,0.345828819,0.613217768,0.320043337,0.304442037,0.369880823,0.453737811,0.165135098,1.058565355,0.143190235,1.766150048,0.309834042,0.325469757,0.811548484,0.175421753,0.163077767,0.172952956,0.128377452,0.166232341,0.191468934,0.183513921,0.120148128,0.296941435,0.157728707,0.584556302,0.279111233,1.842408449,2.617062131,0.178302016,1.418186806,0.819777808,0.202167055,0.177616239,0.158414484,0.128377452,0.143601701,0.459607736,0.174735976,0.233438486,0.284185983,0.998079824
0.287296417,0.442345277,0.294462541,2.271661238,3.709446254,0.262757872,0.198262758,6.013463626,0.222149837,1.172855592,0.382410423,0.395222584,0.29815418,0.296851249,0.848208469,1.180456026,1.748968512,1.204560261,0.51465798,0.696634093,0.262323561,0.371335505,0.215200869,1.057763301,1.937024973,0.977633008,0.253420195,0.272095548,0.687947883,0.189359392,0.352442997,2.121606949,0.723127036,0.468621064,0.444733985,0.860803474,0.598479913,0.344842562,0.564603692,0.313355049,0.281216069,0.351791531,0.447774159,0.164664118,1.059257236,0.139677772,1.752730748,0.286318951,0.337793555,0.870425997,0.167394866,0.157973785,0.166985254,0.131075915,0.170808301,0.192244675,0.190060076,0.110458766,0.286455489,0.150054615,0.608001092,0.28481704,1.926133261,2.625204806,0.183096668,1.384352813,0.805843801,0.209448389,0.187192791,0.182004369,0.131075915,0.143500819,0.46518296,0.191561988,0.232113599,0.247269252,0.996723102
0.276746458,0.397166585,0.304347826,2.138983879,3.207132389,0.277723498,0.200781632,5.605276014,0.206643869,1.291890572,0.407425501,0.424279433,0.29653151,0.301416707,0.815828041,1.095994138,1.599169516,1.140693698,0.502686859,0.631411822,0.268197362,0.406448461,0.202735711,1.015632633,1.759159746,0.899120664,0.245969712,0.307767465,0.640205178,0.189057157,0.347826087,1.896678065,0.672691744,0.506350757,0.566194431,0.904494382,0.638495359,0.358329262,0.63727406,0.345383488,0.344894968,0.420127015,0.476062531,0.158369471,0.983174328,0.162359063,1.807805724,0.337207285,0.335993062,0.824111015,0.167389419,0.175888985,0.169297485,0.131483088,0.163052905,0.18057242,0.209887251,0.128360798,0.314830876,0.172246314,0.66452732,0.309973981,1.950563747,2.691934085,0.199132697,1.492627927,0.847007806,0.218386817,0.209366869,0.181960104,0.131483088,0.162359063,0.521422376,0.206071119,0.284648742,0.305637467,1.025151778
0.267985167,0.401483313,0.299629172,2.146106304,3.278862794,0.256118665,0.20197775,5.705067985,0.213844252,1.254635352,0.383189122,0.38986403,0.294684796,0.295426452,0.813102596,1.098640297,1.637577256,1.148578492,0.475401731,0.658343634,0.257849197,0.386155748,0.202719407,0.998763906,1.826946848,0.933250927,0.240296663,0.272682324,0.656613103,0.182694685,0.354017305,1.950556242,0.684301607,0.512731768,0.513967862,0.92657602,0.620271941,0.349814586,0.594313968,0.35105068,0.342398022,0.395055624,0.463535229,0.162329829,0.996381182,0.161468206,1.869550233,0.336205411,0.334137515,0.778390488,0.17198001,0.179045321,0.170946062,0.135447182,0.175771153,0.205755644,0.208857488,0.135791832,0.320351542,0.168361192,0.648457694,0.293985869,1.892297088,2.652248837,0.199034982,1.490608306,0.842322936,0.226606927,0.224539032,0.199207307,0.135447182,0.160434258,0.513182836,0.198001034,0.315009478,0.312941582,1.041357918
0.265617191,0.403048476,0.321589205,2.18015992,3.184657671,0.274362819,0.212143928,5.701649175,0.223388306,1.202648676,0.38005997,0.395052474,0.319590205,0.291104448,0.877311344,1.0982009,1.650924538,1.15842079,0.5,0.660669665,0.275612194,0.383808096,0.201649175,0.981509245,1.792853573,0.928035982,0.256371814,0.266616692,0.658170915,0.186656672,0.389555222,1.963018491,0.693403298,0.487256372,0.571964018,0.884057971,0.624687656,0.364067966,0.603698151,0.33808096,0.340829585,0.389555222,0.457021489,0.157691662,0.969300453,0.151820164,1.781244758,0.314880054,0.327965107,0.780573729,0.164066432,0.176983728,0.171279987,0.128837443,0.172957557,0.183358497,0.209360845,0.11810099,0.295587989,0.155846335,0.651568529,0.287703405,1.84331488,2.546552592,0.204328133,1.416373092,0.825700386,0.2177487,0.202986076,0.210031874,0.128837443,0.161550075,0.479449757,0.193256165,0.287871163,0.282670693,0.983727562
0.2696875,0.408125,0.3171875,2.13875,3.045,0.314375,0.225,5.3215625,0.2259375,1.3475,0.4571875,0.39125,0.306875,0.34875,0.815,1.04625,1.5771875,1.105,0.5271875,0.69625,0.2990625,0.4071875,0.2009375,0.9534375,1.71125,0.8909375,0.2559375,0.2915625,0.639375,0.2159375,0.38625,1.825,0.741875,0.55125,0.655625,0.96,0.713125,0.364375,0.6759375,0.370625,0.435,0.4978125,0.52375,0.145772595,0.870598789,0.156761606,1.781116842,0.32114824,0.305449652,0.752410854,0.145548329,0.184794797,0.153397623,0.121776183,0.174927114,0.1711146,0.177394035,0.139044629,0.331015923,0.177394035,0.700605517,0.326979143,1.925768109,2.597667638,0.218883158,1.478806907,0.860282575,0.247589146,0.229199372,0.213949316,0.121776183,0.205875757,0.48418928,0.242879569,0.340883606,0.355460866,1.049338417
0.282872241,0.409698477,0.317687286,2.115635685,2.917935965,0.310848617,0.317065589,5.357786758,0.232825614,1.321728318,0.396953684,0.399751321,0.32576935,0.321106621,0.842088903,1.050668325,1.563257694,1.099782406,0.479328567,0.65402549,0.363692882,0.398197078,0.216972334,0.933789245,1.704382965,0.859807274,0.261112838,0.301834007,0.641280696,0.216039789,0.386384831,1.809449798,0.675784893,0.533105378,0.601802922,0.932235002,0.701585328,0.364625427,0.678271682,0.35965185,0.416537146,0.428038545,0.529375194,0.141748004,0.892413487,0.155723159,1.748447205,0.329636202,0.289707187,0.743566992,0.155057675,0.192102928,0.158385093,0.133318545,0.16703638,0.178349601,0.191215617,0.131987578,0.320319432,0.176574978,0.679902396,0.318988465,1.92014197,2.543256433,0.230035492,1.470275067,0.837843833,0.228704525,0.266193434,0.238021295,0.133318545,0.163043478,0.477817214,0.252661934,0.360692103,0.372005324,1.062555457
0.294270833,0.432291667,0.346354167,2.186197917,3.095052083,0.313802083,0.236002604,5.600260417,0.237630208,1.318684896,0.416666667,0.405598958,0.318359375,0.351236979,0.858072917,1.104817708,1.630533854,1.139648438,0.482096354,0.701822917,0.327473958,0.416341146,0.2109375,0.989908854,1.752278646,0.9140625,0.30859375,0.307617188,0.673502604,0.221354167,0.387044271,1.889973958,0.760742188,0.552408854,0.672526042,0.977539063,0.721354167,0.393554688,0.713541667,0.372070313,0.399739583,0.461588542,0.539388021,0.137396243,0.867409349,0.152686763,1.719309742,0.330275229,0.292704238,0.71450415,0.142857143,0.180646571,0.141764963,0.131498471,0.166666667,0.178680647,0.195063346,0.132809087,0.318261249,0.162516383,0.664700743,0.312363478,1.838138925,2.499563128,0.231542158,1.417212757,0.815421581,0.21996505,0.252512014,0.209480122,0.131498471,0.191131498,0.510048056,0.22433377,0.323066841,0.336609873,1.01310616
0.23192446,0.410251799,0.265467626,2.386870504,4.552428058,0.216546763,0.158992806,5.497302158,0.202068345,1,0.328327338,0.342535971,0.280845324,0.267446043,0.948381295,1.220773381,1.837230216,1.248651079,0.467086331,0.753776978,0.166456835,0.289568345,0.136780576,1.473830935,2.48057554,1.005755396,0.200359712,0.242535971,0.636061151,0.115017986,0.312230216,2.569694245,0.798381295,0.406384892,0.424280576,0.952158273,0.506294964,0.378147482,0.485161871,0.308723022,0.288758993,0.378327338,0.294154676,0.196561951,1.222155097,0.141915641,1.59797891,0.268947715,0.364674868,1.170749121,0.129173989,0.158007469,0.185413005,0.139883568,0.15141696,0.224956063,0.165806239,0.113356766,0.26982645,0.145924868,0.610720562,0.330184534,1.979953866,2.369398067,0.196232425,1.482864675,0.843475395,0.233139279,0.125109842,0.115773286,0.139883568,0.147407733,0.451394991,0.125659051,0.16344464,0.146803603,0.901526801
0.212310673,0.400140895,0.115181402,2.284431138,4.299313138,0.209052483,0.154367735,5.344751673,0.19232124,0.961870377,0.3354174,0.327580134,0.272278971,0.256780557,0.913790067,1.163525889,1.77994012,1.187389926,0.495068686,0.725079253,0.1645826,0.279323706,0.130239521,1.39212751,2.38992603,0.984149348,0.199277915,0.241194082,0.618175414,0.115445579,0.304684748,2.520958084,0.785752025,0.401637901,0.414142304,0.921275097,0.491194082,0.362891863,0.496125396,0.297199718,0.27456851,0.362451567,0.28636844,0.205510843,1.275653924,0.146601833,1.566901408,0.283981668,0.374133691,1.039347194,0.14078918,0.156662195,0.188464118,0.145595797,0.154817796,0.216409569,0.170411357,0.11541471,0.270176615,0.145428124,0.621506819,0.32198748,1.910295104,2.404929577,0.217583277,1.508439526,0.874245473,0.255700872,0.133802817,0.126425218,0.145595797,0.155432596,0.443941426,0.129107981,0.170802593,0.150458305,0.898222669
0.211927398,0.394641314,0.266897148,2.261797753,4.342350908,0.208815903,0.151512532,5.227917027,0.196974935,0.933016422,0.320829732,0.332497839,0.271305099,0.257649092,0.893258427,1.132497839,1.760674157,1.171218669,0.4693172,0.739152982,0.158513397,0.268798617,0.126879862,1.400691443,2.352031115,0.972515125,0.192134831,0.233102852,0.607087295,0.115557476,0.307260156,2.4633535,0.783405359,0.391961971,0.41028522,0.881417459,0.47968885,0.354364736,0.533362143,0.311322385,0.264736387,0.354364736,0.273638721,0.212932383,1.38107654,0.147575178,1.636189814,0.283272496,0.395793499,1.085926183,0.145779014,0.157193348,0.193232516,0.140738166,0.170925314,0.239411322,0.180659366,0.116345095,0.274407555,0.152963671,0.621588736,0.320586361,1.982212179,2.434324121,0.192189582,1.540703401,0.880931688,0.247696854,0.135813199,0.123819457,0.140738166,0.154817776,0.470305348,0.127469726,0.174343821,0.165073295,0.886551944
0.203736072,0.349683199,0.232138956,2.032772558,3.881144855,0.204391523,0.148022722,4.940244702,0.164955211,0.91959799,0.295389993,0.307952808,0.255625956,0.233122132,0.825649989,1.013327507,1.546755517,1.107930959,0.429320516,0.673913043,0.161240988,0.273432379,0.13382128,1.147476513,2.108914136,0.898186585,0.187240551,0.214987983,0.554183963,0.113939262,0.287852305,2.106729299,0.639611099,0.374590343,0.410421674,0.899825213,0.481428884,0.337666594,0.486454009,0.280970068,0.273213896,0.341490059,0.268844221,0.178554134,1.177239709,0.134209616,1.435766171,0.258595642,0.327429955,1.159322034,0.124662746,0.162919405,0.17744725,0.127360775,0.158422691,0.199169837,0.153649256,0.104323763,0.270148737,0.128260118,0.613282601,0.269249395,2.021722587,2.292632307,0.157592529,1.358630232,0.821169146,0.216603251,0.124662746,0.11290211,0.127360775,0.145485991,0.420062262,0.11622276,0.161743341,0.148737461,1.006157039
0.194417077,0.348330597,0.255172414,2.04499179,3.713300493,0.196059113,0.14789272,4.827586207,0.169458128,0.88757526,0.294362343,0.303557745,0.256376574,0.231198686,0.812917351,1.000547345,1.584345922,1.093377121,0.43667214,0.658675424,0.160262726,0.268746579,0.128735632,1.136179529,2.054077723,0.902572523,0.188943623,0.249589491,0.560810071,0.116037219,0.289764641,2.088451013,0.644882321,0.41182266,0.408100712,0.766064587,0.474001095,0.332019704,0.475862069,0.278927203,0.269293924,0.337055282,0.27454844,0.186175439,1.244421053,0.141333333,1.457614035,0.264070175,0.346315789,1.046807018,0.126877193,0.148210526,0.181754386,0.128842105,0.162385965,0.208842105,0.158035088,0.109333333,0.28245614,0.132210526,0.601824561,0.27845614,2.052421053,2.327438596,0.16477193,1.332,0.840350877,0.217192982,0.128491228,0.116491228,0.128842105,0.157052632,0.457824561,0.119368421,0.167789474,0.152,0.998666667
0.197589041,0.350794521,0.239452055,2.044493151,3.626739726,0.201534247,0.150246575,4.934465753,0.171726027,0.861589041,0.298082192,0.312,0.253589041,0.236821918,0.816328767,0.993315068,1.56230137,1.095890411,0.441643836,0.652931507,0.164164384,0.273315068,0.142356164,1.167123288,2.031342466,0.910356164,0.190684932,0.217534247,0.557589041,0.114191781,0.283616438,2.101589041,0.648767123,0.390465753,0.397917808,0.770082192,0.486027397,0.326136986,0.506520548,0.280986301,0.262136986,0.333260274,0.271452055,0.190210702,1.301716023,0.139164434,1.501991166,0.272753602,0.338715517,1.05705597,0.135616538,0.147925567,0.18564912,0.128955181,0.167040765,0.213308233,0.16602708,0.105568025,0.280790674,0.137643907,0.62428499,0.270798639,2.121931793,2.390413439,0.166171892,1.386503512,0.859894287,0.220838462,0.131561799,0.1220042,0.128955181,0.143291579,0.427123308,0.120121642,0.168126855,0.156903917,0.988053001
0.179262795,0.321797932,0.221028905,1.880933439,3.384380801,0.194643331,0.140015911,4.325908247,0.15924158,0.917130735,0.268629011,0.280827367,0.245160435,0.219570406,0.750066295,0.871917263,1.369530628,0.996287457,0.406921241,0.608724476,0.158313445,0.257358791,0.131662689,0.936886767,1.879740122,0.847653142,0.180853885,0.19928401,0.494828958,0.11575179,0.282816229,1.772341554,0.553699284,0.362635906,0.399761337,0.718774861,0.474409971,0.317820207,0.466984885,0.265844604,0.264651286,0.330416335,0.277114824,0.156263794,1.080515582,0.130749537,1.241458462,0.243400724,0.282599099,1.044848592,0.11212148,0.142403108,0.167211089,0.122009358,0.153173832,0.186368853,0.1441688,0.096141962,0.254789441,0.112033195,0.586827933,0.249845502,1.966010418,2.182042906,0.130131544,1.26105765,0.786792619,0.211706542,0.144521939,0.127924428,0.122009358,0.120861658,0.376269092,0.118301404,0.167299373,0.156263794,0.9511786
0.195424837,0.316732026,0.217385621,1.806013072,3.183398693,0.205751634,0.140392157,4.297647059,0.150980392,0.895816993,0.26130719,0.269150327,0.236862745,0.21751634,0.722352941,0.853333333,1.336470588,0.98875817,0.398431373,0.588627451,0.160130719,0.259477124,0.129411765,0.931895425,1.853594771,0.851633987,0.179215686,0.189934641,0.48745098,0.11372549,0.267843137,1.742614379,0.549803922,0.37503268,0.398039216,0.690980392,0.47254902,0.312026144,0.449673203,0.263006536,0.256862745,0.322875817,0.287712418,0.165395788,1.14778504,0.133986928,1.290486565,0.251997095,0.286310821,1.002087872,0.123910675,0.151506899,0.173293391,0.126815541,0.155228758,0.193173566,0.149055919,0.111655773,0.266249092,0.119099492,0.623366013,0.258896151,2.020515614,2.271423384,0.158587509,1.294480755,0.819716776,0.217774147,0.130991285,0.116920842,0.126815541,0.137254902,0.392519971,0.122639797,0.17147785,0.162672476,0.981299927
0.175964546,0.319864442,0.222236705,1.837851929,3.248826903,0.193952033,0.141293014,4.352711157,0.150938478,0.806047967,0.262643379,0.279979145,0.234358707,0.21637122,0.727841502,0.845411887,1.35088634,0.987877998,0.406152242,0.577163712,0.157846715,0.25729927,0.123435871,0.900938478,1.827554745,0.861313869,0.178050052,0.199165798,0.491527633,0.11483316,0.266944734,1.732664234,0.550834202,0.375651721,0.400808133,0.701251303,0.465980188,0.299791449,0.446037539,0.260427529,0.255995829,0.325338895,0.268508863,0.170570122,1.160492675,0.138751516,1.344499393,0.262480172,0.304469534,0.963142671,0.125128301,0.152001493,0.173182794,0.123635346,0.162358869,0.200802463,0.156946907,0.105719884,0.271157973,0.123821965,0.627227769,0.248577027,2.077820286,2.320425492,0.159372959,1.309788187,0.832322478,0.221237287,0.132686386,0.129420547,0.123635346,0.138938136,0.424185873,0.12540823,0.175515536,0.174675749,0.989082766
0.164329535,0.290534619,0.212386795,1.670464505,2.819602688,0.170172363,0.13394683,3.738971662,0.135261467,0.879199533,0.251533742,0.269062226,0.236634531,0.211510371,0.66316097,0.754747298,1.199532574,0.901840491,0.399065148,0.553900088,0.154542799,0.251679813,0.128250073,0.781770377,1.601080923,0.748174116,0.173531989,0.186532282,0.430762489,0.111744084,0.264241893,1.485685072,0.465089103,0.379491674,0.411189015,0.67163307,0.45822378,0.301051709,0.468302658,0.253724803,0.266871166,0.313321648,0.289804265,0.148278435,0.996482251,0.129623707,1.143374907,0.234516576,0.266282912,1.004477135,0.1027609,0.140496749,0.157659098,0.120136446,0.146786057,0.188466048,0.146253065,0.095832001,0.237074939,0.105532459,0.630956188,0.241871869,1.904594393,2.139643961,0.158405287,1.241019081,0.785417333,0.200405074,0.126638951,0.117045091,0.120136446,0.137405394,0.400277156,0.142308922,0.19656753,0.163415414,0.926980066
0.168493351,0.292269472,0.198158702,1.634955429,2.726874178,0.179599591,0.134005553,3.733888645,0.134882362,0.853280725,0.245360222,0.264211603,0.230454479,0.199766184,0.665059185,0.746017828,1.212918311,0.883092211,0.375274003,0.551658629,0.152856934,0.250328803,0.125237469,0.794680696,1.564810756,0.741049247,0.173608067,0.173315797,0.43475084,0.113985094,0.261581178,1.488090019,0.468507964,0.365775245,0.40698524,0.660382873,0.455209703,0.300160748,0.438550343,0.25763554,0.263627064,0.313312874,0.282478445,0.153631883,1.013499036,0.134026141,1.161559889,0.234626098,0.280694236,0.907863724,0.107670881,0.141097064,0.151060639,0.125241054,0.151489179,0.17805871,0.142918363,0.104456825,0.24598243,0.108849368,0.616563103,0.254446111,1.900042854,2.163595457,0.165309621,1.267088065,0.771373473,0.213520463,0.132204843,0.119991429,0.125241054,0.134990358,0.362866938,0.124705378,0.18052282,0.16777373,0.950074995
0.18980305,0.332433291,0.220139771,1.79272554,3.025095299,0.199491741,0.14707751,4.087833545,0.146601017,0.936308767,0.27525413,0.283672173,0.239675985,0.222045743,0.69297967,0.797013977,1.324015248,0.979669632,0.440279543,0.601493011,0.164072427,0.274301144,0.130559085,0.855622618,1.700603558,0.802890724,0.176620076,0.207433291,0.469027954,0.12341169,0.267630241,1.604510801,0.504606099,0.400730623,0.441073698,0.717598475,0.48729352,0.313850064,0.473475222,0.272236341,0.276048285,0.338468869,0.29431385,0.157478561,1.056576456,0.133979285,1.186435015,0.246129859,0.284998329,0.880833055,0.109811783,0.142220737,0.161822029,0.129747188,0.163158481,0.180866466,0.15168727,0.104465976,0.251030182,0.111593719,0.607528678,0.263058247,1.940973382,2.180643724,0.170620336,1.273749861,0.806437242,0.219734937,0.137320414,0.120503397,0.129747188,0.144448157,0.375765675,0.141775253,0.184653079,0.176857111,0.994431451
0.145326504,0.245358515,0.185979513,1.403329065,2.290973111,0.164692702,0.122759283,3.085787452,0.127400768,0.856113956,0.21190781,0.229833547,0.196382843,0.181978233,0.555857875,0.639244558,1.002560819,0.792733675,0.334026889,0.510883483,0.146286812,0.235275288,0.113636364,0.702144686,1.284090909,0.613636364,0.15396927,0.163252241,0.35259283,0.107394366,0.235595391,1.185019206,0.401888604,0.342029449,0.390524968,0.608514725,0.428457106,0.285211268,0.423495519,0.247119078,0.253361076,0.293693982,0.272887324,0.133552632,0.921973684,0.133026316,1.083421053,0.214210526,0.247236842,0.947105263,0.103421053,0.139078947,0.153421053,0.118026316,0.153289474,0.165263158,0.150789474,0.097631579,0.223684211,0.107894737,0.629342105,0.249736842,1.914473684,2.053684211,0.174605263,1.204078947,0.745526316,0.206842105,0.128421053,0.133552632,0.118026316,0.141973684,0.367631579,0.114868421,0.185921053,0.162894737,0.872894737
0.156849197,0.261185006,0.197270686,1.496977025,2.473829677,0.169632061,0.140266022,3.505614096,0.127483158,0.90412852,0.243910865,0.23959233,0.21005355,0.205044049,0.599758162,0.677664536,1.095525998,0.811193643,0.387458974,0.548281223,0.143893591,0.235619278,0.119882536,0.729486958,1.389186388,0.665227155,0.169286578,0.171704958,0.368111936,0.113663845,0.242356193,1.266712731,0.435135602,0.38573156,0.42753498,0.650198653,0.472793229,0.304888582,0.445154604,0.258075661,0.263430644,0.31939886,0.293314908,0.144957983,0.941570378,0.133403361,1.080094538,0.221507353,0.259847689,0.88904937,0.104385504,0.151129202,0.150735294,0.118434874,0.155330882,0.162683824,0.147321429,0.111344538,0.226628151,0.112132353,0.628939076,0.259847689,1.907956933,2.042542017,0.170168067,1.20575105,0.780330882,0.220063025,0.136423319,0.132221639,0.118434874,0.15835084,0.364233193,0.124737395,0.226234244,0.168198529,0.848214286
0.171823312,0.299474606,0.228643705,1.687682428,2.703833431,0.18602841,0.154893948,3.755399883,0.147304923,1.024712979,0.277096711,0.277096711,0.237205682,0.224557307,0.682817669,0.756178245,1.232730103,0.936563534,0.409223584,0.619186612,0.171239541,0.283518194,0.142050983,0.821755205,1.545436855,0.730881494,0.174158397,0.195563339,0.440163456,0.129597198,0.278264254,1.4271259,0.489200234,0.431601479,0.470324966,0.731465266,0.533566842,0.338976455,0.506129597,0.293053123,0.301225919,0.354154505,0.326911851,0.144923618,0.978504799,0.132215763,1.09260511,0.224820873,0.25510342,0.818980668,0.105718535,0.150601595,0.149655266,0.119372719,0.157225902,0.16276869,0.147221847,0.102203596,0.231039611,0.108963093,0.610652967,0.254292281,1.9072597,2.071515479,0.177098824,1.218737326,0.776531026,0.223333784,0.156009193,0.118291199,0.119372719,0.155468433,0.345680681,0.146681087,0.204542382,0.175611734,0.879005002
0.296895307,0.457617329,0.294584838,2.113068592,3.813140794,0.231480144,0.194079422,5.31898917,0.221083032,1.241877256,0.411407942,0.356101083,0.291696751,0.316101083,0.788592058,1.023537906,1.571841155,1.286931408,0.459927798,0.655451264,0.265848375,0.351480144,0.198411552,1.092563177,2.375162455,1.083032491,0.2366787,0.263826715,0.619927798,0.176462094,0.346281588,2.210108303,0.823393502,0.441444043,0.422960289,0.834945848,0.567509025,0.382815884,0.556967509,0.344981949,0.325198556,0.411119134,0.47566787,0.164239848,0.837568961,0.139549607,1.928732929,0.272949263,0.366374243,1.177353713,0.323053269,0.1462422,0.192005065,0.127068825,0.151125984,0.189291851,0.220674686,0.100027132,0.183051461,0.104277833,0.4633264,0.259021434,1.275662476,2.242561273,0.159265624,1.394410781,0.715112598,0.192547707,,,0.127068825,0.100117573,0.404901872,0.224654065,0.15248259,,0.901329475
0.288120825,0.46354923,0.290589602,2.148852745,3.88062736,0.233517281,0.191548069,5.349259367,0.214057508,1.213186175,0.408364798,0.358989254,0.286087714,0.309904153,0.799157711,1.004792332,1.622712751,1.248765611,0.471536451,0.672523962,0.270403718,0.356230032,0.209119954,1.101365089,2.425791461,1.077548649,0.237293058,0.265611385,0.620243973,0.17702585,0.329218705,2.229741505,0.83952948,0.441475457,0.408364798,0.829363927,0.582340982,0.394713912,0.585100203,0.332704037,0.330380482,0.409526576,0.480540227,0.167774086,0.870801034,0.137689184,1.962993725,0.280361757,0.38298265,1.151347361,0.323551126,0.148947951,0.19176818,0.128829827,0.150239941,0.195182724,0.227390181,0.110003691,0.184754522,0.106035437,0.476098191,0.275470653,1.288851975,2.247785161,0.161775563,1.407345884,0.736157254,0.195736434,,,0.128829827,0.104097453,0.406146179,0.228497601,0.147471392,,0.930509413
0.30691683,0.468636236,0.279473537,2.098151778,3.481937833,0.23466816,0.184122095,5.097871745,0.205404649,1.160179222,0.401008121,0.346821619,0.278213386,0.310977317,0.773032764,0.977597312,1.570848502,1.211005321,0.47283674,0.659059087,0.263231588,0.348781854,0.200364044,1.043965276,2.265051806,1.033604032,0.22458695,0.256370764,0.605712686,0.170120414,0.329459535,2.157938953,0.795855503,0.318958275,0.407308877,0.825399048,0.544245309,0.366844021,0.52100252,0.321618594,0.300896108,0.396947634,0.456174741,0.164709023,0.832532479,0.130094323,1.814379783,0.273358249,0.352820787,0.974372664,0.297027941,0.1478021,0.18170493,0.124577327,0.143886813,0.181971881,0.236785905,0.105979712,0.180904075,0.10873821,0.446253782,0.257163196,1.253603844,2.172094679,0.15972593,1.419113721,0.730912974,0.18686599,,,0.124577327,0.108649226,0.422406122,0.216853533,0.151005517,,0.895977932
0.256428075,0.424600417,0.282661571,1.945100764,3.305246699,0.238881167,0.188672689,4.634989576,0.211084086,1.185892981,0.383599722,0.344683808,0.283356498,0.30038221,0.700138985,0.949444058,1.410354413,1.169735928,0.421646977,0.599895761,0.278839472,0.352328006,0.205698402,0.97724114,1.987317582,0.994266852,0.218207088,0.252258513,0.578179291,0.178075052,0.317060459,1.905489924,0.776059764,0.411917999,0.424079222,0.757991661,0.536831133,0.341209173,0.557505212,0.321577484,0.312195969,0.379951355,0.474635163,0.160321129,0.879698334,0.139764019,1.868629121,0.259700766,0.350322345,1.144872887,0.329765235,0.152414548,0.185865466,0.126383652,0.152414548,0.194501885,0.238778737,0.112516725,0.192920569,0.099744557,0.511494952,0.264687994,1.35664761,2.223573774,0.157158497,1.39326116,0.760126505,0.198880915,,,0.126383652,0.098771439,0.428293395,0.218708186,0.145967644,,0.94684345
0.318470215,0.433204089,0.284984138,1.949770885,3.143637645,0.265068735,0.191751851,4.689108213,0.212019739,1.176771237,0.40377159,0.345435319,0.279873105,0.302784632,0.734402538,0.927564329,1.448360945,1.153154741,0.470567501,0.585830102,0.278286923,0.355128657,0.211138527,0.962284103,2.039830807,0.970919986,0.226647867,0.263658795,0.590412407,0.181001057,0.320056398,1.94730349,0.784807896,0.409587593,0.403595347,0.765244977,0.562566091,0.352661262,0.58847374,0.323933733,0.311420515,0.389495946,0.440077547,0.162713121,0.913639733,0.142451198,1.869285891,0.249196936,0.347788485,1.093278972,0.331850754,0.158759575,0.190140845,0.129602174,0.155794416,0.193723746,0.23140598,0.104768965,0.194341488,0.097850259,0.522856437,0.267976279,1.359525574,2.256609834,0.149246355,1.408203608,0.758957252,0.20805535,,,0.129602174,0.100074129,0.408450704,0.23943662,0.149493452,,0.987398073
0.308084966,0.402272353,0.258191997,1.800098798,3.008891816,0.237279763,0.175860366,4.405236292,0.198583896,1.057302816,0.361929853,0.322739997,0.263131895,0.279433558,0.654701136,0.877984522,1.358142598,1.065535979,0.434546353,0.574016137,0.26082661,0.338712333,0.185904825,0.880289807,1.910423185,0.910917174,0.21142763,0.233327845,0.553762556,0.171414457,0.276798946,1.826774247,0.726658982,0.379219496,0.383830068,0.723859707,0.517865964,0.323563313,0.492178495,0.297217191,0.284702783,0.352873374,0.405236292,0.157710421,0.889989132,0.135007849,1.811375438,0.235116532,0.314092501,0.968602826,0.318439802,0.162782273,0.17328825,0.12389808,0.151068712,0.184035744,0.238256249,0.099263374,0.19103973,0.101316266,0.523125226,0.262166405,1.302499698,2.207462867,0.152155537,1.4144427,0.757758725,0.192368071,,,0.12389808,0.1046975,0.410457674,0.215915952,0.149257336,,0.984663688
0.234140234,0.374373957,0.269407346,1.885225376,2.919240401,0.246452421,0.190317195,4.37312187,0.213480801,1.169240401,0.355175292,0.3528798,0.278797997,0.30509182,0.691986644,0.885642738,1.310517529,1.124791319,0.412979967,0.599958264,0.275041736,0.357262104,0.220367279,0.916736227,1.896911519,0.971619366,0.214106845,0.251252087,0.567195326,0.190108514,0.298622705,1.770033389,0.707220367,0.388981636,0.401711185,0.739148581,0.567612688,0.331176962,0.543196995,0.310100167,0.294240401,0.352253756,0.42278798,0.155070256,0.875232775,0.16133401,1.967665482,0.26460132,0.344167936,1.070255629,0.351108854,0.180463856,0.188420518,0.121042831,0.152530896,0.183511089,0.270695785,0.12849162,0.182664635,0.101066531,0.597765363,0.267987134,1.475368207,2.244625021,0.175215846,1.4156086,0.785000846,0.220077874,,,0.121042831,0.11342475,0.391569325,0.230912477,0.167089893,,1.105637379
0.218033114,0.376820267,0.252742869,1.811689607,2.707959306,0.22481548,0.185916617,4.246758428,0.200079793,1.101137044,0.331139038,0.323159785,0.252343906,0.286854179,0.674845402,0.831637742,1.256732496,1.027727907,0.413524835,0.553361261,0.260722122,0.351486136,0.194095352,0.855774985,1.784560144,0.878515859,0.212647117,0.250947536,0.538998604,0.182724915,0.272292041,1.667863555,0.664472372,0.370835827,0.362258129,0.686814283,0.530620387,0.321563934,0.564133254,0.289846399,0.283462996,0.333732296,0.40095751,0.153976598,0.870612176,0.155841954,1.945565542,0.240291674,0.343394947,1.054943191,0.341529591,0.174156351,0.190605393,0.11836527,0.158046464,0.173986773,0.268950314,0.12667458,0.19077497,0.094115652,0.599457351,0.272341869,1.439545532,2.253349161,0.169577751,1.412921825,0.803289808,0.203493302,,,0.11836527,0.123452603,0.45395964,0.242665762,0.166016619,,1.081227743
0.21942446,0.387490008,0.248001599,1.783573141,2.834132694,0.241606715,0.18804956,4.201039169,0.20303757,1.114908074,0.34392486,0.325339728,0.263389289,0.294964029,0.683053557,0.840327738,1.287969624,1.027178257,0.425859313,0.576139089,0.28157474,0.339928058,0.18784972,0.85951239,1.807354117,0.89008793,0.210031974,0.242206235,0.551558753,0.1872502,0.268385292,1.654276579,0.659872102,0.373900879,0.365707434,0.706434852,0.543165468,0.310951239,0.493605116,0.286370903,0.2813749,0.325739408,0.419064748,0.160935118,0.894121633,0.155175335,1.974758597,0.251228189,0.325427749,0.930882602,0.308826021,0.186007115,0.186854142,0.124682365,0.160426902,0.175334576,0.268507539,0.121971879,0.184821277,0.092664747,0.609351177,0.278163646,1.43774352,2.25597154,0.162967982,1.46162968,0.803659156,0.222768084,,,0.124682365,0.102490259,0.43554125,0.245807217,0.167541928,,1.068778587
0.257297297,0.414594595,0.308648649,1.923243243,2.813243243,0.275945946,0.224594595,4.263243243,0.234594595,1.207297297,0.407567568,0.373243243,0.292432432,0.393243243,0.753513514,0.862432432,1.373513514,1.105405405,0.453783784,0.628648649,0.326216216,0.397297297,0.251621622,0.893783784,1.812162162,0.953243243,0.253513514,0.286486486,0.597027027,0.220810811,0.350540541,1.685135135,0.728108108,0.451621622,0.484324324,0.815135135,0.608108108,0.351891892,0.640810811,0.350540541,0.363783784,0.417027027,0.442162162,0.135174723,0.844528144,0.156099602,1.863988282,0.239589872,0.320778406,1.067378113,0.32517263,0.235823394,0.183929692,0.127432517,0.153170119,0.177861477,0.255911279,0.119271814,0.169700774,0.087675246,0.624189161,0.285624608,1.479807491,2.23121992,0.174931994,1.617283951,0.803306131,0.199623352,,,0.127432517,0.150449885,0.439213225,0.25737602,0.191044151,,1.103787403
0.267745303,0.409185804,0.280010438,1.86717119,2.740083507,0.283663883,0.220772443,4.239561587,0.230167015,1.27348643,0.388308977,0.394311065,0.300887265,0.32802714,0.724425887,0.842901879,1.311586639,1.046189979,0.466597077,0.596816284,0.366388309,0.42980167,0.230427975,0.876565762,1.748695198,0.918058455,0.247129436,0.271137787,0.580897704,0.21894572,0.331680585,1.661795407,0.736691023,0.428496868,0.469728601,0.782620042,0.602296451,0.360386221,0.92980167,0.333768267,0.326200418,0.392223382,0.432411273,0.140457695,0.858702498,0.164812093,1.83308839,0.254461474,0.337182448,1.036321646,0.34474071,0.233046399,0.190006299,0.125761075,0.162922528,0.16691161,0.250682343,0.129330254,0.185387361,0.090279236,0.655889145,0.302750367,1.503464203,2.253201764,0.179298761,1.611379383,0.82448037,0.222758765,,,0.125761075,0.121981944,0.416544195,0.232626496,0.208692001,,1.115053538
0.237746891,0.383321141,0.267983419,1.724701292,2.462326262,0.263350402,0.209461107,3.937332358,0.212874909,1.182882224,0.354791514,0.337722507,0.263350402,0.319678127,0.666178981,0.811509388,1.201414289,0.971958059,0.449402585,0.559863448,0.296756889,0.356742258,0.211168008,0.799561083,1.661545964,0.853694221,0.230919288,0.263594245,0.545476713,0.203365033,0.310412095,1.499634236,0.665691295,0.411363082,0.428919776,0.720068276,0.55840039,0.315532797,0.522311631,0.311387466,0.296513046,0.357229944,0.400146306,0.138474295,0.855721393,0.15194859,1.798092869,0.258499171,0.313640133,0.945273632,0.304311774,0.235489221,0.169154229,0.122305141,0.15194859,0.168739635,0.250207297,0.126658375,0.174543947,0.088101161,0.634328358,0.302238806,1.496475954,2.235281924,0.174751244,1.658789386,0.809701493,0.234038143,,,0.122305141,0.143656716,0.445273632,0.231757877,0.215174129,,1.100538972
0.206036745,0.370734908,0.317257218,1.853674541,2.552821522,0.341207349,0.250328084,3.962926509,0.262795276,1.284776903,0.307414698,0.414370079,0.290026247,0.423884514,0.68175853,0.815944882,1.273622047,1.030839895,0.468832021,0.609251969,0.356955381,0.403215223,0.25,0.910104987,1.632874016,0.889435696,0.254265092,0.285104987,0.588910761,0.252952756,0.314632546,1.597112861,0.780839895,0.463254593,0.456364829,0.812664042,0.624343832,0.345800525,0.645013123,0.341863517,0.352690289,0.397309711,0.42519685,0.131946144,0.833537332,0.159118727,1.914320685,0.238678091,0.319216646,1.040146879,0.314320685,0.187025704,0.164749082,0.114810282,0.14124847,0.169645043,0.255569155,0.101101591,0.17747858,0.092044064,0.642350061,0.304039168,1.513341493,2.22129743,0.211505508,1.478824969,0.82374541,0.201468788,,,0.114810282,0.125581395,0.447246022,0.270746634,0.203427173,,1.135862913
0.19847793,0.347031963,0.283713851,1.701065449,2.332724505,0.273059361,0.243226788,3.749162861,0.256316591,1.256621005,0.309893455,0.390258752,0.264840183,0.407001522,0.684322679,0.792998478,1.178082192,0.97412481,0.454794521,0.589041096,0.317808219,0.388736682,0.235312024,0.857229833,1.526636225,0.81826484,0.243531202,0.263622527,0.541856925,0.228310502,0.283105023,1.433181126,0.700761035,0.419482496,0.443226788,0.80152207,0.601217656,0.316286149,0.663013699,0.301674277,0.320243531,0.339117199,0.485540335,0.143635463,0.865527489,0.159237246,1.947251114,0.23179792,0.317483903,1.02426944,0.31773155,0.193660228,0.16914314,0.128528975,0.161218425,0.169638435,0.303368004,0.133234274,0.181525508,0.093363051,0.695641407,0.308816246,1.581971273,2.260277365,0.214214958,1.486627043,0.868003962,0.216196137,,,0.128528975,0.145121347,0.482169391,0.267954433,0.19440317,,1.175829619
0.196670777,0.36405672,0.272194821,1.720406905,2.205302096,0.295314427,0.252774353,3.852034525,0.232737361,1.316584464,0.313810111,0.349876695,0.300863132,0.36621455,0.670160296,0.81134402,1.202836005,0.961467324,0.462392109,0.585080148,0.386868064,0.401048089,0.226263872,0.855425401,1.537916153,0.82244143,0.244143033,0.266337855,0.545622688,0.229963009,0.299630086,1.452527744,0.738286067,0.424475956,0.425709001,0.772194821,0.598335388,0.30487053,0.566276202,0.301171393,0.326448829,0.361590629,0.432490752,0.135920019,0.826707927,0.154487027,1.871221138,0.214948822,0.297310164,0.922637467,0.288978815,0.179004999,0.16067603,0.122827898,0.161152107,0.174958343,0.263032611,0.119495358,0.175672459,0.088312307,0.648417044,0.309212092,1.547250655,2.185670079,0.197572007,1.488217091,0.832896929,0.198762199,,,0.122827898,0.129016901,0.432992145,0.238990716,0.239704832,,1.126874554
0.23240256,0.395142525,0.26672484,2.037812682,3.830570099,0.219313554,0.174810937,5.185282141,0.213496219,1.211169284,0.337405468,0.347585806,0.278504945,0.280831879,0.74054683,1.12434555,1.602239674,1.106457243,0.427428738,0.593659104,0.222076789,0.31733566,0.179464805,1.007417103,1.839296102,0.920157068,0.208260617,0.237929029,0.61707388,0.154304828,0.312390925,2.033595113,0.623618383,0.40866783,0.408086097,0.809773124,0.52486911,0.320389761,0.52617801,0.29290285,0.289703316,0.35718441,0.413612565,0.17310473,1.075914067,0.148523032,1.896199132,0.23466226,0.330820078,1.444949391,0.230840735,0.170832473,0.187151415,0.131171246,0.148523032,0.183123322,0.174757282,0.115781863,0.219995869,0.118570543,0.534600289,0.249018798,1.754802727,2.474075604,0.158438339,1.47397232,0.743854576,0.193245197,,,0.131171246,0.113716174,0.507023342,0.188907251,,,0.955277835
0.244817518,0.405109489,0.26,2.074890511,3.655474453,0.220583942,0.172992701,5.14919708,0.222627737,1.184087591,0.339854015,0.356058394,0.279270073,0.281605839,0.749635036,1.13080292,1.560583942,1.142481752,0.447153285,0.583649635,0.216934307,0.323065693,0.175328467,0.995182482,1.87649635,0.943649635,0.212554745,0.231532847,0.621751825,0.158394161,0.312116788,2.039124088,0.649051095,0.398832117,0.422043796,0.83649635,0.515036496,0.326423358,0.512408759,0.289927007,0.291532847,0.344671533,0.42379562,0.172661871,1.080804921,0.145448858,1.828380774,0.242101971,0.336044208,1.315608383,0.235637577,0.170263789,0.186737566,0.133979773,0.152017516,0.182879783,0.181420081,0.126472735,0.225523929,0.118965697,0.531435721,0.265248671,1.754770097,2.452924617,0.157335002,1.502241685,0.742779689,0.207381921,,,0.133979773,0.115003649,0.517255761,0.190908143,,,0.971223022
0.225439783,0.364276049,0.247090663,1.866576455,3.470635995,0.21420839,0.165764547,4.810554804,0.194046008,1.08308525,0.316779432,0.330446549,0.271177267,0.255615697,0.723410014,1.094857916,1.468741543,1.078755074,0.431799729,0.553991881,0.209742896,0.306224628,0.168335589,0.929769959,1.771041949,0.865629229,0.196211096,0.224492558,0.578619756,0.151691475,0.297428958,1.953721245,0.579431664,0.379837618,0.375236806,0.767388363,0.488362652,0.304600812,0.489986468,0.276589986,0.270230041,0.312449256,0.37631935,0.169649248,1.106350343,0.14745884,1.824624195,0.223437979,0.349319971,1.288373044,0.229778096,0.16586563,0.189180898,0.125779732,0.152162798,0.170569588,0.183454341,0.131199509,0.220574701,0.121280295,0.533387872,0.265773596,1.763779528,2.443501381,0.159014214,1.51907148,0.746395337,0.200838532,,,0.125779732,0.11187238,0.484712138,0.187033439,,,0.919828203
0.248640812,0.381297572,0.268394346,1.97752809,3.220550924,0.236136281,0.195904313,4.984052193,0.225625227,1.230699529,0.342877854,0.362450163,0.28851033,0.28996013,0.740304458,1.096955419,1.495831823,1.135375136,0.438564697,0.560529177,0.243747735,0.357013411,0.191917361,0.969372961,1.683399783,0.888546575,0.216563972,0.247372236,0.620695904,0.171620152,0.329285973,1.925878942,0.663102573,0.420804639,0.482239942,0.831460674,0.552917724,0.318956144,0.564516129,0.312613266,0.313700616,0.371148967,0.436933672,0.166429034,1.05081011,0.14918989,1.911989631,0.251976669,0.321970188,1.430719378,0.226830849,0.178353856,0.184575502,0.137653921,0.148023331,0.185612443,0.183538561,0.125858717,0.217109527,0.111989631,0.553856124,0.269475049,1.856383668,2.5573558,0.180557356,1.527802981,0.756707712,0.202981205,,,0.137653921,0.122099806,0.499027868,0.187945561,,,1
0.249192101,0.397486535,0.267684022,1.966965889,3.265529623,0.226750449,0.208078995,4.897307002,0.217055655,1.176660682,0.347576302,0.355834829,0.302154399,0.286894075,0.759245961,1.079533214,1.481328546,1.112387792,0.453500898,0.560143627,0.244883303,0.346140036,0.192280072,0.973788151,1.676840215,0.88438061,0.213464991,0.240394973,0.618671454,0.172710952,0.332495512,1.887612208,0.659964093,0.413824057,0.456014363,0.821723519,0.541292639,0.315439856,0.55475763,0.303590664,0.298204668,0.356732496,0.411849192,0.16505349,1.01757514,0.148242486,1.854941416,0.24707081,0.325012736,1.25815079,0.221981661,0.173331635,0.179444727,0.134360672,0.155119715,0.175624045,0.177661742,0.129648497,0.207080998,0.117167601,0.543428426,0.266556291,1.760952624,2.520631686,0.173586347,1.54623026,0.75585838,0.203387672,,,0.134360672,0.114238411,0.519358125,0.202750891,,,1.036933265
0.226574992,0.351934762,0.239206908,1.712184202,2.905660377,0.216341541,0.16645347,4.41989127,0.18835945,1.035337384,0.332747042,0.311800448,0.259993604,0.259993604,0.644067797,0.974576271,1.307803006,0.993444196,0.415893828,0.512152223,0.255836265,0.312759834,0.166133674,0.855932203,1.551007355,0.788775184,0.194275664,0.217460825,0.549408379,0.155420531,0.284138152,1.615606012,0.578030061,0.363447394,0.408058842,0.729293252,0.496642149,0.283658459,0.500639591,0.272945315,0.286856412,0.32123441,0.368084426,0.168092276,1.065059616,0.150466563,1.931052359,0.237947123,0.302229134,1.202177294,0.222265422,0.171721099,0.178330741,0.126101607,0.150725765,0.167703473,0.178460342,0.127527216,0.215266978,0.115863142,0.539398652,0.274235355,1.758553655,2.555209953,0.184162779,1.587091757,0.778771384,0.200362882,,,0.126101607,0.117288751,0.489502333,0.202954899,,,0.99222395
0.292259786,0.362989324,0.31383452,1.860542705,2.875,0.235097865,0.232873665,4.527580071,0.225088968,1.253336299,0.318505338,0.392793594,0.289813167,0.305382562,0.710631673,0.982206406,1.378781139,1.118327402,0.433496441,0.546930605,0.300266904,0.367882562,0.212188612,0.872330961,1.493772242,0.837633452,0.221530249,0.25044484,0.59341637,0.184830961,0.331405694,1.714857651,0.605204626,0.427268683,0.511343416,0.821396797,0.588745552,0.320284698,0.549599644,0.315836299,0.320729537,0.367660142,0.448620996,0.160385476,0.983823782,0.164859749,1.949578386,0.245912924,0.311650318,1.250903459,0.208053691,0.170366546,0.187919463,0.14145586,0.154534504,0.178454655,0.199105145,0.12940974,0.212011702,0.110996386,0.648081225,0.290483566,1.982619171,2.592496988,0.212527964,1.573395285,0.776802616,0.225090346,,,0.14145586,0.130958527,0.477370504,0.217518499,,,1.084839098
0.216670166,0.340331724,0.260969977,1.769682973,2.633844216,0.228427462,0.182448037,4.32878438,0.207642242,1.139197984,0.311988243,0.332143607,0.264329204,0.284274617,0.644971657,0.90552173,1.310098677,1.01595633,0.420113374,0.541465463,0.252991812,0.341171531,0.184967457,0.824900273,1.431240815,0.802855343,0.214990552,0.230526979,0.567919379,0.175309679,0.346840227,1.605500735,0.554902372,0.416964098,0.406466513,0.779550703,0.54965358,0.299601092,0.510602561,0.314507663,0.293092589,0.318916649,0.410665547,0.163476461,0.991550267,0.157613382,1.962062425,0.245214692,0.318675634,1.191239869,0.20451802,0.188653216,0.179341266,0.142610795,0.164683566,0.191584756,0.193136748,0.13502328,0.213829971,0.110018969,0.63942059,0.291946887,1.90705294,2.605621659,0.203138472,1.608380755,0.786514916,0.226418348,,,0.142610795,0.121917572,0.468356613,0.205380238,,,1.115019831
0.197071385,0.35611145,0.249135652,1.676225341,2.640837909,0.249339028,0.176530405,4.139109213,0.217408989,1.074232255,0.285946715,0.329265812,0.265812487,0.276591418,0.638194021,0.896888347,1.261338214,0.956274151,0.427293065,0.515558267,0.246898515,0.328045556,0.174496644,0.795607077,1.381940207,0.776896482,0.215781981,0.230831808,0.539760016,0.172869636,0.306080944,1.536709376,0.539149888,0.399837299,0.391092129,0.73276388,0.535692495,0.28879398,0.516168395,0.287573724,0.298352654,0.311368721,0.390278625,0.158029759,1.005130836,0.153240978,1.952625278,0.238070806,0.325295023,1.134940995,0.213442791,0.185394219,0.167436292,0.145373696,0.161621344,0.170172738,0.19257739,0.143492389,0.205233453,0.107576535,0.631605952,0.291260475,1.920129981,2.578074226,0.200273645,1.634000342,0.778347871,0.203694202,,,0.145373696,0.125363434,0.473747221,0.20950915,,,1.092526082
0.257348343,0.390243902,0.337398374,2.060350219,3.141963727,0.300813008,0.241400876,4.652908068,0.305190744,1.38492808,0.382426517,0.390556598,0.339899937,0.345528455,0.770481551,1.03627267,1.556597874,1.254534084,0.533771107,0.643527205,0.324577861,0.467166979,0.249530957,0.96435272,1.500625391,0.893683552,0.262038774,0.286116323,0.655096936,0.216072545,0.38836773,1.724202627,0.691369606,0.520950594,0.523452158,0.88148843,0.731081926,0.3630394,0.693558474,0.399624765,0.441838649,0.450281426,0.496247655,0.160088203,0.851819184,0.179933848,2.006394708,0.263726571,0.258213892,1.263947078,0.195148842,0.222271224,0.174641676,0.129437707,0.151488423,0.180374862,0.199558986,0.139140022,0.190518192,0.109812569,0.557442117,0.315325248,1.908710033,2.510915105,0.203307607,1.712238148,0.905181918,0.284454245,,,0.129437707,0.208379272,0.468136714,0.271223815,,,1.088864388
0.264324153,0.416904084,0.324469769,2.079138968,3.182336182,0.327951884,0.245963913,4.654004432,0.285533397,1.407407407,0.416904084,0.392212726,0.334283001,0.371636594,0.794871795,1.052864831,1.503640393,1.250395695,0.488129155,0.640709085,0.333966445,0.472301361,0.275403609,0.961380184,1.51915163,0.91484647,0.276669832,0.299145299,0.68787591,0.213042102,0.396961064,1.751187085,0.681861349,0.496359607,0.612535613,0.89110478,0.714150047,0.374802153,0.628363406,0.381766382,0.459006015,0.439062995,0.52073441,0.145967563,0.897578316,0.171295268,1.988891357,0.270828705,0.280826483,1.232837147,0.212397245,0.218840258,0.157520551,0.119306821,0.169073539,0.169517885,0.199955565,0.141301933,0.182626083,0.099089091,0.658742502,0.346367474,1.954676739,2.573205954,0.220839813,1.740724283,0.917573872,0.280159964,,,0.119306821,0.240391024,0.483670295,0.290379916,,,1.1317485
0.273025335,0.384500745,0.301639344,1.885842027,2.868256334,0.292399404,0.236065574,4.467660209,0.261102832,1.359165425,0.375260805,0.377645306,0.317436662,0.326080477,0.729061103,1.016989568,1.384500745,1.152608048,0.467958271,0.589567809,0.369299553,0.413710879,0.259314456,0.905812221,1.433979136,0.866766021,0.268852459,0.282265276,0.610730253,0.211624441,0.379433681,1.665275708,0.636363636,0.4804769,0.504918033,0.887034277,0.65633383,0.332041729,0.596721311,0.355588674,0.362444113,0.398509687,0.465871833,0.148189046,0.918065371,0.165636042,1.981227915,0.265680212,0.286660777,1.214885159,0.195892226,0.223939929,0.164973498,0.134275618,0.171819788,0.161439929,0.189929329,0.118595406,0.205167845,0.109761484,0.674028269,0.309187279,1.835689046,2.531139576,0.223498233,1.730565371,0.912323322,0.311174912,,,0.134275618,0.242712014,0.468418728,0.253312721,,,1.124779152
0.25483871,0.370967742,0.397491039,1.987455197,2.979569892,0.321146953,0.274193548,4.501075269,0.292473118,1.479928315,0.369175627,0.402508961,0.375268817,0.358422939,0.804301075,1.06344086,1.488888889,1.261648746,0.498924731,0.620430108,0.376702509,0.457706093,0.273835125,0.968817204,1.444444444,0.885304659,0.264516129,0.305376344,0.650179211,0.244802867,0.392473118,1.664157706,0.710035842,0.513978495,0.519713262,0.91218638,0.774193548,0.395340502,0.688530466,0.398924731,0.41827957,0.430824373,0.513620072,0.134897361,0.81068752,0.176278918,1.98989899,0.302378625,0.245356794,1.116324536,0.189638319,0.258716194,0.155751059,0.128054741,0.168132942,0.159009449,0.230694037,0.175301401,0.170087977,0.105246008,0.732811991,0.349951124,2.263929619,2.464646465,0.235255784,1.715868361,0.906484197,0.281850766,,,0.128054741,0.245356794,0.551645487,0.325839036,,,1.170413816
0.229536153,0.384379263,0.335948158,1.893929059,2.663710778,0.285470668,0.247612551,4.316507503,0.273874488,1.413710778,0.350272851,0.392564802,0.311050477,0.332537517,0.728854025,1.008867667,1.3526603,1.194747613,0.473738063,0.633015007,0.325034106,0.433151432,0.275238745,0.941678035,1.361869031,0.848908595,0.259208731,0.301159618,0.609140518,0.230218281,0.363915416,1.570941337,0.68212824,0.496589359,0.530354707,0.89324693,0.681105048,0.346521146,0.630627558,0.357435198,0.400409277,0.377216917,0.466234652,0.148099174,0.840330579,0.17785124,1.930578512,0.181157025,0.26677686,1.146446281,0.20661157,0.261487603,0.168595041,0.129586777,0.178842975,0.174214876,0.212231405,0.152396694,0.210909091,0.094214876,0.84231405,0.347438017,2.32231405,2.553057851,0.236694215,1.732892562,0.921322314,0.314710744,,,0.129586777,0.256528926,0.55768595,0.345454545,,,1.196363636
0.230495191,0.389739936,0.342714642,1.980049875,2.838617741,0.308514428,0.255789099,4.506946918,0.283576772,1.550765942,0.37121482,0.399002494,0.327395796,0.365158532,0.773067332,1.065194157,1.415390096,1.190238689,0.486284289,0.664766655,0.384396152,0.451371571,0.319558247,1.013537585,1.468115426,0.872461703,0.280726755,0.369433559,0.65443534,0.246882793,0.372283577,1.66084788,0.68792305,0.498753117,0.595653723,0.916993231,0.704666904,0.367296046,0.665835411,0.361239758,0.36800855,0.425008906,0.462059138,0.156291391,0.866225166,0.18013245,1.961589404,0.216225166,0.291721854,1.146357616,0.191390728,0.263907285,0.152980132,0.131456954,0.168211921,0.164900662,0.195033113,0.138410596,0.208609272,0.090397351,0.889735099,0.349668874,2.224172185,2.528807947,0.257615894,1.709602649,0.902980132,0.326490066,,,0.131456954,0.247682119,0.541059603,0.324834437,,,1.263245033
0.34637699,0.572398469,0.327984199,2.659054438,5.347734848,0.23404518,0.185038884,6.947290458,0.220343168,1.513763733,0.431428219,0.384643871,0.340328355,0.317491668,1.042834218,1.221701025,1.948154549,1.508579188,0.456486853,0.76595482,0.234292063,0.350697445,0.197136156,1.4952475,2.650783854,1.199234662,0.238612517,0.287989137,0.762375015,0.146772003,0.462288606,2.71731885,0.719664239,0.484384644,0.513763733,1.007653376,0.665843723,0.44105666,0.621651648,0.394395754,0.366004197,0.505740032,0.418837181,0.187665483,0.997804327,0.147174685,1.877752664,0.284727155,0.410720052,1.574103972,0.16667743,0.15866968,0.189150791,0.125605425,0.144849855,0.201614466,0.173910236,0.11643526,0.244300936,0.148272522,0.501259283,0.270584437,1.708685825,2.443073943,0.143752018,1.373587343,0.810849209,0.195027446,0.168873103,0.139037778,0.125605425,0.132257023,0.475944462,0.163254763,0.198514692,0.185728124,0.957378108
0.31816646,0.528212637,0.291023764,2.421556482,4.787250817,0.205203289,0.16567181,6.25329429,0.198445771,1.303074671,0.399707174,0.35048992,0.304538799,0.293163645,0.915080527,1.115666179,1.764838383,1.263881068,0.425610992,0.687239554,0.212749183,0.313774074,0.158463791,1.329316364,2.523031873,1.123212073,0.213650186,0.258249803,0.68780268,0.129969591,0.414235837,2.506138079,0.654465593,0.442166911,0.465930848,0.882869693,0.589142922,0.385741638,0.560986598,0.346210159,0.322333596,0.44937493,0.369185719,0.189093815,1.034689393,0.15007657,1.8210267,0.292229842,0.457620348,1.543711299,0.171183168,0.16179506,0.194553565,0.12663959,0.153672015,0.210000666,0.177841401,0.115586923,0.250282975,0.149410746,0.548971303,0.262800453,1.808043145,2.503295825,0.153538851,1.362341035,0.838671017,0.198881417,0.151275052,0.13722618,0.12663959,0.136094281,0.515280645,0.185964445,0.230441441,0.188827485,0.980757707
0.325509147,0.55908411,0.291796111,2.459325739,4.811414107,0.216545852,0.167184444,6.306869175,0.201357726,1.250834196,0.39512139,0.362674031,0.304798067,0.303072144,0.905074215,1.174433322,1.806351398,1.258083074,0.45276723,0.710965366,0.21712116,0.323092855,0.17282246,1.388332758,2.575768036,1.13001956,0.218041652,0.259118628,0.710390059,0.137613623,0.422621102,2.518352318,0.695777241,0.450350938,0.445978599,0.909216431,0.586123576,0.386031527,0.628581291,0.344379243,0.321021747,0.455988954,0.385686342,0.191278759,1.061864633,0.145398609,1.81346977,0.275615302,0.491439272,1.597846442,0.169007491,0.168673087,0.185861423,0.125601926,0.148542001,0.20993847,0.18452381,0.111021937,0.250535045,0.148675762,0.576845907,0.277755484,1.800093633,2.523742643,0.151417871,1.358212948,0.853397539,0.198568753,0.156300161,0.132022472,0.125601926,0.129547887,0.487225789,0.166867309,0.188937935,0.179909042,1.065877475
0.314043548,0.503141897,0.324419114,2.368990209,4.289785182,0.225339763,0.182083881,6.027327196,0.206780652,1.462224171,0.392517902,0.363875493,0.309367237,0.298407131,0.912903697,1.057430951,1.692824784,1.458278533,0.431828146,0.677480637,0.234107847,0.344001169,0.178868917,1.242437527,2.219640509,1.084173608,0.22154026,0.255151249,0.67850358,0.142919772,0.426859565,2.293146281,0.628233231,0.454040625,0.501972819,0.887622388,0.646207804,0.400555312,0.599152419,0.367090457,0.345170247,0.47391495,0.40450095,0.174116859,1.008287293,0.149506111,1.836179474,0.288715888,0.364892014,1.447681232,0.154947263,0.178302361,0.189938055,0.127825213,0.14582287,0.20651264,0.182990122,0.121295831,0.258078018,0.149673531,0.516239746,0.257575758,1.740917462,2.477649422,0.156788883,1.38104805,0.800435292,0.192700486,0.166164406,0.169596518,0.127825213,0.154445003,0.483257994,0.167838607,0.214716223,0.219236565,0.977482002
0.289415656,0.480016538,0.285832415,2.199558986,4.066289967,0.206312018,0.173511577,5.773015436,0.192668137,1.237734289,0.3896086,0.366179713,0.289966924,0.273291069,0.818357222,0.978776185,1.570286659,1.257717751,0.437155458,0.623346196,0.243109151,0.320011025,0.186190739,1.153390298,2.115352811,1.003169791,0.20893054,0.241041896,0.628996692,0.134371555,0.391262404,2.186328556,0.59536935,0.439222712,0.456036384,0.819873208,0.587927233,0.375,0.560915105,0.329933848,0.321802646,0.43522602,0.350882029,0.166131486,1.023153625,0.1481325,1.72815616,0.287645766,0.394203143,1.433412202,0.171539632,0.16925807,0.190045631,0.124387358,0.148555011,0.200692919,0.16925807,0.116697651,0.260689539,0.145597431,0.555010985,0.259844516,1.772181849,2.5037181,0.167061011,1.402146358,0.820263647,0.188693595,0.162835897,0.141034308,0.124387358,0.135710664,0.490113233,0.168920061,0.20517154,0.20593206,0.996028393
0.29914056,0.492653174,0.275020793,2.22012753,3.923343499,0.210146937,0.171333518,5.799972276,0.187551982,1.171333518,0.372331577,0.338647075,0.285833102,0.280704186,0.844330469,1.011644026,1.591488772,1.197532576,0.433324092,0.646382035,0.204879401,0.312725256,0.175076241,1.157887441,2.163709454,1.016634322,0.213057943,0.249514832,0.646797893,0.138342113,0.394649293,2.200304963,0.60049903,0.433601331,0.444690879,0.813141114,0.580121985,0.36540061,0.675353479,0.350013862,0.315359024,0.431106182,0.336706404,0.176267679,1.058295964,0.149879269,1.727147292,0.278975509,0.416005519,1.470162125,0.159968955,0.173076923,0.190496723,0.126077958,0.154104864,0.199810279,0.175491549,0.11090031,0.275181097,0.148930666,0.596498793,0.269661952,1.810624353,2.583477061,0.167212832,1.39625733,0.830717489,0.195843394,0.170834771,0.139703346,0.126077958,0.14677475,0.492928596,0.169713694,0.222318041,0.217575026,1.104691273
0.291162949,0.478631023,0.316703559,2.288779159,3.907713264,0.222033033,0.188149157,5.74816959,0.201089733,1.525114933,0.385663204,0.348714456,0.308871105,0.291503491,0.81593734,0.959475566,1.591350247,1.421590329,0.420738975,0.616890856,0.220330325,0.340541461,0.198535672,1.126000341,2.038821727,1.01174868,0.226289801,0.258130427,0.65026392,0.146092287,0.409160565,2.057551507,0.613996254,0.460752597,0.509279755,0.848288779,0.638344968,0.426357909,0.593223225,0.37067938,0.3379874,0.476928316,0.41494977,0.154718643,0.910472415,0.147450721,1.809272107,0.291928202,0.32000881,1.308005726,0.14436736,0.17894505,0.175971809,0.123554675,0.140182799,0.187204052,0.172447968,0.116837353,0.259993393,0.149653122,0.512939104,0.258121352,1.629335976,2.409866755,0.156480564,1.386961788,0.791542782,0.195903535,0.196454135,0.180596851,0.123554675,0.144807841,0.462063649,0.189406453,0.235326506,0.227177624,0.99922916
0.280446927,0.457781325,0.263367917,2.078850758,3.516679968,0.211652035,0.171588188,5.306464485,0.18499601,1.226975259,0.34924182,0.332003192,0.276616121,0.268954509,0.778292099,0.910135674,1.461771748,1.167278532,0.40207502,0.583878691,0.211811652,0.319393456,0.181963288,1.026017558,1.934876297,0.943495611,0.207661612,0.229848364,0.600319234,0.136312849,0.383080607,1.928651237,0.571109338,0.436073424,0.461452514,0.790582602,0.595051875,0.366480447,0.567438148,0.3264166,0.331683958,0.421548284,0.346687949,0.156937158,0.913718049,0.148230829,1.75711575,0.279160621,0.358410537,1.372809465,0.145105481,0.171782565,0.181046992,0.121107266,0.142761469,0.188637125,0.165308628,0.11463333,0.271570488,0.147114633,0.565130037,0.293001451,1.689585891,2.459314656,0.169885032,1.415671392,0.818171671,0.193883246,0.180600513,0.158164974,0.121107266,0.145775198,0.492242438,0.186962831,0.24310749,0.237972988,1.033374261
0.273096282,0.471667478,0.265627537,2.114466634,3.715213509,0.213508686,0.180061698,5.516317584,0.182172431,1.200357201,0.357363208,0.334632245,0.279103751,0.274557558,0.804676084,0.936515668,1.521026141,1.163825296,0.41678844,0.576717,0.220003247,0.326514044,0.182821887,1.030524436,2.028088975,0.95112843,0.208962494,0.23948693,0.619418737,0.143854522,0.393083293,1.962656275,0.573469719,0.435135574,0.445202143,0.783081669,0.591329761,0.359961033,0.737782107,0.330573145,0.318882936,0.426855009,0.338366618,0.161589854,0.967161137,0.148794021,1.675348205,0.296455668,0.353414109,1.414222625,0.141999774,0.177782811,0.177103386,0.122183218,0.145396897,0.185596195,0.176197486,0.115841921,0.269391915,0.15151172,0.609670479,0.267353641,1.765711697,2.499150719,0.175178349,1.350809648,0.830596761,0.189559506,0.177782811,0.164307553,0.122183218,0.136564375,0.496999207,0.20054354,0.223643981,0.241648737,1.093760616
0.280754566,0.441501104,0.276941601,2.030905077,3.307846679,0.218543046,0.195865944,5.148705599,0.179811359,1.389524383,0.380493679,0.366847281,0.292795505,0.28115593,0.770820791,0.834236404,1.407585792,1.364639775,0.403772828,0.567930965,0.233995585,0.373068433,0.211117801,0.973309251,1.753361429,0.90828818,0.22054987,0.235199679,0.593016255,0.146297411,0.391330524,1.738310255,0.547862733,0.454746137,0.513947421,0.809753161,0.657234598,0.38671483,0.595023078,0.35902067,0.339554485,0.457957054,0.416616496,0.158055556,0.840138889,0.154305556,1.826527778,0.31875,0.298472222,1.217916667,0.145972222,0.189861111,0.182777778,0.122083333,0.134166667,0.166527778,0.179166667,0.12375,0.280972222,0.169861111,0.539861111,0.275694444,1.675972222,2.413888889,0.177777778,1.415555556,0.805972222,0.208611111,0.201388889,0.184583333,0.122083333,0.156944444,0.454027778,0.220555556,0.265138889,0.246666667,1.020138889
0.272919064,0.42654392,0.26371308,1.95818949,3.094744918,0.212696586,0.178174147,4.782508631,0.179324895,1.202915228,0.370924434,0.321442271,0.261219793,0.270042194,0.730724971,0.81549674,1.337744534,1.153049482,0.387418489,0.529535865,0.209819716,0.349252014,0.227080936,0.94380514,1.659762179,0.890678941,0.204449559,0.24357499,0.569236671,0.13981588,0.379363253,1.676064442,0.522056003,0.427119294,0.48849252,0.73782125,0.606252397,0.36306099,0.574223245,0.34867664,0.335059455,0.418296893,0.358074415,0.153122807,0.895157895,0.15522807,1.807298246,0.302596491,0.33922807,1.266385965,0.169122807,0.188912281,0.183017544,0.12322807,0.144842105,0.183157895,0.173333333,0.125473684,0.269192982,0.149754386,0.623017544,0.284070175,1.746245614,2.459087719,0.189614035,1.421192982,0.821333333,0.201824561,0.221333333,0.205333333,0.12322807,0.167017544,0.503017544,0.196070175,0.280140351,0.253333333,1.070175439
0.258342707,0.425384327,0.258155231,1.88863892,2.989876265,0.202662167,0.176040495,4.794338208,0.171353581,1.134233221,0.343457068,0.310086239,0.258342707,0.267154106,0.721409824,0.809898763,1.302774653,1.058117735,0.391451069,0.522872141,0.214660667,0.315710536,0.177915261,0.897450319,1.665729284,0.873453318,0.202849644,0.226471691,0.553243345,0.143794526,0.368391451,1.652230971,0.504874391,0.41376078,0.454068241,0.717472816,0.578365204,0.331833521,0.54855643,0.318897638,0.319272591,0.418822647,0.336707912,0.15313522,0.909853548,0.151855538,1.702402957,0.299587658,0.352907721,1.293615811,0.143182141,0.193800654,0.171761695,0.128394711,0.146452439,0.191241291,0.170482013,0.121569743,0.282667425,0.15043367,0.62235177,0.284373667,1.702402957,2.434949524,0.208730272,1.365846723,0.815583677,0.206597469,0.201763117,0.199061567,0.128394711,0.172757003,0.4773212,0.200625622,0.256505048,0.249537893,1.109910422
0.268021287,0.429608128,0.320754717,1.961780358,2.996371553,0.240203193,0.198355104,4.693517175,0.191340106,1.338896952,0.349782293,0.330188679,0.298016449,0.287614901,0.747701984,0.772859216,1.301886792,1.298742138,0.408079342,0.597484277,0.258587325,0.364054185,0.204644412,0.932027092,1.554668602,0.871311079,0.223512337,0.253991292,0.56507015,0.160135462,0.406386067,1.606676343,0.53217223,0.479196904,0.599419448,0.858490566,0.699564586,0.373004354,0.615626512,0.369617804,0.381228834,0.484034833,0.411707789,0.151304037,0.767238299,0.155234012,1.745087531,0.327974277,0.302608074,1.13022508,0.136834584,0.207216863,0.178099321,0.1257592,0.129689175,0.158985352,0.157377635,0.138263666,0.258127903,0.154519471,0.58270811,0.279742765,1.662379421,2.312968917,0.194355127,1.372811718,0.795998571,0.234548053,0.224365845,0.214005002,0.1257592,0.19274741,0.487852805,0.22865309,0.302429439,0.296713112,1.030546624
0.256469501,0.400878004,0.280268022,1.878465804,2.842652495,0.220425139,0.190850277,4.547597043,0.18461183,1.201478743,0.347735675,0.360212569,0.271950092,0.28142329,0.715110906,0.751848429,1.252772643,1.13909427,0.385628466,0.572550832,0.237985213,0.337569316,0.216959335,0.8525878,1.489833641,0.829944547,0.205868762,0.253003697,0.541127542,0.146950092,0.382393715,1.562384473,0.515480591,0.447088725,0.523567468,0.771950092,0.624537893,0.340110906,0.575554529,0.337569316,0.350970425,0.479205176,0.340110906,0.137191275,0.812511267,0.155579593,1.758247701,0.297638363,0.311880296,1.134847665,0.143500992,0.193437894,0.18081846,0.129439337,0.146024878,0.188209843,0.164052641,0.127816838,0.292049757,0.175950964,0.659816117,0.318911123,1.737696052,2.357851091,0.201730665,1.378042185,0.796106003,0.205877051,0.23327925,0.212547323,0.129439337,0.165134307,0.508202632,0.240310078,0.298359474,0.3070128,1.049936903
0.254681648,0.424859551,0.280898876,1.875,2.769662921,0.236657303,0.195224719,4.558988764,0.187265918,1.22261236,0.341994382,0.32326779,0.284878277,0.281132959,0.726357678,0.783941948,1.299391386,1.092462547,0.415964419,0.559222846,0.251170412,0.3417603,0.234316479,0.887640449,1.555009363,0.85159176,0.212078652,0.252106742,0.542134831,0.157069288,0.384129213,1.582162921,0.507724719,0.450140449,0.505383895,0.787453184,0.638108614,0.323970037,0.648642322,0.326310861,0.343164794,0.439606742,0.367743446,0.147897623,0.843875686,0.152102377,1.653016453,0.303656307,0.32321755,1.154844607,0.137842779,0.1976234,0.168921389,0.126142596,0.146800731,0.181170018,0.167641682,0.127239488,0.283546618,0.160329068,0.627605119,0.290493601,1.684095064,2.371480804,0.21535649,1.361060329,0.788848263,0.203656307,0.247349177,0.214442413,0.126142596,0.17440585,0.48190128,0.242961609,0.326142596,0.291590494,1.135283364
0.300871348,0.455791902,0.290876474,2.397360328,5.070989236,0.214120964,0.165299846,5.534341363,0.186058432,1.608534085,0.378908252,0.324449001,0.304202973,0.246155818,0.881214762,1.042029728,1.844566889,1.382624295,0.353792927,0.682726807,0.244874423,0.342644798,0.1579959,1.211430036,2.195797027,1.063044593,0.220399795,0.239620707,0.60968734,0.130189646,0.355074321,2.37506407,0.473347002,0.455023065,0.481804203,0.885443362,0.699897488,0.483598155,0.631342901,0.387749872,0.393259867,0.483341876,0.505894413,0.200472518,1.061010354,0.152108957,1.747689528,0.272045028,0.213119311,1.511500243,0.199013272,0.218400389,0.217913974,0.125773053,0.122368147,0.182614134,0.169897853,0.127718713,0.240775485,0.157737475,0.401709402,0.265791119,1.28962546,2.214578556,0.179348204,1.553748871,0.738725592,0.227433813,0.160447502,0.159474672,0.125773053,0.153012299,0.439232854,0.220762977,,0.19776249,0.643388229
0.306760032,0.463237274,0.309183948,2.522353892,5.093994075,0.226501481,0.17250202,5.725289523,0.194990574,1.502558578,0.381228117,0.326016698,0.3221115,0.271209265,0.934419607,1.072178831,1.882036089,1.362106114,0.379342849,0.705090224,0.248720711,0.344869378,0.141395098,1.251009965,2.299622946,1.126986264,0.225828171,0.241314301,0.63143011,0.13008349,0.363452734,2.495825478,0.4932669,0.469431726,0.515351468,0.959466738,0.663345004,0.46431457,0.630218152,0.399946135,0.389981147,0.483975222,0.519795314,0.186331489,0.939149919,0.155941461,1.674532596,0.257895105,0.246831454,1.365870737,0.197535187,0.196834956,0.213990617,0.120299699,0.130733142,0.18724179,0.170226175,0.122470415,0.261676353,0.150409635,0.396820951,0.267768364,1.327147959,2.171136475,0.154961137,1.400812268,0.733281983,0.202856943,0.154681045,0.144037532,0.120299699,0.149569358,0.452769414,0.175687977,,0.215110987,0.701771585
0.29681562,0.439260909,0.288297733,2.415148735,4.755864238,0.206657057,0.162757175,5.70999869,0.194469925,1.368234832,0.38330494,0.325383305,0.313196174,0.259205871,0.888481195,1.057266413,1.80421963,1.276241646,0.368890054,0.69728738,0.233259075,0.341501769,0.156860176,1.250556939,2.258419604,1.115450138,0.217533744,0.239811296,0.620888481,0.123968025,0.353426812,2.446730442,0.478181103,0.465207705,0.487354213,0.903682348,0.585637531,0.436508977,0.583016643,0.382911807,0.406237715,0.45498624,0.480015725,0.182455638,0.946336577,0.145821408,1.668216943,0.2674585,0.30409273,1.392029193,0.215870063,0.182455638,0.200486548,0.129436176,0.145248998,0.202776188,0.174370349,0.113337149,0.269461935,0.14474814,0.42909273,0.26917573,1.398611906,2.217587293,0.172223812,1.352676016,0.745778477,0.20814253,0.148039496,0.140526617,0.129436176,0.129006869,0.493202633,0.176659989,,0.186104751,0.752790498
0.316411451,0.44241012,0.311251664,2.367010652,4.689081225,0.218541944,0.176930759,5.263814913,0.198069241,1.625832224,0.382323569,0.329394141,0.321571238,0.248501997,0.856857523,1.008488682,1.772802929,1.457057257,0.366677763,0.66361518,0.252330226,0.37849534,0.160286285,1.110186418,1.989846871,1.034620506,0.228695073,0.241011984,0.611850866,0.135319574,0.360352863,2.171937417,0.48701731,0.488348868,0.53828229,0.853362184,0.760652463,0.465379494,0.647969374,0.42626498,0.418774967,0.502496671,0.546770972,0.194184283,1.045134243,0.154937115,1.680492374,0.260012488,0.197573811,1.348764606,0.198822585,0.237177772,0.220140933,0.12594773,0.126572117,0.181072161,0.196057444,0.133797164,0.240745696,0.162786549,0.446793328,0.251092677,1.389260548,2.1651057,0.161270181,1.463919365,0.733743645,0.205780037,0.177147444,0.16840603,0.12594773,0.153688342,0.438854696,0.211756311,,0.239853715,0.714387655
0.281230383,0.400973007,0.284369115,2.210608914,4.076428123,0.206214689,0.161016949,4.904268675,0.188794727,1.347614564,0.351537979,0.312460766,0.289548023,0.24262398,0.797865662,0.938951664,1.612680477,1.285467671,0.347614564,0.599026993,0.230225989,0.330665411,0.152071563,1.093063402,1.88606403,0.990583804,0.206999372,0.221908349,0.567953547,0.125706215,0.331607031,2.05398619,0.45433145,0.453546767,0.509887006,0.798493409,0.632925298,0.418863779,0.593220339,0.389516635,0.376490898,0.478813559,0.485561833,0.174838534,0.943418539,0.147366506,1.641044301,0.286091149,0.236514145,1.313290276,0.203766033,0.196761576,0.211862094,0.137633039,0.133175657,0.216865278,0.191667425,0.117165469,0.263895206,0.143545893,0.430455745,0.247430183,1.428727372,2.19512417,0.163558628,1.360502138,0.740471209,0.206676976,0.161193487,0.161193487,0.137633039,0.147093605,0.422814518,0.188665514,,0.205494406,0.627581188
0.279877261,0.410368217,0.279554264,2.238210594,4.060077519,0.203649871,0.18620801,5.082848837,0.191860465,1.31879845,0.359334625,0.315083979,0.294896641,0.252260982,0.830749354,0.956718346,1.660529716,1.289405685,0.365794574,0.622416021,0.240310078,0.359496124,0.154877261,1.080749354,1.932170543,1.017926357,0.213501292,0.227228682,0.580587855,0.128068475,0.342054264,2.12629199,0.455103359,0.470607235,0.498062016,0.810562016,0.611595607,0.409399225,0.586401809,0.381621447,0.372900517,0.438145995,0.465439276,0.170391316,0.908236796,0.148955578,1.588160175,0.25412752,0.262701815,1.292894281,0.202681748,0.182249384,0.201222293,0.120496215,0.144850862,0.196205418,0.184529782,0.11748609,0.271823406,0.133357658,0.445680927,0.250661315,1.470491654,2.219374259,0.151692055,1.264617349,0.745598832,0.206786464,0.17476968,0.148134635,0.120496215,0.134908328,0.469214631,0.172580498,,0.224938429,0.802243911
0.283125487,0.402572097,0.267342167,2.122174591,3.812548714,0.225253313,0.176734217,4.522603274,0.183943882,1.473109899,0.350545596,0.307287607,0.302221356,0.2416212,0.769485581,0.857560405,1.523772408,1.365744349,0.351714731,0.608534684,0.249610288,0.363211224,0.164653157,0.942127825,1.696609509,0.920498831,0.216484801,0.216874513,0.530007794,0.13659392,0.340802806,1.791114575,0.446024942,0.477396726,0.526890101,0.801636789,0.760327358,0.429267342,0.689010133,0.410756041,0.400623539,0.501753702,0.537607171,0.178126888,1.000120846,0.151661631,1.603141994,0.267311178,0.191661631,1.31347432,0.191903323,0.256555891,0.205679758,0.128096677,0.125317221,0.180906344,0.1881571,0.119758308,0.225135952,0.143444109,0.46429003,0.257885196,1.413293051,2.128821752,0.167975831,1.505861027,0.732930514,0.212205438,0.201087613,0.185619335,0.128096677,0.18102719,0.415951662,0.223685801,,0.235166163,0.720483384
0.272907184,0.390856917,0.28141698,2.119730853,3.583415793,0.202058183,0.178507817,4.557094795,0.183059569,1.387096774,0.346131011,0.297644963,0.291905799,0.253512765,0.803878884,0.866415991,1.509202454,1.268751237,0.356026123,0.603601821,0.248565209,0.352661785,0.156342767,0.988323768,1.682762715,0.922422323,0.212942806,0.227191767,0.528003166,0.140114783,0.367108648,1.833762122,0.454977241,0.478131803,0.533346527,0.812784484,0.671482288,0.43538492,0.622204631,0.392242232,0.399762517,0.476350683,0.507619236,0.160900275,0.864599545,0.139231414,1.536693404,0.254279899,0.212019634,1.1096612,0.183407159,0.20842811,0.199209865,0.121513229,0.138991979,0.195977493,0.1795762,0.113372441,0.239434934,0.129654017,0.444032084,0.259786903,1.425475877,2.082964204,0.162696037,1.345863762,0.710523165,0.205315456,0.178259308,0.172752305,0.121513229,0.181850832,0.423680115,0.216329462,,0.237160302,0.756734108
0.248882844,0.39421022,0.315329318,2.051486303,3.634350107,0.215271032,0.166116184,4.445696522,0.179327764,1.228871187,0.354769769,0.301729163,0.279191762,0.24460851,0.782203225,0.854672625,1.449970857,1.204779483,0.3574898,0.56440645,0.244802798,0.338838158,0.164950457,0.946182242,1.651641733,0.908490383,0.197979405,0.229454051,0.526714591,0.131921508,0.340198174,1.804740626,0.429764912,0.474451137,0.527686031,0.819700797,0.632018652,0.404896056,0.586360987,0.373809986,0.391101613,0.444336507,0.477559744,0.1560958,0.812733181,0.141412926,1.495246119,0.250090264,0.242628475,1.188229631,0.180647491,0.192682633,0.19159947,0.11987002,0.136237814,0.173787459,0.182332411,0.114454206,0.252136238,0.119990372,0.466361776,0.255024672,1.466000722,2.151763148,0.173426405,1.27259598,0.73582862,0.205680587,0.197617042,0.163918642,0.11987002,0.162474425,0.461186665,0.20255145,,0.224575761,0.801179444
0.262234734,0.35339974,0.31290602,1.905153746,3.228886964,0.229103508,0.162407969,3.89822434,0.179514942,1.37527068,0.319402339,0.283022954,0.279341706,0.225422261,0.688609788,0.780424426,1.366608922,1.252706799,0.339974015,0.483542659,0.291468168,0.346470333,0.185794716,0.860978779,1.438934604,0.807492421,0.204200953,0.214378519,0.485058467,0.131225639,0.313122564,1.559549589,0.407319186,0.467518406,0.534647033,0.777392811,0.770030316,0.458207016,0.617583369,0.399307059,0.40428757,0.487656994,0.520138588,0.185690715,0.947652617,0.151042448,1.527523624,0.273736313,0.154942253,1.159442028,0.191540423,0.284235788,0.187640618,0.121493925,0.11699415,0.192740363,0.207139643,0.121943903,0.208489576,0.14339283,0.501724914,0.277786111,1.409779511,2.042297885,0.175491225,1.500824959,0.723863807,0.239688016,0.239838008,0.211639418,0.121493925,0.15419229,0.380230988,0.248537573,,0.298035098,0.643317834
0.265670966,0.377460964,0.297578638,1.99185336,3.236705137,0.200950441,0.178773478,4.146413216,0.181941616,1.313419326,0.333333333,0.293052727,0.283548314,0.247567323,0.744964924,0.799049559,1.391943879,1.250961756,0.355510296,0.565512559,0.25480878,0.342837746,0.194387871,0.973070831,1.499886852,0.867843403,0.237836615,0.216338538,0.502376103,0.138719167,0.331070378,1.637248246,0.446028513,0.510296447,0.600814664,0.810364336,0.697669156,0.467979181,0.597872822,0.398959041,0.412763069,0.475446934,0.529078977,0.155555556,0.818814815,0.140444444,1.467111111,0.264888889,0.204,1.006222222,0.177777778,0.203555556,0.180296296,0.126666667,0.139555556,0.175111111,0.194814815,0.116148148,0.218518519,0.11837037,0.481185185,0.267851852,1.408,2.004740741,0.190814815,1.331407407,0.70562963,0.213777778,0.187407407,0.192444444,0.126666667,0.175111111,0.370518519,0.204592593,,0.280592593,0.752740741
0.246712726,0.352574103,0.267662135,1.944952084,3.084689102,0.228883441,0.170269668,3.959438378,0.196790729,1.240695342,0.315132605,0.299086249,0.272565188,0.239358146,0.751058614,0.787608647,1.333184756,1.151994651,0.360820147,0.533541342,0.248495654,0.334967684,0.173389793,0.887452641,1.466012926,0.833964787,0.205036773,0.216848674,0.518832182,0.135279697,0.330733229,1.631156675,0.419879652,0.485625139,0.526409628,0.805215066,0.634053934,0.413416537,0.601961221,0.375975039,0.386895476,0.452863829,0.497214174,0.148666766,0.750037241,0.14404886,1.43497691,0.258602711,0.228362878,1.039922538,0.170564576,0.187993446,0.177119023,0.142410249,0.141963355,0.178459705,0.199165798,0.111276627,0.218084314,0.113064204,0.494115895,0.276627439,1.367495903,2.042305973,0.19320721,1.294503203,0.718754655,0.219424996,0.215700879,0.18814241,0.142410249,0.146283331,0.397288843,0.194845822,,0.248175182,0.778489498
0.290637565,0.333141872,0.268236646,1.838598507,2.613440551,0.193279724,0.180068926,3.245835727,0.184951177,1.33256749,0.303848363,0.270246984,0.261631246,0.242389431,0.6447444,0.748420448,1.208500862,1.141298105,0.338311315,0.512349225,0.249856404,0.38454911,0.170591614,0.7828834,1.209362435,0.724583573,0.211947157,0.215393452,0.403503733,0.140149339,0.317346353,1.270534176,0.39603676,0.518667433,0.585582998,0.800402068,0.851234922,0.431074095,0.651924182,0.424181505,0.44342332,0.536760482,0.557151063,0.173803036,0.886337096,0.149085247,1.391786687,0.252043597,0.130206306,0.994550409,0.165044764,0.279486181,0.179057999,0.12748151,0.13643441,0.156675749,0.194822888,0.105293889,0.210977034,0.135266641,0.554301285,0.289996107,1.457181783,1.9552355,0.204165045,1.47878552,0.714480343,0.228493577,0.282016349,0.219929934,0.12748151,0.194433632,0.409108603,0.250291942,,0.260217984,0.69015181
0.217462932,0.305052169,0.316858869,1.64195497,2.396485448,0.195222405,0.170236134,3.009610104,0.169412411,1.234211971,0.319055464,0.289676002,0.285008237,0.236133992,0.613399231,0.689456343,1.127402526,1.031026908,0.331411312,0.489840747,0.232564525,0.357221307,0.171334432,0.809994509,1.131795717,0.726523888,0.186985173,0.200988468,0.38852279,0.132894014,0.321252059,1.238605162,0.39785832,0.499450851,0.626853377,0.815485997,0.709774849,0.428061505,0.614497529,0.390993959,0.438220758,0.541460736,0.525809995,0.149892093,0.774377085,0.148518737,1.372964489,0.246615656,0.184029821,0.945654306,0.180105945,0.244457524,0.176378262,0.145772023,0.158328428,0.173435354,0.210712184,0.120463017,0.216401805,0.12164018,0.52579949,0.305277614,1.444771434,1.962526977,0.224641946,1.334118109,0.732980184,0.23660977,0.218952325,0.201883461,0.145772023,0.210908377,0.460270747,0.23759074,,0.302334707,0.775358054
0.237590799,0.338680387,0.332021792,1.829600484,2.692191283,0.209140436,0.175847458,3.400121065,0.182506053,1.332324455,0.295096852,0.289346247,0.269673123,0.253026634,0.6937046,0.744249395,1.189769976,1.060532688,0.350484262,0.577784504,0.251513317,0.336561743,0.177058111,0.80811138,1.24909201,0.784200969,0.209140436,0.252118644,0.41464891,0.151634383,0.358353511,1.37409201,0.430387409,0.578692494,0.630750605,0.895581114,0.738801453,0.467917676,0.715799031,0.411924939,0.437953995,0.501210654,0.536924939,0.136526946,0.720159681,0.144510978,1.388622754,0.238123752,0.209181637,0.957285429,0.172055888,0.214770459,0.182235529,0.128942116,0.140319361,0.159281437,0.19740519,0.132934132,0.220359281,0.125548902,0.526946108,0.291816367,1.438123752,2.020558882,0.229540918,1.321556886,0.732335329,0.237325349,0.241916168,0.204590818,0.128942116,0.198602794,0.449500998,0.217165669,,0.254291417,0.806986028
0.380144642,0.602629849,0.305588429,2.231426693,3.650887574,0.223011177,0.161078238,4.482445759,0.19947403,1.257593688,0.385798817,0.296120973,0.283892176,0.24904668,0.840631164,0.738856016,1.630243261,1.153451677,0.403813281,0.746219592,0.274424721,0.332412886,0.147666009,1.189612097,2.625641026,1.284418146,0.218408941,0.268639053,0.629980276,0.136620644,0.429191321,2.248652202,0.63339908,0.487047995,0.483629191,0.872583826,0.595529257,0.390927022,0.548849441,0.319921105,0.297961867,0.441420118,0.373175542,0.165613499,1.071522811,0.120061107,1.494965627,0.237414068,0.295535032,0.867231442,0.102284564,0.125269079,0.178112631,0.123394209,0.147628637,0.185820429,0.164294146,0.098395945,0.226650927,0.12138046,0.541976252,0.259981946,1.215957225,2.101312409,0.156586348,1.212624123,0.857648774,0.249566002,0.127421707,0.119297271,0.123394209,0.121727658,0.401985973,0.116797445,0.159155614,0.157905701,1.026248177
0.371998425,0.597821808,0.299698202,2.214145125,3.711192757,0.197743078,0.160083978,4.503083585,0.188557932,1.285789267,0.376590999,0.291562787,0.280934261,0.23750164,0.832043039,0.721690067,1.593754101,1.161527359,0.42396011,0.726413856,0.267418974,0.329615536,0.144338013,1.207321874,2.570003936,1.237895289,0.217687967,0.261907886,0.621571972,0.13685868,0.424091327,2.220705944,0.673008791,0.483925994,0.489437082,0.917333683,0.588374229,0.397323186,0.539036872,0.338407033,0.30087915,0.438262695,0.377509513,0.169898558,1.066800083,0.120212546,1.451107584,0.245669726,0.295562763,0.884687047,0.106203851,0.132012974,0.18487337,0.127389414,0.149679111,0.189634946,0.16058243,0.091229039,0.22082672,0.12380098,0.559243668,0.266717273,1.214339935,2.111586502,0.17065765,1.242426334,0.870126285,0.258643296,0.123041888,0.121385688,0.127389414,0.130425782,0.392933545,0.116900145,0.167897316,0.155061762,0.991166931
0.35694374,0.582108464,0.296756209,2.157881399,3.606436898,0.196401419,0.157121135,4.446908262,0.176507856,1.297769894,0.364546376,0.282437912,0.272301064,0.233020781,0.799543842,0.688291941,1.561074506,1.111885454,0.384313229,0.677521541,0.258109478,0.327927015,0.142802838,1.163203244,2.54270147,1.199822605,0.210086163,0.280283832,0.604916371,0.130131779,0.419285352,2.140268626,0.620501774,0.465408008,0.456791688,0.866447035,0.580334516,0.386087177,0.524581855,0.310314242,0.290420679,0.427521541,0.347820578,0.165853323,1.100419273,0.11815245,1.412536944,0.233349371,0.299127088,0.973881366,0.101450271,0.122276445,0.180768438,0.12598804,0.146058148,0.185236099,0.167777854,0.096020345,0.225582514,0.121795312,0.566774349,0.269365592,1.222764451,2.085229225,0.153962472,1.280912778,0.864595505,0.26022407,0.124682109,0.119458382,0.12598804,0.136435494,0.390267372,0.114165922,0.163860059,0.150594543,0.995876005
0.353026168,0.558195537,0.286402312,2.104029539,3.186546797,0.218012522,0.168084765,4.091025847,0.178840905,1.228768663,0.361855836,0.285920694,0.273077541,0.23486916,0.780382084,0.65837213,1.474072885,1.045432654,0.395248033,0.668646653,0.302135174,0.337614384,0.154117836,1.039653235,2.252689035,1.182854391,0.217049286,0.250120405,0.604751967,0.138866592,0.422379194,1.992615187,0.568148981,0.496387863,0.507144004,0.8195537,0.599775245,0.384973511,0.536201638,0.315620485,0.30052978,0.429764007,0.399100979,0.148957299,0.991062562,0.115103367,1.368601607,0.233637266,0.269928681,0.756522524,0.090638259,0.126658843,0.166561343,0.114651982,0.133881015,0.167464115,0.166561343,0.101742349,0.217116548,0.111402004,0.558544732,0.233817821,1.228401192,2.002708315,0.149950348,1.121513045,0.832174777,0.236074749,0.133249075,0.122957479,0.114651982,0.127742168,0.375191839,0.129818543,0.185248714,0.169721044,0.991694502
0.353194201,0.551537359,0.289150868,2.090648399,3.318623546,0.19499761,0.161860762,4.05751155,0.183367851,1.193085869,0.358929425,0.275131432,0.268440338,0.234347618,0.774892465,0.652381711,1.483033296,1.023418831,0.385215867,0.653815517,0.263979608,0.332324359,0.166799426,1.005257289,2.285008762,1.176198821,0.209494982,0.240879401,0.573841007,0.133821889,0.413414051,1.943603632,0.61908555,0.490998885,0.519515692,0.802453401,0.588816314,0.377728214,0.537199299,0.317508364,0.298231639,0.427592799,0.391906962,0.145038168,1.024232203,0.115036393,1.350967513,0.233978342,0.260074561,0.782442748,0.095242322,0.12835079,0.178235399,0.118941949,0.143884254,0.17193325,0.165364814,0.096307474,0.224214451,0.111663412,0.592934493,0.238150186,1.231759276,1.985354163,0.158441328,1.161370495,0.833570034,0.250310669,0.130569856,0.127108113,0.118941949,0.123468844,0.376797444,0.121516066,0.17326469,0.169092846,0.987040653
0.337189307,0.54244177,0.280287635,2.037986556,3.183992496,0.210098484,0.156323277,4.051117711,0.172893544,1.224949195,0.347506644,0.27434735,0.264186337,0.232921682,0.728935438,0.625762076,1.428169454,1.035016414,0.377677036,0.649835861,0.296701579,0.327966234,0.149132406,0.999687353,2.230733156,1.163670471,0.206972018,0.237455057,0.577614507,0.134906988,0.40503361,1.934031577,0.566671877,0.480381429,0.480694075,0.785993434,0.587931843,0.367516023,0.549476317,0.307800531,0.312802876,0.420978584,0.369391902,0.147064057,1.051512456,0.121619217,1.332384342,0.240747331,0.266903915,0.844217082,0.093238434,0.122419929,0.168950178,0.119128114,0.138879004,0.170373665,0.171797153,0.093149466,0.224466192,0.112455516,0.562099644,0.244039146,1.261120996,1.967615658,0.15133452,1.152580071,0.846886121,0.256761566,0.128113879,0.119395018,0.119128114,0.127402135,0.383896797,0.122597865,0.175355872,0.165391459,0.983807829
0.336896354,0.508493987,0.276961252,1.966214927,3.008016797,0.220843672,0.16682573,3.632945219,0.163199084,1.25195648,0.342622638,0.273525482,0.260736782,0.23325062,0.718648597,0.598587517,1.338614239,0.95571674,0.412865051,0.642298149,0.264363428,0.33021569,0.173888147,0.908379462,1.978812751,1.065279634,0.209391105,0.244130559,0.521282688,0.147928994,0.396258828,1.710250048,0.521282688,0.483680092,0.502004199,0.754724184,0.588852835,0.362855507,0.511548005,0.307310555,0.299293758,0.417064325,0.393968315,0.133600917,0.906422018,0.116972477,1.269380734,0.227178899,0.244151376,0.705045872,0.084518349,0.12293578,0.163417431,0.113990826,0.136926606,0.168004587,0.155275229,0.102408257,0.209977064,0.099311927,0.556766055,0.233944954,1.192087156,1.907224771,0.152752294,1.122018349,0.788990826,0.233830275,0.156536697,0.133256881,0.113990826,0.127293578,0.36146789,0.14266055,0.183830275,0.180733945,0.961697248
0.321071496,0.504621769,0.265610262,1.89718921,2.894736842,0.200150915,0.166006414,3.586493115,0.16789285,1.161478966,0.34295416,0.267119411,0.257875872,0.230333899,0.704961328,0.587059045,1.330692322,0.954159593,0.372571213,0.653838898,0.26240332,0.322580645,0.149594416,0.878324844,1.944916054,1.073571024,0.207696661,0.232031692,0.521222411,0.141671383,0.391058291,1.690435767,0.520467836,0.482927749,0.540464063,0.747594793,0.579701943,0.368043765,0.521976985,0.309186946,0.305414073,0.41992077,0.405961139,0.133761551,0.896439035,0.11753437,1.257606491,0.229546991,0.243745774,0.707572684,0.093306288,0.124070318,0.165314402,0.11933739,0.14288934,0.158102321,0.157876944,0.099166103,0.204755465,0.098715348,0.577417174,0.247802569,1.204755465,1.897115168,0.160581474,1.133310796,0.796033356,0.248816768,0.144466982,0.135677259,0.11933739,0.129254,0.347532116,0.129141312,0.197318008,0.186837954,0.941852603
0.342356378,0.532229796,0.276144109,1.967478092,3.083349562,0.219279455,0.172151899,3.806037001,0.173515093,1.19707887,0.350730282,0.274196689,0.269522882,0.234274586,0.736514119,0.606815969,1.363972736,0.992405063,0.380136319,0.663485881,0.271665044,0.335540409,0.161441091,0.90691334,1.99006816,1.104576436,0.209347614,0.245374878,0.568451801,0.144303797,0.413242454,1.750730282,0.55248296,0.525608569,0.524634859,0.7781889,0.613242454,0.375462512,0.569620253,0.319182084,0.320934761,0.430379747,0.414995131,0.142710472,0.946155601,0.119666895,1.281428245,0.226899384,0.227013461,0.788272872,0.092744695,0.127652293,0.162445813,0.119780972,0.144193475,0.17008898,0.168149669,0.09650924,0.206593657,0.103011636,0.569472964,0.238078941,1.234200319,1.949463838,0.169746749,1.132329455,0.806297057,0.270590919,0.154232261,0.133356149,0.119780972,0.124344057,0.38329911,0.129933835,0.190166553,0.181040383,0.974218572
0.346938776,0.510950722,0.290691887,1.933300149,2.783723245,0.234693878,0.183175709,3.426331508,0.174962668,1.481085117,0.355151817,0.290691887,0.268043803,0.254106521,0.714036834,0.599552016,1.330761573,0.941015431,0.414136386,0.658038825,0.277750124,0.352414136,0.163763066,0.907416625,1.842956695,1.039323046,0.223245396,0.245644599,0.533847685,0.161772026,0.411149826,1.652314584,0.552513688,0.555002489,0.603534097,0.822050772,0.667745147,0.407416625,0.579392733,0.340965655,0.348183176,0.469387755,0.473867596,0.130839718,0.864954184,0.119272946,1.204746883,0.227880427,0.250713535,0.714285714,0.074658254,0.11897251,0.150818687,0.123178609,0.142106054,0.174553102,0.17951029,0.097942016,0.190926844,0.087276551,0.603274748,0.251164188,1.206098843,1.935256121,0.181312904,1.138350608,0.805017275,0.25446898,0.178909419,0.151269341,0.123178609,0.14030344,0.366080817,0.141054529,0.221270843,0.221571278,0.95253117
0.345346062,0.484486874,0.274701671,1.876849642,2.681861575,0.197374702,0.183770883,3.293317422,0.172792363,1.177804296,0.36849642,0.282577566,0.263245823,0.242004773,0.688782816,0.56778043,1.262529833,0.899761337,0.386634845,0.600954654,0.277804296,0.334128878,0.159427208,0.834844869,1.764916468,1.020286396,0.218138425,0.234606205,0.503341289,0.1575179,0.403579952,1.556085919,0.5424821,0.521718377,0.600238663,0.77875895,0.625536993,0.396420048,0.557279236,0.335799523,0.341527446,0.455131265,0.471837709,0.131277533,0.833039648,0.11938326,1.160058737,0.233039648,0.229368576,0.694713656,0.084434655,0.137004405,0.153597651,0.131571219,0.146402349,0.168135095,0.178854626,0.098531571,0.183994126,0.095301028,0.598091043,0.264757709,1.204992658,1.910132159,0.182966226,1.136417034,0.805433186,0.266960352,0.156387665,0.147283407,0.131571219,0.143759178,0.385315712,0.140675477,0.220558003,0.197063142,0.939353891
0.311823001,0.477068449,0.249596681,1.815164785,2.529154183,0.196358608,0.194053929,3.286471537,0.180225858,1.240147499,0.320811247,0.264577091,0.247292003,0.231620189,0.684028578,0.540677575,1.230698318,0.885227011,0.35906891,0.602903895,0.259737267,0.334869786,0.161557963,0.805254667,1.683567642,0.968425905,0.209495275,0.277022355,0.49942383,0.143351003,0.391334409,1.551740032,0.509794884,0.537220558,0.551740032,0.777137589,0.613735884,0.389951602,0.537911961,0.316432358,0.3247292,0.442498271,0.448490436,0.134276682,0.871895228,0.11982538,1.180189673,0.233177781,0.242510914,0.727532741,0.087159416,0.130663857,0.150835466,0.130362788,0.149781725,0.17221135,0.179437001,0.104169803,0.190426012,0.094686136,0.614933012,0.261779317,1.229263887,1.949721511,0.198855939,1.187415324,0.823423152,0.285112148,0.191780822,0.153695619,0.130362788,0.141201264,0.369411411,0.146018365,0.221285564,0.208941743,0.970344724
0.321612903,0.494193548,0.303225806,1.916774194,2.633870968,0.227419355,0.197741935,3.155483871,0.189677419,2.192903226,0.364516129,0.303870968,0.28516129,0.272580645,0.742258065,0.598709677,1.272258065,0.872903226,0.408709677,0.651935484,0.302580645,0.357096774,0.186774194,0.829354839,1.661290323,0.990645161,0.233225806,0.25483871,0.516774194,0.173870968,0.429354839,1.508709677,0.543225806,0.603870968,0.721935484,0.904193548,0.733225806,0.468064516,0.693870968,0.379677419,0.403548387,0.530645161,0.549354839,0.118490967,0.818101311,0.125398512,1.102196245,0.219447396,0.226354942,0.714311017,0.073680482,0.120616366,0.145235565,0.117428268,0.136556854,0.150371945,0.168614949,0.106269926,0.183846971,0.08554729,0.615302869,0.267977329,1.219093163,1.847679773,0.173928445,1.076691463,0.787637265,0.253985122,0.173042862,0.132128941,0.117428268,0.156216791,0.325008856,0.144172866,0.222281261,0.204215374,0.890187744
0.317186054,0.480407282,0.284480099,1.839247146,2.545819192,0.211663067,0.18389386,2.932428263,0.175563098,1.298364702,0.342486887,0.279851898,0.270904042,0.248997223,0.69669855,0.556309781,1.233878433,0.821659981,0.405121876,0.684048133,0.291885221,0.350817649,0.177105832,0.772909596,1.563406356,0.95927183,0.213514347,0.23881518,0.468682505,0.178031472,0.410058624,1.432582536,0.527614934,0.607219994,0.705337859,0.873495835,0.690836162,0.440296205,0.608145634,0.378278309,0.394014193,0.496451712,0.534094415,0.120907674,0.802529014,0.121600554,1.090940585,0.207517755,0.218257405,0.684392863,0.076043651,0.142906634,0.149662221,0.123852416,0.154512385,0.159016109,0.156591027,0.10670362,0.186904556,0.090074485,0.602286506,0.262601767,1.224839771,1.80807206,0.195738784,1.114498528,0.801143253,0.286679369,0.161441192,0.148103239,0.123852416,0.171141521,0.326866447,0.13840291,0.226745193,0.214446562,0.889485536
0.295302013,0.451998833,0.27866939,1.708491392,2.341406478,0.210388095,0.181791655,2.833965568,0.168077035,1.122556172,0.329734462,0.269623577,0.259410563,0.233440327,0.687773563,0.52173913,1.151152612,0.800700321,0.392179749,0.588853224,0.266997374,0.333819667,0.163116428,0.731835425,1.494309892,0.888824044,0.201634082,0.227604319,0.44966443,0.156113219,0.390137146,1.466005252,0.497519697,0.561132186,0.641085498,0.82141815,0.643419901,0.416690983,0.565800992,0.34986869,0.374963525,0.48584768,0.503063904,0.132627423,0.843682699,0.128499641,1.116654702,0.216618808,0.229361091,0.71051687,0.084350323,0.13603733,0.144113424,0.129576454,0.155778894,0.163854989,0.161880833,0.102656138,0.183058148,0.088478105,0.629576454,0.265075377,1.249820531,1.886216798,0.206030151,1.19005743,0.831299354,0.29684135,0.188980617,0.149856425,0.129576454,0.155599426,0.378858579,0.143575018,0.229002154,0.211234745,0.930904523
0.28678941,0.497916947,0.337857815,2.589436904,4.283832818,0.271468889,0.191640908,5.179948932,0.237064911,1.301303588,0.355059804,0.337051472,0.305335304,0.288939659,0.883886574,0.948259643,1.774089504,1.240693455,0.470366886,0.768310711,0.272275232,0.386104018,0.182771133,1.384491332,2.910361511,1.243112485,0.247412982,0.295121623,0.747077006,0.188012364,0.371052278,2.670071227,0.693723962,0.464856874,0.439188281,0.845047709,0.551404381,0.39658648,0.572772477,0.323478027,0.292702594,0.402096492,0.462169063,0.184323331,0.981322719,0.135257195,1.933481323,0.282608696,0.354715248,0.885333742,0.107700551,0.133343539,0.175061237,0.128827312,0.161053276,0.202005511,0.180266381,0.090707287,0.20874158,0.108925291,0.494029394,0.27013166,1.466855481,2.40385793,0.152020821,1.330296999,0.80243417,0.186007348,0.122167789,,0.128827312,0.102725046,0.465018371,0.112982241,,,1.061007348
0.290814936,0.513082584,0.337149087,2.586399564,4.214636141,0.258926138,0.194603434,5.318615427,0.2491142,1.257018261,0.370264377,0.343826656,0.313300627,0.295993459,0.903243391,0.938539111,1.850504225,1.217906787,0.458571818,0.744480785,0.275415645,0.378304715,0.186699373,1.401744345,2.950122649,1.26764786,0.253747615,0.301717089,0.755519215,0.18329245,0.368629054,2.683701281,0.711638049,0.470155356,0.441128373,0.899563914,0.550149905,0.395884437,0.572226765,0.326792041,0.29326792,0.416053421,0.447942219,0.182729375,0.970624518,0.128296068,1.870624518,0.271164225,0.352351581,0.895065536,0.105936777,0.120431766,0.174248265,0.129452583,0.160292984,0.207170393,0.174942174,0.095990748,0.202235929,0.106476484,0.488743254,0.275713184,1.412259059,2.438550501,0.157363146,1.31842714,0.80154202,0.191441789,0.120277564,,0.129452583,0.10154202,0.442559753,0.119352352,,,1.084656901
0.376921951,0.565236491,0.371796749,2.814321277,4.573729682,0.277639479,0.212476204,5.755893982,0.272074974,1.361399912,0.414409138,0.377507688,0.336652511,0.312051545,0.997657051,1.021525846,2.010543271,1.341045541,0.479133109,0.819739347,0.303265485,0.400058574,0.196807732,1.437692195,3.11582955,1.347488651,0.280421731,0.329037926,0.804803046,0.199882853,0.407673159,2.903353346,0.780348514,0.506223459,0.477522331,0.970420267,0.592326841,0.420705813,0.610338263,0.360960609,0.322887685,0.443549568,0.472250696,0.171860037,0.978047882,0.12,1.811786372,0.275359116,0.318453039,0.880883978,0.099668508,0.123830571,0.164788214,0.121767956,0.153222836,0.187108656,0.171049724,0.08611418,0.196758748,0.108360958,0.498121547,0.262025783,1.345856354,2.312559853,0.137384899,1.29252302,0.769502762,0.18946593,0.115064457,,0.121767956,0.0906814,0.450755064,0.106519337,,,1.025930018
0.285643727,0.464603227,0.319888047,2.479420481,3.928218637,0.254856767,0.193447481,4.889529141,0.22818571,1.303589068,0.369608166,0.327461311,0.300460981,0.292558446,0.83519921,0.870102074,1.706124465,1.230490616,0.458182417,0.714520909,0.293546263,0.369608166,0.182746131,1.193612117,2.637800461,1.187685216,0.239380968,0.286960817,0.71106355,0.187849852,0.349687191,2.397760948,0.666117879,0.444682252,0.426078367,0.777905828,0.557128745,0.369114257,0.548567665,0.316924597,0.284820547,0.37586434,0.444682252,0.180707798,0.98444514,0.144273933,1.778264955,0.274454536,0.321119115,0.904165362,0.10272471,0.137070675,0.174966072,0.129241048,0.166510074,0.206910951,0.172982566,0.098340119,0.217037269,0.106900512,0.532101472,0.282284163,1.536068483,2.463513937,0.155339806,1.376761666,0.806347218,0.173504541,0.127570728,,0.129241048,0.105752166,0.448585447,0.114208164,,,1.145109093
0.296604414,0.499320883,0.331918506,2.549575552,4.007300509,0.268421053,0.194227504,4.997113752,0.239388795,1.260780985,0.352971138,0.342275042,0.305602716,0.328692699,0.869609508,0.905602716,1.726994907,1.225806452,0.487606112,0.724278438,0.285568761,0.393718166,0.191001698,1.217487267,2.64040747,1.245670628,0.251782683,0.291001698,0.741426146,0.198471986,0.362478778,2.426485569,0.683701188,0.458234295,0.422071307,0.824957555,0.562478778,0.374702886,0.562139219,0.328862479,0.295415959,0.410526316,0.441086587,0.181695688,0.972947761,0.137023217,1.749585406,0.268138474,0.328150912,0.877694859,0.103026534,0.123756219,0.177860697,0.126243781,0.157131012,0.198486733,0.177031509,0.098258706,0.212375622,0.100849917,0.546330846,0.276637645,1.445066335,2.426409619,0.14935738,1.376451078,0.812914594,0.186670813,0.127176617,,0.126243781,0.098569652,0.461546434,0.114738806,,,1.166873964
0.290687401,0.525357837,0.345113978,2.625375508,4.204099664,0.273193144,0.224597986,5.31754727,0.262767273,1.323378689,0.384520233,0.357660364,0.323201979,0.313482948,0.924368263,0.925075102,1.845909171,1.278671143,0.488248807,0.775402014,0.305354303,0.412263651,0.189786181,1.209400954,2.708075632,1.299346174,0.259763209,0.300759852,0.773988337,0.205159922,0.362961654,2.53949461,0.700653826,0.472344937,0.441067326,0.85209401,0.579430995,0.392472168,0.564233964,0.34387701,0.304294045,0.405018555,0.453967132,0.174674726,0.9826862,0.134822252,1.726872247,0.273947341,0.306833316,0.882696445,0.097735888,0.122528429,0.173855138,0.132670833,0.161868661,0.194344842,0.170884131,0.098555476,0.206638664,0.103370556,0.556910153,0.262063313,1.449646553,2.409794078,0.158795205,1.391455793,0.818256326,0.195984018,0.119659871,,0.132670833,0.098862821,0.430386231,0.11074685,,,1.1522385
0.306938946,0.437591165,0.302771411,2.374661388,3.595749114,0.27339029,0.188997708,4.611585747,0.227964159,1.30860596,0.304855178,0.328193374,0.29131069,0.297145239,0.815169827,0.77787039,1.572619296,1.194832257,0.486351323,0.686392999,0.298812253,0.383204834,0.199208168,1.065847051,2.338612211,1.136695145,0.252135862,0.26568035,0.707647427,0.204417587,0.31756616,2.132944363,0.624296728,0.434257137,0.412169202,0.763284018,0.578662221,0.34569702,0.537820379,0.309439467,0.27339029,0.348614295,0.490935612,0.171710349,0.966090246,0.150770062,1.780599838,0.268576061,0.314509592,0.89610916,0.103620643,0.140637665,0.175358011,0.127398001,0.159011078,0.19021886,0.192785734,0.104566333,0.212915428,0.104161038,0.552553364,0.277222372,1.555660632,2.479870305,0.166981897,1.363009997,0.855039179,0.196298298,0.128613888,,0.127398001,0.111186166,0.472439881,0.123345042,,,0.997838422
0.275713979,0.450719347,0.30942667,2.426240069,3.806527808,0.272922482,0.203135065,4.765943741,0.241142366,1.311788705,0.303414215,0.347648701,0.315868585,0.315439124,0.846897144,0.817264333,1.641185312,1.168778183,0.440627013,0.712690573,0.300837449,0.39746618,0.197337342,1.085677475,2.379643547,1.179299979,0.258106077,0.283873738,0.719132489,0.209791711,0.326819841,2.204638179,0.64032639,0.467038866,0.397036719,0.796435473,0.579128194,0.365686064,0.537255744,0.31801589,0.296542839,0.362465106,0.438264977,0.171719918,0.988443236,0.145207342,1.805166553,0.272195785,0.318558804,0.872467709,0.101971448,0.144119646,0.178110129,0.126988443,0.165873555,0.195649218,0.192522094,0.106730116,0.216315432,0.091774303,0.553229096,0.2746431,1.487695445,2.469340585,0.171312033,1.388443236,0.865941536,0.206526173,0.124405167,,0.126988443,0.101155676,0.470564242,0.135010197,,,0.977702243
0.238963731,0.43357513,0.303419689,2.369533679,3.355233161,0.264455959,0.183212435,4.596683938,0.237098446,1.305699482,0.313782383,0.334093264,0.288290155,0.300725389,0.819274611,0.771813472,1.529119171,1.129948187,0.434404145,0.667357513,0.28642487,0.409533679,0.193160622,1.031917098,2.320621762,1.115025907,0.268393782,0.276476684,0.693056995,0.198963731,0.308186528,2.142590674,0.581554404,0.446217617,0.397720207,0.74507772,0.549430052,0.346943005,0.531606218,0.306528497,0.271295337,0.353160622,0.422797927,0.161913646,1.007462687,0.143523454,1.730943497,0.279450959,0.3054371,0.855143923,0.098747335,0.134594883,0.169509595,0.130063966,0.162046908,0.17750533,0.193230277,0.103411514,0.213885928,0.095015991,0.547841151,0.257196162,1.471481876,2.438566098,0.154984009,1.361807036,0.853011727,0.207489339,0.144722814,,0.130063966,0.111007463,0.460421109,0.124466951,,,1.005197228
0.249806651,0.471513277,0.310131477,2.345449858,3.303428719,0.32095901,0.216808456,4.512761021,0.237947925,1.3387471,0.295436968,0.3387471,0.302397525,0.326372776,0.840164991,0.787574117,1.568445476,1.191286414,0.473060067,0.729827275,0.318381026,0.415055427,0.195668987,1.035060583,2.238205723,1.142046919,0.262438773,0.336169116,0.722866718,0.226346997,0.367362722,2.079917505,0.688063934,0.486207786,0.443928848,0.826759474,0.605826244,0.360917762,0.569476669,0.344676463,0.3225058,0.368909513,0.47744264,0.150552486,0.908667127,0.152451657,1.732907459,0.257596685,0.303522099,0.873791436,0.098756906,0.142437845,0.164537293,0.124309392,0.169198895,0.177140884,0.177313536,0.108770718,0.201657459,0.089606354,0.551104972,0.279350829,1.502935083,2.402796961,0.171961326,1.431629834,0.835808011,0.191298343,0.200276243,,0.124309392,0.123791436,0.5,0.200966851,,,1.094440608
0.264480874,0.466666667,0.363934426,2.551912568,3.7,0.295901639,0.233060109,4.75273224,0.263661202,1.477595628,0.356010929,0.372677596,0.337978142,0.354918033,0.896994536,0.818306011,1.662295082,1.232513661,0.468852459,0.744262295,0.335245902,0.42295082,0.200546448,1.082513661,2.419945355,1.239617486,0.273497268,0.311202186,0.759562842,0.243169399,0.369945355,2.202185792,0.642896175,0.484153005,0.471857923,0.854371585,0.642076503,0.377595628,0.605464481,0.33715847,0.315300546,0.390437158,0.48579235,0.153568358,0.896646604,0.148581255,1.706964746,0.259673259,0.306448839,0.917798796,0.095786758,0.146861565,0.172484953,0.126569218,0.168357696,0.186242476,0.173860705,0.111607911,0.200171969,0.082373173,0.569045572,0.273774721,1.498366294,2.35855546,0.172141015,1.426311264,0.830782459,0.204987102,0.213413586,,0.126569218,0.110060189,0.465864144,0.181427343,,,1.097678418
0.273983116,0.434893835,0.317728319,2.385520594,3.220260936,0.277820414,0.243796367,4.521105142,0.244563827,1.708365311,0.305960604,0.379892556,0.298286007,0.36863648,0.822716807,0.793809158,1.55282681,1.146073164,0.495523152,0.730110003,0.305193144,0.434638015,0.196725505,1.013558455,2.198772064,1.162445638,0.260936301,0.293425428,0.717574827,0.226912254,0.332054234,2.164236378,0.596060373,0.492709133,0.432591456,0.793809158,0.595548734,0.353798926,0.540547455,0.355845485,0.302890765,0.362496802,0.444614991,0.151407257,0.942861987,0.14750763,1.684130214,0.284333672,0.295015259,0.892845032,0.090539166,0.128518142,0.163784334,0.126992201,0.159206511,0.169549,0.15089861,0.104442184,0.200237369,0.084435402,0.550186504,0.259070871,1.481010512,2.358087487,0.16615802,1.435062733,0.835876568,0.199220075,0.198711428,,0.126992201,0.11190234,0.473550356,0.181926077,,,1.061207189
0.201140799,0.409486641,0.268688082,2.258180727,3.084959472,0.287000901,0.170819574,4.364455119,0.248273792,1.438306815,0.255178625,0.315220654,0.269588712,0.318823176,0.802761933,0.746622636,1.520264185,1.153707595,0.44851396,0.73521465,0.339237466,0.415190633,0.169918943,1.013509457,2.210147103,1.131191834,0.255178625,0.261483038,0.719303512,0.24407085,0.293905734,1.93935755,0.67367157,0.435905134,0.419693786,0.750225158,0.626538577,0.352146503,0.55178625,0.313719604,0.275893125,0.332933053,0.478534974,0.151549681,0.988605287,0.164083865,1.815405652,0.26230629,0.320875114,0.936417502,0.092980857,0.152917046,0.155651778,0.132862352,0.17935278,0.171604376,0.211030082,0.10118505,0.199407475,0.095715588,0.628076572,0.306289881,1.603008204,2.485186873,0.195533273,1.502278943,0.913628077,0.203737466,0.255241568,,0.132862352,0.150638104,0.551731996,0.251139471,,,1.144940747
0.209582598,0.420928865,0.258377425,2.279541446,3.014697237,0.267489712,0.167842446,4.345091123,0.278365667,1.580834803,0.257789536,0.33186361,0.266607878,0.303644915,0.761316872,0.754262199,1.430041152,1.121399177,0.480011758,0.782186949,0.30893592,0.397707231,0.157260435,0.970311581,2.124926514,1.100235156,0.249853028,0.253380364,0.699000588,0.234861846,0.32069371,1.917989418,0.68547913,0.458259847,0.424456202,0.749265138,0.61787184,0.336566725,0.540270429,0.300999412,0.264550265,0.337154615,0.447971781,0.146452593,0.970058581,0.159470601,1.754610545,0.257756563,0.303970493,0.898242569,0.091126058,0.144065958,0.150141028,0.125189846,0.167281406,0.180299414,0.201562161,0.09503146,0.186374485,0.420698633,0.605771317,0.29941419,1.537426774,2.390106314,0.18398785,1.434150575,0.875244088,0.191147754,0.242785854,,0.125189846,0.111520937,0.51052289,0.240399219,,,1.091343025
0.326587579,0.475575715,0.331821354,2.732379623,3.690509421,0.327983252,0.205163992,5.250174459,0.300418702,3.539776692,0.329378925,0.399860433,0.318562456,0.35799023,0.918702024,0.902651779,1.762037683,1.320655967,0.523726448,0.8897418,0.400558269,0.474180042,0.193998604,1.17166783,2.494417306,1.315073273,0.301116539,0.293789253,0.833217027,0.280181438,0.333217027,2.293091417,0.779832519,0.52128402,0.468597348,0.892533147,0.714235869,0.40474529,0.625959525,0.361828332,0.373342638,0.432309839,0.532100488,0.147598253,0.971615721,0.152183406,1.741266376,0.253275109,0.308296943,0.954366812,0.089737991,0.188427948,0.145633188,0.125764192,0.165720524,0.169868996,0.197379913,0.100218341,0.190393013,0.073362445,0.624017467,0.3069869,1.560480349,2.420305677,0.173144105,1.477510917,0.896943231,0.210480349,0.246943231,,0.125764192,0.139956332,0.520960699,0.218995633,,,1.104803493
0.295470714,0.53355466,0.337206545,2.508299739,4.517785155,0.228005691,0.183424235,4.746502253,0.211761916,1.269385819,0.371591179,0.363172872,0.319777093,0.328788238,0.916646905,0.982570548,1.851790372,1.273772824,0.447830211,0.778989803,0.240929571,0.344439175,0.15840645,1.505098411,3.187336969,1.27555134,0.247095091,0.301991937,0.730495613,0.156272231,0.359497273,2.475100783,0.737016837,0.474507944,0.438226227,0.912852739,0.550272706,0.391866256,0.585724449,0.333649514,0.30187337,0.378468105,0.361868627,0.214803278,1.263831516,0.135030812,1.665808898,0.297487641,0.375770299,1.02681655,0.138078147,0.142073542,0.2090472,0.126565992,0.15961265,0.198957134,0.184397643,0.099952597,0.229091894,0.11065213,0.547843164,0.268300941,1.661678066,2.466987201,0.147558746,1.38464143,0.876278188,0.184397643,0.128936141,,0.126565992,0.108417417,0.500914201,,0.177693506,,1.011715311
0.309431681,0.539782346,0.347400242,2.544860943,4.586577993,0.237968561,0.184401451,4.770858525,0.225513906,1.356106409,0.376783555,0.370374849,0.323095526,0.302055623,0.970374849,0.99879081,1.820918984,1.310399033,0.446070133,0.774727932,0.246916566,0.358162031,0.171342201,1.503990326,3.238814994,1.253083434,0.243893591,0.3095526,0.761668682,0.161789601,0.357315599,2.565900846,0.747521161,0.46541717,0.459975816,0.883675937,0.550785973,0.397460701,0.560943168,0.339903265,0.307617896,0.414510278,0.362636034,0.216005472,1.288166895,0.135567715,1.615458276,0.290218878,0.376812585,1.113543092,0.145827633,0.136114911,0.204924761,0.126812585,0.161354309,0.197195622,0.185157319,0.101709986,0.234610123,0.537004104,0.52749658,0.280506156,1.622777018,2.459439124,0.1624487,1.392339261,0.883310534,0.191176471,0.128180575,,0.126812585,0.109370725,0.512380301,,0.176880985,,1.009781122
0.316773125,0.530754672,0.355216466,2.56422995,4.484622664,0.226756565,0.179441684,4.813697658,0.231724627,1.776200615,0.361249113,0.365862314,0.315945115,0.30009463,0.937307783,0.995268512,1.764845044,1.319730305,0.438372368,0.764135321,0.249231133,0.341850012,0.177903951,1.465578424,3.191506979,1.284362432,0.240951029,0.312041637,0.747220251,0.161107168,0.361603974,2.474331677,0.739176721,0.458244618,0.415306364,0.880884788,0.536905607,0.394014668,0.560089898,0.344570617,0.298438609,0.400165602,0.353442158,0.205182866,1.256212111,0.134834455,1.582972487,0.291186463,0.359336487,1.234228233,0.143561388,0.139897409,0.205515955,0.125574579,0.156352009,0.192725335,0.179601625,0.106588502,0.218040104,0.103057758,0.528678969,0.26873626,1.570714809,2.45306775,0.148957431,1.424155619,0.881886616,0.186663114,0.124175605,,0.125574579,0.105056292,0.497901539,,0.176070881,,0.960229165
0.287850196,0.510378865,0.316156191,2.375381042,4.036434896,0.228770504,0.182174481,4.541878357,0.209174046,1.250544346,0.360139353,0.356510379,0.308462767,0.296414574,0.914065902,0.902888663,1.731455944,1.240528379,0.451734649,0.73203658,0.250834664,0.360719988,0.16577152,1.369865002,2.878647119,1.215270721,0.266076354,0.284801858,0.72231093,0.17404558,0.345187981,2.235012339,0.776745536,0.474234287,0.452460444,0.83147046,0.581797068,0.369139207,0.566990855,0.338220351,0.300769342,0.386122804,0.35912324,0.2025417,1.198305533,0.142705851,1.608860648,0.304121437,0.363251258,0.943870797,0.140323008,0.151178184,0.206071838,0.135204307,0.166710793,0.20077663,0.196363957,0.104492101,0.231577089,0.111640632,0.56279234,0.281440297,1.669137764,2.570999912,0.162386374,1.43950225,0.904421499,0.173065043,0.1439414,,0.135204307,0.113846968,0.512399612,,0.199276322,,1.183037684
0.284857352,0.506949525,0.323482078,2.440380395,3.802926116,0.236283833,0.177761522,4.531236284,0.208339429,1.287783467,0.366349671,0.364155084,0.313972202,0.294513533,0.866569129,0.912362838,1.768836869,1.268324799,0.430577908,0.755669349,0.255157279,0.361228969,0.172640819,1.335918069,2.887929773,1.22809071,0.247256767,0.292465252,0.725384053,0.166057059,0.368544257,2.245208486,0.776591075,0.469787857,0.44228237,0.823847842,0.562838332,0.385808339,0.570007315,0.339136796,0.302121434,0.388149232,0.360643745,0.200397683,1.193740814,0.137114204,1.581914066,0.290135731,0.349528832,1.012016945,0.136336129,0.137546468,0.191147229,0.130111524,0.164001037,0.196939569,0.187602663,0.103311144,0.224690931,0.257197199,0.557275006,0.279847843,1.550445232,2.525201003,0.167804962,1.443070805,0.873605948,0.186738134,0.140399412,,0.130111524,0.112302239,0.513270511,,0.209821043,,1.108152503
0.269843488,0.474147568,0.307015092,2.304080492,3.772219117,0.229597541,0.174538849,4.286193404,0.201788709,1.423281163,0.338177753,0.345444382,0.302124092,0.278926775,0.833985467,0.896310788,1.638904416,1.209195081,0.403996646,0.689770822,0.23979877,0.335941867,0.157909447,1.268725545,2.727501397,1.182084964,0.233091112,0.279904975,0.684740078,0.156232532,0.346841811,2.133873672,0.76020123,0.456819452,0.431386249,0.826159866,0.545556177,0.357741755,0.540804919,0.328395752,0.291503633,0.377166015,0.340413639,0.193171228,1.20384648,0.134203169,1.551385241,0.289502669,0.340760824,1.065830721,0.131915615,0.139879692,0.199694993,0.128187749,0.159620435,0.183682115,0.187833602,0.108785902,0.212573075,0.102092688,0.536643226,0.267220198,1.467169364,2.463102601,0.162331611,1.424383631,0.88723206,0.198508854,0.133779548,,0.128187749,0.107769211,0.507243921,,0.185122427,,1.066423791
0.266735859,0.445251687,0.281439197,2.186126968,3.363950874,0.237156201,0.181110535,4.167099118,0.198235599,1.17938073,0.336446981,0.34734475,0.286974572,0.285244767,0.802975264,0.802456322,1.539699014,1.189067635,0.412558381,0.715793115,0.243902439,0.358242519,0.16779104,1.176613043,2.500951392,1.082165715,0.234388514,0.315343366,0.685175575,0.180245632,0.313267601,1.936170213,0.603355821,0.429164504,0.403390417,0.75177305,0.544888428,0.315689327,0.531049991,0.315343366,0.258951738,0.335063138,0.362912991,0.180152144,0.98593822,0.139349931,1.515214385,0.292300599,0.310972799,0.860073767,0.116528354,0.133702167,0.187067773,0.128169663,0.16263255,0.180958967,0.182687875,0.107422775,0.216343937,0.098432457,0.576994006,0.272475795,1.591747349,2.508875058,0.167819272,1.376901798,0.854771784,0.184071,0.155140618,,0.128169663,0.127478101,0.489280775,,0.208506224,,1.163785154
0.242337336,0.460835275,0.292704786,2.301666965,3.684531278,0.245563721,0.179422836,4.302921671,0.208460298,1.250403298,0.310808389,0.352213658,0.290553863,0.294855709,0.869152178,0.812690446,1.647786342,1.209356516,0.415486646,0.731493099,0.267252196,0.394156659,0.174045528,1.203441477,2.591503854,1.162036207,0.244846747,0.282846388,0.686502958,0.174762502,0.310808389,1.971141782,0.630937444,0.44111848,0.402939595,0.774870048,0.538985481,0.334468543,0.558523033,0.316006453,0.276214375,0.348628787,0.357590966,0.177795564,1.003887491,0.136176538,1.502972788,0.278756003,0.302538303,0.892522296,0.115138349,0.137548594,0.185799223,0.124399726,0.166819117,0.182597759,0.170706609,0.097301624,0.212325635,0.09638692,0.543905786,0.269380288,1.510404756,2.451177681,0.168305511,1.397896181,0.848387834,0.197804711,0.153555911,,0.124399726,0.109535788,0.486736794,,0.208095129,,1.16327464
0.247678019,0.462939355,0.303951921,2.287379348,3.711892187,0.244217811,0.195410672,4.424330723,0.229284283,1.31069022,0.315789474,0.360043708,0.306501548,0.298124203,0.854307048,0.826443271,1.691313058,1.248952832,0.405754872,0.720087416,0.255691131,0.371517028,0.194864323,1.206883992,2.646512475,1.173010381,0.252595156,0.29156802,0.702422145,0.180477144,0.311236569,2.008377345,0.644144964,0.449644873,0.421234748,0.795847751,0.559096704,0.340375159,0.56164633,0.327627026,0.286468767,0.354398106,0.354033874,0.17472415,1.081901945,0.140143328,1.512228415,0.286429303,0.294391992,0.986349676,0.118985326,0.140257081,0.187464452,0.125241724,0.159481288,0.169377773,0.16630645,0.106017518,0.206119895,0.091229667,0.519736094,0.265726311,1.413149812,2.459333409,0.164941417,1.401660789,0.861335457,0.190535775,0.1536799,,0.125241724,0.118644068,0.494710499,,0.214082584,,1.140143328
0.253497164,0.40831758,0.2463138,1.878071834,2.84952741,0.235727788,0.180718336,3.442155009,0.179773157,1.071266541,0.315689981,0.325141777,0.270321361,0.277504726,0.709073724,0.627410208,1.29584121,1.165028355,0.445746692,0.661058601,0.244234405,0.379017013,0.172589792,0.874291115,2.019470699,1.027410208,0.217769376,0.243856333,0.573534972,0.174291115,0.284120983,1.607750473,0.543667297,0.386956522,0.340453686,0.692627599,0.539697543,0.288468809,0.4536862,0.281285444,0.271455577,0.34120983,0.295463138,0.183760079,1.009902391,0.157023624,1.669826001,0.295515632,0.338661763,0.884424954,0.12095063,0.170038195,0.194652709,0.12618475,0.168340642,0.189842976,0.205686802,0.108643372,0.206818503,0.111189702,0.57476305,0.282501061,1.526665724,2.454661197,0.158721177,1.395812703,0.993351252,0.226764747,0.195925874,,0.12618475,0.18432593,0.527373037,,0.251520724,,1.331730089
0.253756977,0.46157149,0.291970803,2.126878489,3.044654358,0.252468871,0.196221554,3.901889223,0.202662087,1.259982825,0.324602834,0.376771146,0.304422499,0.298196651,0.774581365,0.718763418,1.454701589,1.318162301,0.482825247,0.742164019,0.274151997,0.391799055,0.190425075,0.990983255,2.233576642,1.141906398,0.248604551,0.331472735,0.658651782,0.194718763,0.321811936,1.804422499,0.614212108,0.423572349,0.382352941,0.770717046,0.607342207,0.3278231,0.542507514,0.322885359,0.273722628,0.361099184,0.331043366,0.189223058,0.975912002,0.159008633,1.631300473,0.292119187,0.337231969,0.881230855,0.122110833,0.164995823,0.193957115,0.123781676,0.167919799,0.181982735,0.201475912,0.117237538,0.2048176,0.109440267,0.568783069,0.269980507,1.555973266,2.400167084,0.176970203,1.418685603,0.979949875,0.229184071,0.190336953,,0.123781676,0.194514063,0.495683654,,0.252993595,,1.275132275
0.249051833,0.444795617,0.288242731,2.078381795,3.093552465,0.249262537,0.194479562,3.821112516,0.198482933,1.289717657,0.313316477,0.330594185,0.30109566,0.294563843,0.784028656,0.719553308,1.416350611,1.295828066,0.450695322,0.69553308,0.274968394,0.377159713,0.195322377,0.980404551,2.265908133,1.12642225,0.251790982,0.281710914,0.641382217,0.187737042,0.327222925,1.731352718,0.58259587,0.420564686,0.411504425,0.714496418,0.584492204,0.313948588,0.531394859,0.300463548,0.253687316,0.351453856,0.322166035,0.181918261,0.937112976,0.146828127,1.632035228,0.292004954,0.312095775,0.832255401,0.116829503,0.164579606,0.188523462,0.122884271,0.168295032,0.176276318,0.203385166,0.116967112,0.207788634,0.10279345,0.576991881,0.27384065,1.527177652,2.384064951,0.163891565,1.363698913,0.982661346,0.257740471,0.184119994,,0.122884271,0.180404569,0.49112426,,0.250447227,,1.261455897
0.25842412,0.437800861,0.279959463,1.966810236,2.828477325,0.281986319,0.204965797,3.43628072,0.209019508,1.196858373,0.313655941,0.365087408,0.282239676,0.328350646,0.735495313,0.672409425,1.331644287,1.161388396,0.489485685,0.712946542,0.291867241,0.443374715,0.200912085,0.921205979,1.926019762,0.993412719,0.25335698,0.286546744,0.617937674,0.200152014,0.322016722,1.605776539,0.630352166,0.425639726,0.420572587,0.739295668,0.61489739,0.325057005,0.543704079,0.306308589,0.282999747,0.356219914,0.332151001,0.168929712,0.898961661,0.154353035,1.606230032,0.297324281,0.317691693,0.864616613,0.113817891,0.162739617,0.173921725,0.124001597,0.179912141,0.163738019,0.19149361,0.108027157,0.19928115,0.094648562,0.733626198,0.301118211,1.744209265,2.373602236,0.178714058,1.451677316,0.969049521,0.224440895,,,0.124001597,0.197284345,0.546325879,,0.319888179,,1.400758786
0.294966063,0.498585973,0.317024887,2.208710407,3.060237557,0.294400452,0.240950226,3.947115385,0.231052036,1.424208145,0.370475113,0.374151584,0.322680995,0.332013575,0.82861991,0.735576923,1.49688914,1.307975113,0.541006787,0.74688914,0.323529412,0.4375,0.2239819,1.008484163,2.14111991,1.158088235,0.280542986,0.367081448,0.694570136,0.222567873,0.356617647,1.78591629,0.700791855,0.493495475,0.501414027,0.864536199,0.697963801,0.349264706,0.590780543,0.340214932,0.310237557,0.379242081,0.372737557,0.167125984,0.889173228,0.156692913,1.624409449,0.283464567,0.311614173,0.840354331,0.110826772,-0.062007874,0.179330709,0.126181102,0.174015748,0.170472441,0.191732283,0.126377953,0.200787402,0.095866142,0.719488189,0.288976378,1.802559055,2.349212598,0.199409449,1.386811024,0.969291339,0.269094488,,,0.126181102,0.196259843,0.538976378,,0.31515748,,1.362204724
0.289354924,0.439076188,0.338731086,2.05256172,2.884788957,0.290947704,0.215290682,3.626227767,0.216617998,1.330501726,0.343243961,0.346960446,0.320679586,0.366870188,0.789487656,0.676931245,1.355189806,1.212370587,0.468277144,0.71595434,0.350146005,0.398725776,0.213166976,0.950092912,2.056543669,1.071144147,0.309795593,0.310591983,0.655694186,0.215290682,0.318024954,1.643217414,0.69046987,0.448101938,0.466684364,0.784974781,0.677196708,0.319086806,0.544465092,0.33660738,0.294398726,0.340323865,0.328112556,0.167123824,0.866575235,0.153996865,1.663009404,0.292515674,0.298197492,0.839733542,0.109326019,0.163205329,0.197688088,0.130681818,0.16653605,0.169083072,0.188283699,0.106583072,0.198275862,0.092280564,0.711990596,0.289184953,1.818573668,2.378722571,0.192202194,1.338753918,0.942985893,0.235305643,,,0.130681818,0.190830721,0.529584639,,0.33718652,,1.340517241
0.591618368,0.814979938,0.414979938,2.706107891,5.256263932,0.260989746,0.18724922,4.163798484,0.265893892,1.665804726,0.914578689,0.382612572,0.429068212,0.294605439,0.943825234,1.171466786,1.892643781,2.590905038,0.475078021,0.777084262,0.500222916,0.36148016,0.191618368,2.003566652,3.478555506,1.419170753,0.26232724,0.320285332,0.855461436,0.180918413,0.455639768,2.708247882,0.387873384,0.507177887,0.411591618,0.799108337,0.578956754,0.47677218,0.62238074,0.416228266,0.355060187,0.499687918,0.331341953,0.190661853,0.904981949,0.169434416,1.661612515,0.299687124,0.428592058,2.264259928,0.31566787,0.141371841,0.17179302,0.121155235,0.156341757,0.169241877,0.194368231,0.115090253,0.211744886,0.128134777,0.392057762,0.316197353,1.598026474,1.903537906,0.127990373,1.105222623,0.714705174,0.216269555,,0.107677497,0.121155235,0.09631769,0.400048135,0.154416366,0.135306859,,1.399614922
0.58980671,0.840444931,0.42432531,2.803701678,5.534372721,0.269420131,0.192833698,4.284555069,0.275984683,1.84928884,0.956236324,0.395058352,0.429613421,0.351932896,0.975291758,1.219274252,1.951951131,2.641958425,0.486779723,0.806345733,0.50948213,0.385940919,0.198668855,2.106582786,3.580324581,1.495076586,0.26622903,0.331965718,0.883479212,0.182804522,0.473103574,2.804248724,0.411834427,0.534372721,0.418946025,0.866794311,0.634208607,0.514770241,0.640134938,0.442469001,0.377279358,0.523705325,0.361779723,0.190930672,0.952909258,0.16971077,1.678407054,0.302553171,0.414417906,2.305363112,0.300421491,0.150961678,0.177074754,0.125333075,0.156097088,0.174991522,0.18458408,0.121602636,0.197858631,0.127125624,0.394554527,0.323191706,1.597112543,1.987209922,0.145874715,1.093115644,0.730294075,0.220628846,,0.10876411,0.125333075,0.112300761,0.398866334,0.163800203,0.139479676,,1.41097815
0.598901602,0.88604119,0.444759725,2.91826087,5.71771167,0.290434783,0.197162471,4.497665904,0.28228833,1.998901602,0.974645309,0.405583524,0.450800915,0.332723112,1.044118993,1.291258581,1.980778032,2.747459954,0.51597254,0.847688787,0.528237986,0.390938215,0.202105263,2.185263158,3.630938215,1.510480549,0.280366133,0.342791762,0.90416476,0.184988558,0.482562929,2.854828375,0.415011442,0.550389016,0.425354691,0.909748284,0.690709382,0.543707094,0.665812357,0.46590389,0.402105263,0.560091533,0.388649886,0.184096922,0.926147705,0.178248155,1.578563803,0.291045815,0.361648795,2.347212552,0.287703662,0.15387829,0.183911247,0.118600009,0.15503876,0.165715081,0.180476257,0.117950146,0.183400641,0.12816228,0.377941791,0.304089495,1.521700784,1.851042102,0.141809404,0.998700274,0.690386669,0.23060855,,0.108712807,0.118600009,0.10936267,0.37873091,0.154110384,0.143155549,,1.332265701
0.544843569,0.726998841,0.390845886,2.521089224,4.967323291,0.275550406,0.190961761,4.576825029,0.240208575,1.591425261,0.794090382,0.369524913,0.402085747,0.302780997,0.864774044,1.030475087,1.738702202,2.353765933,0.524449594,0.70764774,0.472190035,0.376245655,0.188876014,1.47612978,3.008574739,1.434298957,0.264426419,0.305446118,0.806373117,0.186558517,0.433371958,2.526535342,0.40023175,0.509501738,0.442757822,0.811819235,0.587949015,0.453881808,0.602433372,0.417149479,0.361529548,0.483893395,0.445886443,0.182766469,0.814199014,0.16190416,1.950056897,0.297698824,0.389429764,2.000885068,0.331837148,0.142938425,0.186117082,0.117713997,0.158111013,0.159122519,0.17695031,0.115374889,0.206094323,0.121633582,0.417941586,0.301997724,1.516816285,1.951827032,0.12251865,1.078644582,0.716019724,0.210709318,,0.109495511,0.117713997,0.099506891,0.385510178,0.177961816,0.141926919,,1.394424074
0.512785231,0.730650155,0.389175553,2.514046554,5.070519436,0.271872492,0.188625158,4.548216948,0.238390093,1.689829148,0.800825593,0.370599702,0.404540764,0.312349501,0.864350419,1.064786148,1.748538012,2.38871689,0.514734549,0.705309024,0.457975003,0.372893017,0.195734434,1.476206857,3.001719986,1.417612659,0.260291251,0.306157551,0.805641555,0.16752666,0.439743149,2.543400986,0.384015595,0.520353171,0.422313955,0.809998853,0.623437679,0.483201468,0.599816535,0.421167297,0.373695677,0.500630662,0.447196422,0.181668357,0.842101927,0.163666329,2.005070994,0.3019143,0.368027383,2.022946247,0.313197262,0.155806288,0.190542596,0.124239351,0.151052231,0.163159229,0.173744929,0.125633874,0.192761156,0.124936613,0.418990872,0.326064909,1.527256592,1.942254057,0.137043611,1.04773073,0.719574037,0.222806795,,0.114984787,0.124239351,0.114604462,0.385775862,0.184140467,0.154982252,,1.366823022
0.5421644,0.78048492,0.414547605,2.672383205,5.691898285,0.283500887,0.198698995,4.806978119,0.256061502,1.880189237,0.843287995,0.389000591,0.424364281,0.334476641,0.953873448,1.127971614,1.870963927,2.604021289,0.564754583,0.774807806,0.478888232,0.391247782,0.208988764,1.596806623,3.242578356,1.452276759,0.284092253,0.325487877,0.847191011,0.179302188,0.460910704,2.692726198,0.404730928,0.557776464,0.446717918,0.879479598,0.71011236,0.518391484,0.649319929,0.462093436,0.408752218,0.542400946,0.482791248,0.176395631,0.842536408,0.166686893,1.989199029,0.294053398,0.340109223,2.122876214,0.303944175,0.165412621,0.189259709,0.117050971,0.141504854,0.162196602,0.166868932,0.11875,0.181432039,0.122026699,0.416868932,0.313956311,1.436650485,1.886165049,0.134890777,1.075546117,0.70151699,0.235315534,,0.115716019,0.117050971,0.111468447,0.367354369,0.174514563,0.153216019,,1.32032767
0.414108951,0.606138518,0.349670577,2.107665113,4.225132573,0.281696931,0.196207617,4.127109111,0.224168408,1.527719749,0.637473887,0.356901816,0.379720392,0.306122449,0.744978306,0.877711715,1.5235417,2.548770689,0.541057368,0.653704001,0.443515989,0.372328459,0.195243452,1.170817933,2.477583159,1.272055279,0.259521131,0.288446087,0.739193315,0.175960148,0.395629118,2.196368311,0.363972361,0.488028282,0.42134019,0.768600354,0.606299213,0.379720392,0.51856018,0.39225454,0.388879961,0.450265145,0.598103808,0.1629552,0.751986726,0.164439787,2.169068204,0.292026897,0.347043926,1.736616889,0.338398393,0.147061392,0.183390097,0.1074142,0.149943236,0.143131604,0.166361017,0.114662475,0.189765086,0.112129945,0.410182517,0.274997817,1.437865689,1.889267313,0.116933019,1.014234565,0.710330975,0.221902017,,0.098943324,0.1074142,0.099030652,0.381189416,0.190027072,0.147236049,,1.387826391
0.444972938,0.627357717,0.361981302,2.217319993,4.41249795,0.296211251,0.199278334,4.27554535,0.220272265,1.684598983,0.70608496,0.375266525,0.394948335,0.321797605,0.777595539,0.925209119,1.609808102,2.82532393,0.567820239,0.67869444,0.444152862,0.397080531,0.204854847,1.24815483,2.441528621,1.303099885,0.269640807,0.308348368,0.749056913,0.174840085,0.427095293,2.248974906,0.38543546,0.515499426,0.443660817,0.794653108,0.659012629,0.414630146,0.601443333,0.414630146,0.401344924,0.482532393,0.659340659,0.162300538,0.739568223,0.159569929,2.127911938,0.291236454,0.332110248,1.680604147,0.305060159,0.161703217,0.181329465,0.115453537,0.145234235,0.142503627,0.167761754,0.127911938,0.195665159,0.108712347,0.383479819,0.296356344,1.396194215,1.860056319,0.138151719,1.035839235,0.712603464,0.214694087,,0.108029695,0.115453537,0.104104446,0.374690673,0.18781466,0.151207441,,1.357283045
0.462777684,0.683567916,0.385111073,2.369340343,4.97965067,0.301509242,0.204171613,4.481939969,0.238256741,1.894522639,0.715448533,0.410547736,0.426318467,0.335763948,0.846023402,0.995590978,1.679667628,3.061387146,0.606579617,0.722570799,0.451585552,0.413769713,0.223842632,1.34763439,2.701204002,1.353400034,0.287434289,0.328980838,0.795997965,0.185857216,0.449381041,2.350856368,0.405121248,0.558419535,0.468034594,0.877564863,0.762082415,0.469730371,0.649821943,0.460742751,0.445480753,0.551127692,0.717144311,0.156664719,0.784241716,0.16367582,2.151489859,0.291628412,0.294967031,1.877723062,0.285535431,0.179617728,0.19530924,0.105917703,0.13705033,0.149570153,0.161589183,0.123946248,0.176195643,0.113596528,0.396461063,0.295217428,1.345547116,1.862782739,0.133544779,1.023537267,0.691595025,0.219931558,,0.11910525,0.105917703,0.114347717,0.366413488,0.185627243,0.156497788,,1.261413905
0.451308901,0.647748691,0.37947644,2.057382199,3.834764398,0.29486911,0.207748691,3.866806283,0.222827225,1.624712042,0.729424084,0.353298429,0.381570681,0.320209424,0.735497382,0.873089005,1.462408377,2.261989529,0.523141361,0.657591623,0.466596859,0.392670157,0.216335079,1.094031414,2.351832461,1.308481675,0.269319372,0.300942408,0.724188482,0.192670157,0.415287958,1.999162304,0.369005236,0.518115183,0.476439791,0.815706806,0.69026178,0.388900524,0.658219895,0.429109948,0.390366492,0.492984293,0.451937173,0.153828005,0.712044355,0.167040226,2.462309779,0.278518344,0.355078448,1.682670756,0.331839094,0.16125988,0.190633479,0.115017105,0.148755456,0.152530376,0.170933113,0.12528017,0.188274154,0.105579804,0.431756518,0.294915654,1.44367111,1.91636192,0.131768314,1.213400967,0.767488498,0.228736581,,0.119971688,0.115017105,0.103456411,0.411348354,0.201132476,0.153238174,,1.392473753
0.46461474,0.637562814,0.367043551,2.100921273,4.029103853,0.292713568,0.210636516,3.907035176,0.225083752,1.730318258,0.72340871,0.369556114,0.39321608,0.329564489,0.746859296,0.895938023,1.531616415,2.472361809,0.540619765,0.667085427,0.475502513,0.413107203,0.215242881,1.122068677,2.376256281,1.289154104,0.27659129,0.302554439,0.734715243,0.188232831,0.427345059,2.074748744,0.40221943,0.537269682,0.486809045,0.831867672,0.751465662,0.429229481,0.61620603,0.443467337,0.409966499,0.510678392,0.494765494,0.156908123,0.73582504,0.166512381,2.451052997,0.279796343,0.328627632,1.679472344,0.316709095,0.177736635,0.184448044,0.110853969,0.158412405,0.151469567,0.172645221,0.137121037,0.176926637,0.099282573,0.429645915,0.320874798,1.44353159,1.958227262,0.145568156,1.173455219,0.754570701,0.23640361,,0.120458227,0.110853969,0.109928257,0.410205971,0.208632261,0.181786623,,1.347836149
0.466189172,0.66231304,0.372024436,2.195070571,4.381293448,0.300821572,0.213397936,3.976195492,0.225405519,1.867073941,0.727617443,0.375816305,0.41394565,0.32462608,0.805982726,0.931746366,1.575310723,2.610069518,0.558247314,0.696229197,0.517590057,0.420054771,0.231093322,1.184958921,2.428691805,1.306720034,0.286707394,0.315146408,0.745523489,0.191278702,0.449336423,2.100695176,0.391405098,0.560985886,0.499684011,0.866441963,0.839056246,0.462818622,0.649252159,0.464293238,0.443227301,0.571940173,0.531072256,0.15109767,0.771841398,0.170922939,2.444780466,0.284610215,0.281025986,1.773297491,0.292898746,0.186827957,0.19186828,0.108086918,0.147401434,0.154905914,0.165546595,0.132952509,0.162074373,0.098678315,0.435259857,0.322692652,1.413082437,1.874887993,0.150425627,1.157930108,0.734206989,0.231518817,,0.135864695,0.108086918,0.102486559,0.396953405,0.198364695,0.177867384,,1.30577957
0.398474487,0.550762756,0.338769069,1.971067859,3.329037349,0.315886376,0.224355602,3.678064177,0.238558653,1.613887428,0.629668595,0.362440821,0.368490268,0.324039979,0.701735928,0.792477643,1.374802735,2.404260915,0.531299316,0.655970542,0.450026302,0.420042083,0.207522357,1.004471331,2.150447133,1.246186218,0.2743293,0.30378748,0.704103104,0.207259337,0.395581273,1.860862704,0.35770647,0.483429774,0.455286691,0.789584429,0.700157812,0.376380852,0.620199895,0.402419779,0.359547607,0.429510784,0.510257759,0.159235669,0.658272848,0.159531921,2.619760036,0.280699156,0.341727152,1.498000296,0.264257147,0.156569397,0.161605688,0.104873352,0.153754999,0.143534291,0.173455784,0.109613391,0.173159532,0.104725226,0.402162643,0.302325581,1.39016442,1.887424085,0.146200563,1.14086802,0.768034365,0.231225004,,0.140423641,0.104873352,0.109317138,0.44985928,0.211376092,0.176714561,,1.29728929
0.408647509,0.567888215,0.357764303,2.023464276,3.560769839,0.316372265,0.2269971,3.702082784,0.230951753,1.755075138,0.65357237,0.372528342,0.386237806,0.356446085,0.728974427,0.860005273,1.452412339,2.562351701,0.562878988,0.66543633,0.468230952,0.437648299,0.221987872,1.047192196,2.223833377,1.258107039,0.307672027,0.29897179,0.713419457,0.210123912,0.368046401,1.904033746,0.360137095,0.516477722,0.441075666,0.82863169,0.782494068,0.407856578,0.608752966,0.432902716,0.400738202,0.492749802,0.563142631,0.150880256,0.698966972,0.1581551,2.684853776,0.282118434,0.333187836,1.494834861,0.270915175,0.174596246,0.171395315,0.104612251,0.1581551,0.137640041,0.172995781,0.122071875,0.171686309,0.105194238,0.393423541,0.335661283,1.39211407,1.879674087,0.127309763,1.143605412,0.750472865,0.218390805,,0.154663175,0.104612251,0.131529172,0.422231922,0.220427761,0.213298414,,1.294922159
0.431478619,0.560793405,0.346470891,2.031684699,3.595054096,0.32199897,0.227717671,3.687789799,0.212004122,1.736733642,0.639876352,0.377640392,0.386398764,0.331014941,0.732612056,0.845698094,1.430448223,2.543276662,0.586553323,0.673364245,0.471406491,0.436115404,0.248068006,1.048686244,2.182122617,1.229005667,0.285419887,0.304224626,0.712004122,0.204276146,0.414477074,1.875579598,0.376867594,0.524471922,0.492787223,0.921432251,0.881761978,0.442812983,0.636012365,0.44384338,0.433797012,0.549716641,0.600463679,0.154271143,0.746423006,0.1586627,2.668791614,0.276668083,0.292109364,1.641167304,0.255418615,0.203286585,0.164187562,0.100864145,0.1359966,0.140104831,0.161495963,0.137413231,0.150162913,0.101147471,0.41705624,0.30599235,1.343816405,1.865561694,0.159654342,1.185295368,0.75293951,0.224252727,,0.152146196,0.100864145,0.114463805,0.413372999,0.214902961,0.205978184,,1.202861595
0.44583838,0.719069043,0.419017131,2.859231701,5.321076311,0.229537982,0.171223395,3.518428794,0.224173732,1.502336044,0.504758609,0.321681952,0.397906212,0.290621215,0.986416335,0.737670877,1.881726942,2.107544558,0.485897214,0.844177193,0.340283786,0.356636096,0.169839073,2.102785949,3.974303513,1.514708427,0.258089635,0.331112649,0.875324451,0.16317702,0.416854127,2.650285517,0.338034262,0.481744246,0.360962104,0.764059526,0.563073196,0.45128915,0.653832843,0.42386226,0.326527081,0.468766223,0.307146565,0.212322054,1.169381564,0.185390898,1.657269545,0.324154026,0.527747958,2.264550758,0.351831972,0.151691949,0.209568261,0.125227538,0.176709452,0.174422404,0.231458576,0.124387398,0.223990665,0.12462077,0.513978996,0.32042007,1.884107351,2.192298716,0.134609102,1.109451575,0.886861144,0.205227538,0.136662777,0.10697783,0.125227538,0.114912485,0.578483081,0.195845974,0.149404901,0.182497083,1.7368028
0.427416551,0.723226704,0.432892907,2.939673157,5.384909597,0.234440195,0.169853964,3.541550765,0.238960362,1.575278164,0.521905424,0.328146732,0.412030598,0.294680111,1.015733658,0.760518081,1.909596662,2.350747566,0.494871349,0.820671071,0.352746871,0.371001391,0.173852573,2.125782337,4.187326147,1.479659249,0.262778164,0.341359527,0.905945758,0.159162031,0.424895688,2.757736439,0.352573018,0.507214882,0.363178025,0.779641864,0.590577191,0.480441586,0.640472879,0.440716273,0.341707232,0.462273992,0.323365786,0.223932207,1.238835046,0.196951249,1.679637656,0.347635514,0.512686894,2.365947499,0.353431062,0.160473384,0.2237861,0.132908002,0.190279063,0.182778941,0.269517362,0.136511956,0.232308966,0.133200214,0.543953636,0.352262212,1.964544879,2.369843666,0.159012322,1.202990308,0.917693469,0.224760142,0.135684021,0.121024692,0.132908002,0.124579944,0.595042127,0.208542346,0.161203916,0.19393172,1.843909804
0.456785746,0.750731318,0.463256803,3.09068345,5.576101409,0.244304583,0.178264338,3.654995125,0.235971988,1.722099105,0.512188636,0.350146264,0.438702243,0.314688414,1.094938392,0.799574506,2.001684248,2.618828118,0.553940254,0.854977396,0.346157256,0.384629022,0.186242354,2.272936796,4.404485418,1.580799575,0.279319209,0.364152114,0.931123127,0.165676802,0.440386491,2.860827941,0.369470792,0.529385693,0.386401915,0.868185445,0.65721124,0.516709512,0.670773868,0.479833348,0.36503856,0.508022338,0.355199007,0.216072747,1.17475997,0.198809084,1.661973781,0.349381462,0.472581241,2.467549852,0.331933161,0.167282127,0.219534712,0.128738922,0.180345273,0.175913959,0.251661743,0.125830871,0.222904357,0.131093058,0.52247969,0.34961226,1.78517356,2.193870015,0.161327548,1.151957164,0.872276588,0.229551329,0.12989291,0.12984675,0.128738922,0.132662482,0.566746677,0.200886263,0.165158789,0.179422083,1.770310192
0.366238662,0.589233125,0.364471669,2.534338556,4.605253858,0.234303216,0.187301213,3.230415832,0.194486983,1.342560961,0.430203793,0.30486512,0.372717635,0.276593238,0.874543527,0.612439628,1.699375663,2.084344446,0.49770291,0.725409353,0.318294263,0.342560961,0.16904229,1.45706208,3.18812581,1.412769466,0.255035929,0.315938273,0.777830133,0.154199552,0.383201791,2.389798563,0.323006243,0.467428437,0.388620568,0.733655319,0.566026623,0.393096949,0.600188479,0.405348098,0.319472258,0.423489221,0.480150783,0.199503211,1.066036593,0.175875439,1.974494123,0.337574215,0.480370774,1.959045196,0.349327517,0.150248395,0.20640979,0.127771719,0.178541137,0.175087847,0.239912759,0.121410396,0.222949231,0.1217739,0.519205138,0.32757785,1.786925966,2.269720102,0.141100206,1.146431601,0.88725312,0.205743366,0.142190719,0.109717678,0.127771719,0.115473161,0.55622198,0.202835333,0.16054768,0.190597359,1.763358779
0.385190459,0.60674024,0.376171829,2.584430996,4.786994185,0.24089237,0.169811321,3.230805743,0.190577904,1.457932835,0.427791622,0.320161386,0.384715794,0.289308176,0.896997745,0.639017444,1.709505162,2.273050908,0.51323128,0.700130533,0.320636051,0.352082592,0.171235315,1.460662157,3.283730865,1.425299632,0.256437641,0.301293461,0.796724813,0.153672719,0.396582414,2.394802421,0.326688027,0.495075353,0.387445117,0.740358372,0.597009612,0.432419604,0.608876231,0.419959653,0.33404533,0.437403584,0.488667379,0.203598658,1.057395547,0.181823727,1.980847819,0.336200061,0.452820982,2.045623666,0.336749009,0.165599268,0.218786215,0.132967368,0.180237877,0.177432144,0.245074718,0.122171394,0.22378774,0.12284233,0.533882281,0.344983227,1.806221409,2.323940226,0.155962184,1.116376944,0.908081732,0.22146996,0.14126258,0.120158585,0.132967368,0.123025313,0.551204636,0.211405916,0.166453187,0.1915828,1.807502287
0.377387775,0.63061127,0.39099809,2.666427889,5.101838586,0.24438873,0.17669532,3.271489971,0.194842407,1.531518625,0.436962751,0.320916905,0.401504298,0.294531996,0.948424069,0.668338109,1.768147087,2.521489971,0.55265043,0.673591213,0.317215855,0.356614136,0.180993314,1.559694365,3.382999045,1.43982808,0.272206304,0.320558739,0.805276982,0.155802292,0.404847182,2.45391595,0.343481375,0.510983763,0.388371538,0.810410697,0.665830946,0.464063992,0.625238777,0.449379179,0.354703916,0.469675263,0.558500478,0.191767301,1.045111472,0.18474222,1.897875058,0.337900604,0.409777055,2.179052485,0.318625174,0.168543892,0.211797492,0.12854157,0.177136554,0.178529958,0.233917789,0.125638644,0.209765444,0.120645611,0.492626568,0.325708314,1.682710172,2.197224803,0.15524849,1.106072922,0.868555504,0.226486298,0.137076173,0.122851835,0.12854157,0.124071064,0.525836043,0.207268927,0.167614956,0.191651184,1.707094752
0.353194544,0.544867193,0.339267767,2.309547739,4.232160804,0.233309404,0.173007897,2.883417085,0.182770998,1.219813352,0.39971285,0.322613065,0.373151472,0.266762383,0.819382627,0.56109117,1.560373295,2.045369706,0.48241206,0.660732233,0.330653266,0.342139268,0.170854271,1.195979899,2.88384781,1.366547021,0.254271357,0.277961235,0.730796841,0.159798995,0.362383345,2.112993539,0.305814788,0.465613783,0.383345298,0.697918162,0.560947595,0.364680546,0.572290022,0.382483848,0.31959799,0.400717875,0.466044508,0.170129667,0.90134354,0.165677238,2.211763787,0.318231526,0.420793626,1.655600687,0.296203718,0.144039994,0.19731292,0.116388064,0.156069364,0.159350102,0.197547258,0.121621622,0.191688799,0.103030776,0.513435401,0.305577254,1.564208717,2.113810342,0.139900016,1.134900797,0.83510389,0.208717388,0.154663334,0.131541947,0.116388064,0.12380878,0.511092017,0.197000469,0.169739103,0.205046087,1.760818622
0.344949272,0.574180268,0.350977797,2.41493898,4.38391413,0.240111748,0.181590943,2.959123658,0.206734304,1.350242611,0.419791207,0.310836642,0.378620791,0.286428466,0.845169828,0.58667843,1.682105573,2.271283635,0.520658727,0.695338921,0.322011469,0.360682253,0.178356124,1.25628584,3.029554477,1.40229378,0.258638436,0.293633289,0.761211587,0.179238347,0.387884135,2.219085429,0.344949272,0.475518306,0.39655933,0.731510072,0.590501397,0.408763417,0.609616233,0.433759741,0.346419644,0.436700485,0.505072783,0.170865781,0.896091006,0.164757978,2.062910368,0.319896167,0.399526645,1.78111162,0.298900596,0.150862727,0.196976638,0.121545274,0.160177126,0.150328294,0.198579936,0.124293785,0.187356848,0.102992823,0.488395175,0.323255459,1.51610933,2.071919377,0.160100779,1.13963964,0.820506948,0.213696748,0.149564819,0.138112689,0.121545274,0.125973431,0.486410139,0.204993129,0.176668194,0.187356848,1.733852497
0.346266044,0.565781797,0.369603267,2.501458576,4.615665111,0.248833139,0.179696616,2.995186698,0.183634772,1.449387398,0.414089848,0.320303384,0.388273046,0.289235706,0.889002334,0.603413069,1.646441074,2.42327888,0.539964994,0.663506418,0.310822637,0.364206534,0.187427071,1.2957993,3.069574096,1.388273046,0.264294049,0.305863477,0.755688448,0.165985998,0.382292882,2.275525088,0.325116686,0.496791132,0.385647608,0.807176196,0.660735123,0.442532089,0.600058343,0.431592765,0.363914819,0.460035006,0.521732789,0.168872225,0.893250993,0.169680929,2.09241288,0.327378327,0.351051316,1.946184385,0.279370681,0.166004999,0.197029849,0.115791795,0.158947214,0.164167034,0.192177621,0.121526246,0.18173798,0.103146596,0.483531834,0.330833701,1.46743126,2.020952801,0.161667402,1.055580062,0.800764593,0.219453022,0.147551831,0.133656815,0.115791795,0.129980885,0.479782385,0.191148361,0.179679459,0.184458168,1.601308631
0.362734289,0.489893422,0.320470415,2.111172363,3.166115399,0.228959941,0.178794561,2.499632488,0.177692025,1.161153988,0.427783903,0.299338479,0.359059169,0.266629915,0.764976112,0.521131937,1.398934215,2.082322675,0.469864021,0.611172363,0.333149577,0.332965821,0.192024991,1.005328923,2.531789783,1.337375965,0.257809629,0.280411613,0.678978317,0.165012863,0.365123117,1.755972069,0.290885704,0.433112826,0.343807424,0.660786476,0.529584712,0.319551635,0.553472988,0.356486586,0.298052187,0.382579934,0.362918045,0.154615913,0.731384283,0.160404199,2.086628078,0.298930639,0.436672226,1.927401158,0.296379869,0.13283626,0.192288826,0.10615128,0.153634847,0.1274404,0.180319827,0.120376729,0.180319827,0.095555774,0.468753066,0.274992642,1.366231728,2.083586775,0.124104778,1.186598646,0.927499264,0.215834396,0.152555675,0.11409791,0.10615128,0.127930933,0.461885608,0.187677818,0.152849995,0.210144217,1.793780045
0.331241283,0.480299861,0.311541144,2.011680614,3.233960948,0.216004184,0.19525802,2.34832636,0.17346583,1.095188285,0.391562064,0.275104603,0.329846583,0.248256625,0.734135286,0.493898187,1.327580195,1.982566248,0.45223152,0.569735007,0.322524407,0.323570432,0.181311018,0.932705718,2.407078103,1.279811715,0.239714086,0.263598326,0.657775453,0.15306834,0.348849372,1.705369596,0.283821478,0.407949791,0.332635983,0.633368201,0.525104603,0.311018131,0.513423989,0.346582985,0.294456067,0.395223152,0.352336123,0.165499556,0.717723641,0.165203669,2.124963014,0.303580235,0.437123977,1.940132163,0.298155637,0.138277937,0.196962225,0.107801558,0.149521649,0.141335437,0.174080284,0.121609626,0.190551336,0.099713976,0.459611402,0.285432488,1.342144196,2.078212842,0.133346484,1.260676595,0.906105139,0.219548279,0.155044876,0.124173982,0.107801558,0.138179308,0.474800276,0.192918434,0.17033238,0.211953842,1.81605681
0.362683824,0.512683824,0.323897059,2.169301471,3.468566176,0.238051471,0.185661765,2.547610294,0.182904412,1.195955882,0.43125,0.285661765,0.359926471,0.269669118,0.781433824,0.534558824,1.400183824,1.982536765,0.481433824,0.629044118,0.331617647,0.364705882,0.179595588,1.060110294,2.555698529,1.344301471,0.256433824,0.284007353,0.703308824,0.167647059,0.366911765,1.806433824,0.303492647,0.465257353,0.376102941,0.671875,0.587132353,0.337316176,0.567463235,0.367463235,0.335661765,0.414154412,0.381985294,0.163043478,0.702075099,0.165909091,2.10187747,0.305335968,0.424407115,1.878359684,0.28784585,0.145059289,0.186857708,0.102964427,0.150889328,0.13784585,0.16729249,0.120355731,0.196837945,0.097134387,0.432806324,0.294367589,1.289229249,1.987944664,0.131916996,1.14298419,0.895750988,0.212450593,0.162549407,0.141897233,0.102964427,0.15,0.457806324,0.210770751,0.183003953,0.208399209,1.771640316
0.339014758,0.494907504,0.297027645,2.004988568,3.078362087,0.237580545,0.183122012,2.300561214,0.188526294,1.200997714,0.425067554,0.284764082,0.326959052,0.267719809,0.758885887,0.477655373,1.315111203,2.105383496,0.469341093,0.601330285,0.379546872,0.364165454,0.174392018,0.901267928,2.392434005,1.309291208,0.252961962,0.302847641,0.683018084,0.168779879,0.351070464,1.725005196,0.290376221,0.417376845,0.326127624,0.656828102,0.540220328,0.309914779,0.500935356,0.346289753,0.295364789,0.406983995,0.37206402,0.151355956,0.666335368,0.158029249,2.190117848,0.28169814,0.422121255,1.498367173,0.266079796,0.145960528,0.18245066,0.107056652,0.153059776,0.132329973,0.163708647,0.109754366,0.17009797,0.086894789,0.494391594,0.289365327,1.522930569,2.057787874,0.138009371,1.185858299,0.950163283,0.22462019,0.188697998,0.142268919,0.107056652,0.152775806,0.488428227,0.209285816,0.209711771,0.232003408,1.7320744
0.344676409,0.482463466,0.312943633,2.057411273,3.237578288,0.230688935,0.187056367,2.34091858,0.183507307,1.179123173,0.427348643,0.294572025,0.337578288,0.266388309,0.741544885,0.505219207,1.340709812,2.20960334,0.505636743,0.608768267,0.334446764,0.350939457,0.202087683,0.949269311,2.410229645,1.327974948,0.255741127,0.27954071,0.672442589,0.166388309,0.35782881,1.743215031,0.291858038,0.431106472,0.339874739,0.66263048,0.552818372,0.322546973,0.532985386,0.366388309,0.319832985,0.379749478,0.349478079,0.152986131,0.670393433,0.167138409,2.111944523,0.301585055,0.411406736,1.548400793,0.275969431,0.143928673,0.175771299,0.099632041,0.149448061,0.13005944,0.170110388,0.115199547,0.186810076,0.09043306,0.509482027,0.29422587,1.486555335,1.988112086,0.143645627,1.172940843,0.925417492,0.23931503,0.183555052,0.142371922,0.099632041,0.163458817,0.471270875,0.224738183,0.212567223,0.258420606,1.743136145
0.342437409,0.484998965,0.308090213,2.059797227,3.279329609,0.243534037,0.191806331,2.344506518,0.187875026,1.25946617,0.40306228,0.311607697,0.356093524,0.277881233,0.75067246,0.495137596,1.386095593,2.122905028,0.468032278,0.626319056,0.345954893,0.351748396,0.183322988,0.92696048,2.408441962,1.303331264,0.259673081,0.276432857,0.673908545,0.169459963,0.360645562,1.75315539,0.300020691,0.44589282,0.354024415,0.677426029,0.603558866,0.334367887,0.551003517,0.368508173,0.315952824,0.403889923,0.343058142,0.15547955,0.634459171,0.164172723,2.100185264,0.31509192,0.412141941,1.544677212,0.278466581,0.163602679,0.179278894,0.102180419,0.146501354,0.13367536,0.159897392,0.122416987,0.18825709,0.093059712,0.496365968,0.321504917,1.467151204,1.895396893,0.143651133,1.139803335,0.901239846,0.217329343,0.213196523,0.160039903,0.102180419,0.148924042,0.479692176,0.223599829,0.233718113,0.273763717,1.763146644
0.487969395,0.659720125,0.360817477,2.480217457,4.47427766,0.16440149,0.131279573,2.851203061,0.196818685,1.334742777,0.572032619,0.191684285,0.402396054,0.209604349,0.839323467,0.573442062,1.566596195,2.242222893,0.368871439,0.503976644,0.382563173,0.324473976,0.146984798,,3.190979563,1.336756267,0.213127957,0.251786973,0.725863284,0.14547468,0.39695963,2.374811235,0.312594382,0.424343099,0.331621867,0.653276956,0.510218464,0.368770764,0.531762811,0.326386792,0.279472466,0.399577167,0.392127253,0.179629942,0.82560036,0.161970643,2.07845453,0.285248299,0.487092964,2.111129858,0.170744053,0.141330634,0.190484225,0.119734548,0.1569653,0.16000225,0.169675496,0.113998088,0.246217873,0.142005512,0.520893088,0.311568528,1.458410663,2.184129127,0.128058039,0.950284011,0.900118104,0.237163264,,,0.119734548,0.113604409,0.45334908,0.117147517,,0.139980878,1.604071762
0.475678902,0.644086342,0.347358997,2.468516861,4.50373023,0.177459465,0.132995126,2.79528499,0.194469313,1.412314732,0.540535164,0.193574057,0.404257436,0.210583905,0.81736795,0.573261713,1.560827614,2.1893962,0.35849995,0.534268378,0.375808216,0.32288869,0.151198647,,3.151596538,1.325872874,0.210882324,0.240127325,0.710335223,0.142246096,0.389237044,2.360389933,0.308365662,0.411419477,0.332338605,0.642295832,0.516164329,0.368944594,0.525315826,0.331841241,0.283895355,0.401870089,0.396697503,0.175303939,0.814779539,0.162137935,1.956188022,0.287018881,0.464563841,2.094234971,0.167852541,0.135805928,0.187181355,0.118886212,0.154966665,0.167908566,0.164939212,0.118101854,0.238780884,0.140400022,0.489607261,0.30539526,1.426410443,2.114460194,0.126169533,0.974676452,0.867163427,0.236763964,,,0.118886212,0.117429548,0.437839655,0.116701216,,0.147179114,1.56109586
0.486394907,0.686928843,0.366670089,2.556627991,4.666187494,0.186261423,0.120340897,2.920833761,0.203408974,1.526234726,0.559811069,0.205462573,0.421911901,0.23082452,0.848239039,0.613820721,1.610740322,2.32683027,0.378170243,0.488859226,0.400759832,0.342232262,0.158127118,,3.379505083,1.382688161,0.222712804,0.243454153,0.748023411,0.148372523,0.400451792,2.493069104,0.32611151,0.446349728,0.357736934,0.688879762,0.560940548,0.394290995,0.578704179,0.343053702,0.304035322,0.424170859,0.418728822,0.177660114,0.823748099,0.167520982,2.001351884,0.294767082,0.459189996,2.06680561,0.169548809,0.145102236,0.192812482,0.116487354,0.154903397,0.168985524,0.171520306,0.113952571,0.250943503,0.14572185,0.474961978,0.307722638,1.375823804,2.118571509,0.12758407,0.960795359,0.86599448,0.233481665,,,0.116487354,0.115811412,0.451641976,0.119472765,,0.144876922,1.522221596
0.428426138,0.566742944,0.326849733,2.258454106,4.100305111,0.188151538,0.140223748,2.647342995,0.177218408,1.309560132,0.484235952,0.207602339,0.3712179,0.203279939,0.774091025,0.511187389,1.413043478,2.193745233,0.423213832,0.554284261,0.348843122,0.320620392,0.151665395,,2.753877447,1.321891686,0.218154081,0.238494788,0.669844902,0.180269514,0.387617595,2.151029748,0.30129672,0.421179761,0.34502924,0.646834477,0.508263412,0.338291381,0.519196542,0.319349097,0.287948131,0.37998983,0.572590898,0.164166409,0.763223013,0.156356325,2.209325704,0.298407052,0.42553356,1.67174451,0.170971234,0.144525209,0.186359418,0.120012372,0.160454686,0.15527374,0.154887102,0.124574698,0.255258274,0.144679864,0.525286112,0.310624807,1.408985462,2.26585215,0.132616765,1.008428704,0.887952366,0.235153109,,,0.120012372,0.119548407,0.423136406,0.12612125,,0.157284256,1.620553665
0.414939382,0.574240647,0.32577239,2.314691696,4.166340764,0.192673706,0.149524182,2.756876548,0.184069874,1.372311302,0.487811237,0.221874593,0.393690523,0.215356538,0.801460044,0.5308304,1.476860905,2.141963238,0.442706296,0.548168427,0.349889193,0.325120584,0.153956459,,2.828314431,1.348064138,0.22396037,0.262416895,0.679963499,0.199843567,0.385738496,2.190327206,0.313257724,0.435797158,0.383261635,0.663277278,0.538782427,0.356276887,0.52965715,0.336331639,0.30217703,0.402163994,0.612436449,0.163181194,0.729430621,0.155014502,2.166768432,0.287513357,0.434895436,1.724698519,0.16112044,0.147916349,0.178675011,0.115554877,0.145855595,0.160280873,0.151885208,0.112807205,0.24332163,0.138299496,0.497710273,0.299267287,1.325293848,2.174248206,0.128453671,0.967714853,0.858342238,0.234239047,,,0.115554877,0.118760495,0.428407877,0.120973897,,0.159059686,1.520531217
0.429251521,0.622586617,0.3389315,2.398439566,4.200211584,0.22282465,0.152869611,2.781539275,0.190822534,1.455831791,0.50899233,0.22295689,0.407299656,0.226791854,0.820682359,0.556466543,1.541920127,2.381645067,0.446971701,0.551838138,0.379132505,0.329410209,0.16027506,,3.018910341,1.385083311,0.229436657,0.240148109,0.701666226,0.144935202,0.39288548,2.295556731,0.316847395,0.459005554,0.372123777,0.685665168,0.5718064,0.376355462,0.56254959,0.341311822,0.320550119,0.411399101,0.66027506,0.162300858,0.751991422,0.159313725,2.145220588,0.300398284,0.416283701,1.70557598,0.16283701,0.146063113,0.191482843,0.113893995,0.155330882,0.164445466,0.149586397,0.115425858,0.257046569,0.142310049,0.482000613,0.303002451,1.333716299,2.11963848,0.126991422,0.926930147,0.854473039,0.232843137,,,0.113893995,0.117340686,0.419960172,0.126531863,,0.158394608,1.499770221
0.396337475,0.571942446,0.307390451,2.193263571,3.833714846,0.079463702,0.067854807,2.477272727,0.185415304,1.231687377,0.467789405,0.05706344,0.379332897,0.105951602,0.75147155,0.488064094,1.442282538,2.240026161,0.107259647,0.06442119,0.355461086,0.332733813,0.168083715,,2.490843689,1.26913015,0.062459124,,0.65500327,0.155330281,0.390778286,2.03351864,0.312459124,0.443754088,0.375245258,0.65941792,0.543655984,0.337148463,0.541693918,0.329627207,0.30559189,0.400425114,0.704218443,0.156702899,0.713768116,0.159621578,2.540962158,0.302435588,0.397242351,1.473329308,0.156702899,0.146034622,0.173913043,0.117049114,0.155394525,0.157809984,0.169887279,0.110406602,0.246678744,0.141404992,0.503824477,0.312198068,1.29760467,2.226851852,0.144927536,1.012479871,0.89281401,0.226851852,,,0.117049114,0.118055556,0.456622383,0.138385668,,0.18287037,1.514593398
0.384090909,0.559090909,0.322077922,2.165422078,3.720292208,0.075487013,0.06461039,2.480357143,0.177597403,1.303571429,0.480357143,0.05211039,0.381493506,0.056818182,0.732467532,0.49025974,1.397564935,2.106818182,0.095941558,0.064448052,0.359090909,0.328571429,0.166071429,,2.467532468,1.254383117,0.055844156,,0.648214286,0.151298701,0.376623377,2.051298701,0.307142857,0.442694805,0.375,0.676136364,0.559090909,0.339285714,0.526785714,0.333116883,0.321753247,0.398376623,0.717694805,0.152465483,0.671696252,0.155621302,2.446942801,0.292011834,0.388560158,1.472189349,0.147633136,0.144970414,0.170019724,0.115483235,0.148422091,0.157988166,0.148915187,0.121301775,0.250986193,0.133629191,0.474753452,0.307790927,1.256114398,2.131360947,0.143688363,0.994674556,0.856311637,0.228796844,,,0.115483235,0.119625247,0.44566075,0.134023669,,0.175147929,1.515384615
0.408775609,0.53395709,0.316986611,2.163252137,3.720761413,0.063236006,0.064042588,2.488143249,0.180835619,1.279399903,0.464429747,0.055654138,0.381513147,0.069688659,0.739474109,0.501532505,1.399419261,2.175189547,0.09743507,0.071140507,0.374737861,0.331182449,0.157444749,,2.483465075,1.277302791,0.04629779,,0.648330376,0.146636554,0.370704952,2.034037748,0.309566059,0.445394418,0.391030811,0.66752702,0.571382481,0.347475399,0.537344733,0.336505888,0.320212938,0.41490563,0.728020648,0.149593012,0.699821322,0.156839389,2.467143141,0.281119714,0.368572563,1.511117729,0.149692277,0.14701211,0.18225134,0.113758189,0.158526901,0.162596784,0.170438753,0.118324399,0.251042287,0.131228906,0.468830653,0.328171531,1.252829065,2.065118126,0.142842962,0.996823506,0.851101846,0.228211237,,,0.113758189,0.116835418,0.419297201,0.139666468,,0.183442525,1.421580306
0.487527923,0.6591586,0.343633656,2.431124348,3.668838421,0.218540581,0.179448995,2.644080417,0.216120625,1.459605361,0.575577066,0.245160089,0.404132539,0.276433358,0.798957558,0.562174237,1.507446016,2.271779598,0.4091586,0.574087863,0.409903202,0.390171258,0.176470588,,2.62732688,1.322040208,0.219843634,,0.681496649,0.162881608,0.37714073,1.893894267,0.34977662,0.476917349,0.4091586,0.703834698,0.637937453,0.364854803,0.613179449,0.347356664,0.312918838,0.42740134,0.656180194,0.156617172,0.674499677,0.166042608,2.645190445,0.306907682,0.37908328,1.244932214,0.148482892,0.154680439,0.173789542,0.122659781,0.156617172,0.170432537,0.155584248,0.134280181,0.255907037,0.137766301,0.492834087,0.322788896,1.273595868,2.177017431,0.154163977,1.048676566,0.912588767,0.245706908,,,0.122659781,0.133892834,0.436668819,0.153647515,,0.207746934,1.469076824
0.479742522,0.633661492,0.353085952,2.464407421,3.723210905,0.121544869,0.184399849,2.717531238,0.21942446,1.554146157,0.606399091,0.248201439,0.411965165,0.25596365,0.818629307,0.571563802,1.58500568,2.416508898,0.410261265,0.594282469,0.423892465,0.398712609,0.181560015,,2.676637637,1.317493374,0.251230594,0.273381295,0.701817493,0.16584627,0.397008709,1.942067399,0.351950019,0.450586899,0.419538054,0.736842105,0.653540326,0.36312003,0.611889436,0.357251041,0.334721696,0.435062476,0.686293071,0.148344706,0.686884003,0.164518575,2.606393733,0.291761435,0.362901188,1.272807683,0.14114228,0.153019965,0.156810715,0.115365176,0.147712914,0.156305282,0.154536265,0.12345211,0.251579479,0.133687137,0.48003538,0.327268132,1.222011625,2.102350265,0.162244124,1.015921152,0.891458175,0.241723528,,,0.115365176,0.14190043,0.433030073,0.151630023,,0.202552439,1.395628001
0.494150418,0.628040854,0.340389972,2.4363974,3.659795729,0.086350975,0.160817084,2.687836583,0.210213556,1.566388115,0.56545961,0.222098422,0.426555246,0.241411328,0.799257196,0.602042711,1.517548747,2.35097493,0.40724234,0.571402043,0.426369545,0.378087279,0.183286908,,2.674651811,1.340947075,0.244382544,0.266666667,0.675208914,0.163416899,0.371773445,1.956174559,0.360445682,0.456824513,0.406685237,0.727948004,0.670380687,0.376973073,0.597400186,0.362859796,0.329805014,0.428783658,0.701021356,0.146671681,0.694747399,0.166478626,2.547950357,0.287200702,0.366177761,1.293343362,0.142534788,0.148928168,0.177384982,0.113827253,0.155196189,0.163971418,0.154820108,0.127115457,0.245204964,0.135138523,0.477873887,0.330324683,1.212109816,2.007646985,0.156700514,0.995361665,0.859470979,0.238435502,,,0.113827253,0.138397894,0.417324809,0.15256362,,0.193305754,1.370690736
0.520854736,0.687076228,0.351551264,2.556400247,3.716252311,0.165194165,0.098006986,2.632216971,0.228888432,1.521882063,0.58783645,0.081775221,0.412779947,0.161906719,0.885555784,0.559687693,1.574275735,2.351962194,0.161084857,0.318882268,0.453873022,0.425929731,0.210396548,,2.789808917,1.17341278,0.066776248,0.184918841,0.681528662,0.17341278,0.386891309,1.844668173,0.399219232,0.467639203,0.414012739,0.722005342,0.656461886,0.376001644,0.665502363,0.340867064,0.320731457,0.479145264,0.689747278,0.133495539,0.594971614,0.160583942,2.730900243,0.290673155,0.340957015,1.03892944,0.130575831,0.1594485,0.175182482,0.113706407,0.151662612,0.169018654,0.147607461,0.130738037,0.23649635,0.138523925,0.497972425,0.339983779,1.20162206,2.055636659,0.177128954,1.164963504,0.890673155,0.249148418,,,0.113706407,0.157502028,0.477372263,0.173073804,,0.23730738,1.3513382
0.526693395,0.681367377,0.360835619,2.672926778,3.873813041,0.184216079,0.109516776,2.757965816,0.238657945,1.602658789,0.594851234,0.079341633,0.436167968,0.185693184,0.903144123,0.600548639,1.667651403,2.472462545,0.159949356,0.343321376,0.449672927,0.442498417,0.194977843,,2.842371808,1.207638742,0.064570585,0.1732433,0.677780122,0.185482169,0.395020046,1.906520363,0.420974889,0.4676092,0.436801013,0.754378561,0.678835197,0.382992192,0.663431104,0.387423507,0.34733066,0.470352395,0.754378561,0.131985536,0.62113741,0.162886259,2.745233399,0.291420118,0.3578238,1.116863905,0.136587771,0.169953978,0.161242604,0.118836292,0.151873767,0.162228797,0.154832347,0.132478632,0.240795529,0.138560158,0.492110454,0.357166338,1.215976331,2.038132807,0.169953978,1.123931624,0.893819855,0.259204471,,,0.118836292,0.173241289,0.445266272,0.17800789,,0.235700197,1.362426036
0.51306914,0.712689713,0.372259696,2.687605396,3.893128162,0.191399663,0.130059022,2.725337268,0.248735245,1.677065767,0.630269815,0.083895447,0.445193929,0.181281619,0.910202361,0.653878583,1.600969646,2.512858347,0.159780776,0.35539629,0.438237774,0.457419899,0.196037099,,2.900505902,1.182124789,0.065978078,0.205522766,0.66989882,0.18296796,0.383853288,1.91505059,0.419477234,0.47955312,0.449620573,0.765598651,0.696458685,0.392917369,0.651559865,0.360666105,0.340640809,0.468381113,0.784359191,0.126317496,0.653802497,0.161666937,2.689800551,0.276633695,0.347819037,1.124371656,0.1360467,0.182422572,0.155018648,0.113993838,0.163288471,0.173504135,0.148532512,0.121290741,0.239338414,0.125344576,0.49262202,0.335819685,1.198313605,1.910491325,0.17707151,1.025944544,0.865574834,0.260256202,,,0.113993838,0.14415437,0.471866386,0.172369061,,0.231555051,1.340197827
0.389727361,0.647760467,0.397922752,2.755355404,4.88088283,0.124959429,0.123580006,2.899545602,0.210564752,1.126987991,0.746186303,0.19222655,0.377880558,0.193037975,0.953748783,1.050632911,1.882099968,2.18930542,0.271015904,0.41447582,0.290084388,0.354349237,0.161960402,0.973790977,3.707481337,1.368711457,0.17461863,0.205047063,0.82148653,0.150600454,0.4249432,2.598588121,0.339824732,0.507546251,0.358893216,0.735556637,0.521502759,0.41317754,0.554040896,0.355566375,0.284891269,0.408065563,0.239126907,0.22343886,1.048013928,0.171576488,1.412654052,0.290603381,0.400284052,2.146057635,0.14981445,0.156457598,0.198836304,0.120263893,0.154029413,0.172034636,0.161497228,0.118889449,0.280340862,0.146790672,0.53058139,0.331928346,1.738901361,2.14601182,0.166674302,1.018921519,0.821230586,0.21468823,0.127411005,0.117835708,0.120263893,0.125761671,0.526458057,0.108581115,0.150501672,0.115270078,1.746002657
0.389434889,0.658394758,0.41048321,2.816707617,4.983456183,0.129156429,0.139148239,2.918509419,0.212285012,1.16019656,0.724897625,0.174447174,0.378214578,0.163554464,1.0002457,1.021375921,1.884029484,2.399344799,0.275921376,0.422440622,0.288288288,0.342833743,0.158886159,0.955282555,3.780753481,1.353235053,0.179443079,0.206060606,0.831040131,0.154054054,0.430958231,2.596969697,0.341769042,0.475511876,0.375266175,0.753562654,0.528665029,0.414496314,0.578378378,0.367813268,0.28968059,0.41981982,0.232268632,0.221372318,1.020367521,0.173802842,1.315922875,0.289671404,0.394858333,2.376120214,0.148094505,0.150357563,0.192948312,0.124920793,0.151579614,0.171856613,0.15257536,0.119263148,0.267719743,0.144971485,0.512944691,0.32705712,1.727346791,2.071965239,0.143613651,1.05947316,0.831221146,0.220014484,0.126731239,0.120077849,0.124920793,0.132660451,0.516203494,0.109486738,0.15022178,0.127500679,1.789942971
0.387995542,0.634532718,0.400732367,2.765005572,4.956376373,0.120999841,0.117815634,2.866263334,0.199251712,1.162394523,0.744785862,0.174176087,0.374781086,0.155309664,0.986467123,1.034309823,1.827734437,2.21111288,0.26619965,0.336650215,0.327575227,0.341187709,0.173618851,0.858860054,3.704107626,1.323594969,0.176245821,0.191928037,0.795175927,0.151329406,0.417529056,2.528259831,0.332351536,0.463859258,0.352173221,0.732367457,0.529055883,0.413469193,0.558828212,0.366342939,0.284429231,0.421588919,0.222576023,0.206163194,0.991666667,0.15859375,1.265494792,0.279427083,0.387586806,2.402647569,0.137934028,0.146137153,0.180989583,0.115538194,0.154340278,0.162456597,0.139713542,0.114236111,0.245833333,0.144487847,0.484418403,0.30234375,1.673394097,2.055989583,0.137196181,1.035763889,0.818967014,0.215234375,0.116319444,0.121961806,0.115538194,0.117708333,0.511414931,0.101692708,0.144921875,0.121050347,1.689105903
0.333437991,0.542124542,0.332077446,2.473678702,4.34829932,0.148613291,0.146729461,3.43192046,0.18859236,1.034118263,0.531135531,0.219675563,0.3574045,0.188069074,0.888016745,0.868236525,1.677864992,2.152380952,0.326739927,0.495866039,0.272213501,0.319937206,0.146834118,0.909052852,3.070643642,1.294086866,0.193406593,0.232548404,0.726216641,0.138252224,0.392883307,2.296493982,0.300156986,0.443223443,0.350706436,0.688435374,0.507064364,0.359392988,0.525902669,0.341496599,0.267399267,0.375824176,0.26614338,0.196908731,0.86894041,0.164782525,1.64974133,0.297630453,0.348342594,1.893657789,0.142428307,0.152391901,0.191990803,0.118988312,0.142428307,0.171233314,0.160183943,0.120074088,0.264099125,0.135274957,0.523280322,0.299929744,1.601456218,2.204764642,0.144472121,1.09133295,0.857380086,0.216452705,0.127035831,0.111324008,0.118988312,0.126205531,0.472248834,0.104490004,0.141725746,0.141725746,1.842434694
0.324310416,0.542301359,0.327295183,2.445862495,4.297344586,0.15232606,0.129580074,3.44195142,0.187628654,1.037052285,0.52562783,0.227254014,0.358789625,0.181659119,0.874433923,0.845512557,1.638740222,2.135755455,0.321634417,0.476842322,0.288184438,0.310518732,0.14172499,0.941642651,3.009674763,1.278921367,0.195450803,0.22097571,0.70934541,0.138225607,0.379888843,2.250308769,0.297756278,0.454508028,0.354466859,0.689481268,0.501852614,0.360127625,0.532626595,0.339645945,0.269967065,0.379168382,0.255969535,0.191871631,0.88148194,0.15649588,1.624062945,0.289139459,0.347252339,1.941081717,0.134378291,0.14881358,0.189579332,0.116597485,0.146025649,0.156681742,0.140140016,0.120500589,0.273465089,0.130784958,0.510872932,0.294839229,1.591227309,2.137290131,0.13481197,1.043181959,0.854531937,0.21367945,0.123970014,0.112818289,0.116597485,0.123784152,0.467938789,0.100985069,0.137228177,0.13958243,1.810544576
0.332816377,0.543010753,0.326509512,2.450062035,4.462779156,0.172353184,0.124793218,3.479942101,0.180727874,1.086848635,0.529776675,0.213192721,0.358043838,0.179693962,0.876137304,0.8691067,1.653949545,2.15601737,0.318134822,0.473738627,0.281120761,0.319789082,0.148159636,0.865901572,3.036497105,1.311311001,0.191170389,0.210090984,0.719499586,0.137406948,0.379755997,2.275641026,0.297146402,0.434760132,0.346774194,0.695512821,0.505479735,0.364454094,0.506100083,0.347084367,0.273883375,0.379652605,0.261993383,0.186517128,0.865354139,0.151529928,1.58618798,0.281787151,0.35468731,1.985432159,0.132329635,0.145251737,0.185115202,0.114104596,0.159575765,0.15597952,0.154455687,0.111727417,0.256674387,0.13056199,0.504022918,0.295196879,1.635377301,2.182859929,0.131476289,1.020480312,0.867426551,0.213214678,0.120931367,0.107643545,0.114104596,0.124832378,0.451664025,0.098927222,0.140192612,0.123796172,1.741375107
0.288483612,0.455554139,0.294477745,2.262849126,3.863920418,0.149215661,0.124346384,3.324575947,0.166687922,0.904093866,0.426476215,0.246524678,0.327509246,0.190536921,0.808442801,0.761892616,1.477617651,2.104706032,0.345364112,0.410661905,0.236194363,0.309654381,0.141308507,0.843259788,2.552097947,1.194745568,0.18352251,0.201887514,0.647111338,0.13442163,0.366917485,2.079454151,0.284657569,0.437316669,0.350593037,0.663563321,0.500318837,0.348169876,0.501084045,0.336309144,0.271649024,0.367810228,0.373931896,0.17860902,0.775564732,0.154967209,1.895635981,0.269775727,0.305562303,1.583110679,0.127358109,0.146465873,0.18670553,0.115942029,0.139179014,0.159501255,0.147113594,0.118694843,0.247510323,0.12039511,0.483928427,0.28378269,1.500364343,2.107116833,0.143308234,1.055865922,0.847137884,0.209537689,0.129382236,0.1088171,0.115942029,0.126143632,0.446684479,0.105740426,0.148247105,0.137073921,1.760424257
0.29067136,0.472592406,0.299346241,2.247674126,3.910736736,0.14835303,0.120819713,3.25257732,0.159039477,0.917902942,0.4204174,0.224666834,0.32612522,0.172868997,0.791928589,0.738119185,1.467186321,2.081468444,0.359567513,0.437767161,0.23183304,0.29456877,0.141941162,0.776087503,2.5,1.191853156,0.190595927,0.203671109,0.622579834,0.130751823,0.364722152,2.031179281,0.27206437,0.430726678,0.350515464,0.655016344,0.505280362,0.345989439,0.499245663,0.330274076,0.27508172,0.368619562,0.368745285,0.179029559,0.785276074,0.146601864,1.854991634,0.272647598,0.314795634,1.652298622,0.125408334,0.147000239,0.188988925,0.10286033,0.148593738,0.153135208,0.143335192,0.115528643,0.23822803,0.116803442,0.499721138,0.292566329,1.515656123,2.093697713,0.141901044,1.019440682,0.853477811,0.208190582,0.129790455,0.111146522,0.10286033,0.121743287,0.410246196,0.106445702,0.145247391,0.136323799,1.838180225
0.294436052,0.462613293,0.299093656,2.218403827,3.944486405,0.160246727,0.126007049,3.346676737,0.15835851,0.999748238,0.420317221,0.227467271,0.323136959,0.212361531,0.800981873,0.768001007,1.473942598,2.140986908,0.359642497,0.418303122,0.238670695,0.296198389,0.144008056,0.790281974,2.558660624,1.180513595,0.189325277,0.194108761,0.632678751,0.124748238,0.361278953,2.050981873,0.280337362,0.431143001,0.344284995,0.662260826,0.503776435,0.352719033,0.5,0.336983887,0.27051863,0.374370594,0.373867069,0.171337876,0.752167854,0.147956024,1.808996593,0.272220502,0.30682874,1.720733973,0.121244967,0.139516878,0.180164138,0.115438216,0.152291731,0.141684732,0.138045835,0.106689378,0.228863425,0.114199443,0.484670177,0.297150821,1.518349334,2.079436358,0.142691236,0.989393001,0.856689378,0.208423661,0.125348405,0.107308764,0.115438216,0.121399814,0.401594921,0.10514091,0.141917002,0.137736141,1.716630536
0.284727437,0.440006007,0.277969665,2.110977624,3.603694248,0.16248686,0.127496621,2.71842619,0.148670972,0.871151825,0.445562397,0.233668719,0.313560595,0.165490314,0.762426791,0.699954948,1.37618261,2.029433849,0.309055414,0.429944436,0.226009911,0.282324673,0.125994894,0.660759874,2.228412675,1.135455774,0.177053612,0.178855684,0.567202283,0.128848175,0.33833909,1.767682835,0.26100015,0.433098063,0.341342544,0.633578615,0.50863493,0.328427692,0.494218351,0.334584772,0.259948941,0.355909296,0.297341943,0.173878044,0.695009056,0.151338297,1.895954921,0.259609579,0.290601731,1.359730328,0.113704971,0.137854699,0.173576172,0.112497484,0.132119139,0.160595693,0.1311129,0.113403099,0.22268062,0.112094989,0.437009459,0.282149326,1.348259207,2.001106863,0.144194003,1.006339304,0.80046287,0.204870195,0.13604347,0.108673777,0.112497484,0.126987321,0.39203059,0.103139465,0.150231435,0.145300865,1.683336687
0.286105616,0.449398874,0.272561254,2.087657891,3.665956475,0.141226602,0.124790747,2.731243342,0.147618323,0.919951301,0.446050829,0.218840359,0.32156445,0.193577842,0.770963324,0.706285193,1.366610866,2.048851012,0.3267387,0.407852686,0.220514381,0.294019175,0.138639476,0.715111855,2.257190686,1.143357175,0.205752549,0.179881297,0.60508294,0.128138792,0.34971846,1.776441942,0.263734591,0.435093593,0.379698676,0.642063613,0.517729417,0.345152945,0.518033785,0.318977325,0.267539187,0.365241211,0.308020088,0.173754557,0.683778858,0.148035642,1.922438234,0.303665452,0.299513973,1.425070879,0.118874038,0.145301742,0.178108546,0.112697448,0.147428109,0.146213042,0.13527744,0.110064804,0.230457675,0.109862292,0.462636695,0.280579182,1.398845687,2.059133252,0.146314297,0.991798299,0.819765087,0.211219117,0.136796274,0.118570271,0.112697448,0.129708384,0.371405427,0.104293236,0.158566221,0.152592143,1.604394492
0.284736686,0.442576614,0.270306456,2.063076465,3.623921452,0.153674502,0.121987504,2.687146683,0.147872657,0.921749479,0.440642666,0.205444808,0.321481702,0.160071407,0.758554002,0.699196668,1.337994644,2.109937519,0.313894674,0.436477239,0.226271943,0.281761381,0.132103541,0.731776257,2.228354656,1.129723297,0.169889914,0.195923832,0.555786968,0.121243677,0.337250818,1.742189824,0.262719429,0.428890211,0.352276108,0.620797382,0.503719131,0.339184766,0.483635823,0.318208866,0.307349003,0.350788456,0.289645939,0.16561782,0.705324143,0.145539906,1.887024273,0.252422335,0.307561682,1.505943462,0.119468585,0.142643093,0.162221556,0.116771551,0.158825292,0.14873639,0.14853661,0.125262212,0.228448706,0.109179902,0.478873239,0.290480471,1.411447408,2.053341325,0.149735291,1.002697033,0.852861852,0.218459694,0.137348916,0.121366497,0.116771551,0.129657377,0.379482569,0.108880232,0.161622216,0.143042653,1.585256218
0.267156863,0.391402715,0.255656109,1.868401207,3.049962293,0.135935143,0.116892911,2.45852187,0.136877828,0.868966817,0.38178733,0.192684766,0.301659125,0.152903469,0.703054299,0.617081448,1.214177979,2.168552036,0.31372549,0.371606335,0.239441931,0.263574661,0.138386124,0.638763198,1.867647059,1.0086727,0.16214178,0.154600302,0.509426848,0.131598793,0.319381599,1.492647059,0.266779789,0.431372549,0.377262443,0.624434389,0.518853695,0.322209653,0.480015083,0.312594268,0.307880845,0.354072398,0.35086727,0.151116625,0.643424318,0.142431762,1.962158809,0.246401985,0.280645161,1.135359801,0.100620347,0.141563275,0.166377171,0.101240695,0.13325062,0.152729529,0.131265509,0.105583127,0.222952854,0.108188586,0.446029777,0.29057072,1.270471464,1.845781638,0.144044665,0.985483871,0.800248139,0.213523573,0.147022333,0.114516129,0.101240695,0.133870968,0.345905707,0.105707196,0.162158809,0.132506203,1.503349876
0.252985075,0.395522388,0.248880597,1.847201493,3.084514925,0.137873134,0.107649254,2.266977612,0.136380597,0.868843284,0.389365672,0.18358209,0.300186567,0.146455224,0.692537313,0.605410448,1.205597015,2.077238806,0.337126866,0.364552239,0.204477612,0.28358209,0.153544776,0.574067164,1.881343284,0.984328358,0.153731343,0.147201493,0.535447761,0.128731343,0.31380597,1.448880597,0.261940299,0.434514925,0.371641791,0.630223881,0.537313433,0.324626866,0.498880597,0.3125,0.273880597,0.3625,0.361567164,0.146827795,0.612930514,0.136314199,1.905619335,0.817401813,0.281087613,1.194924471,0.105981873,0.143685801,0.159154079,0.099818731,0.135347432,0.140181269,0.130876133,0.104048338,0.216797583,0.100543807,0.450996979,0.289909366,1.277945619,1.819697885,0.143564955,0.933534743,0.807492447,0.218006042,0.133655589,0.114561934,0.099818731,0.134259819,0.338851964,0.112024169,0.165438066,0.17244713,1.42223565
0.253180896,0.390374332,0.250783699,1.819103817,3.046653144,0.14991702,0.137009036,2.256131293,0.153605016,0.852295777,0.37470035,0.178683386,0.303522036,0.151207819,0.689101973,0.612944864,1.175917389,2.014198783,0.29964964,0.334501199,0.201548958,0.263876083,0.130186244,0.497695003,1.896551724,0.978240826,0.186981376,0.15010142,0.465240642,0.120228656,0.296330444,1.45030426,0.262954084,0.43370828,0.370090356,0.615710861,0.526276968,0.328416006,0.497695003,0.311451226,0.273833671,0.355522773,0.369905956,0.143325243,0.614805825,0.141504854,1.829854369,0.214320388,0.279975728,1.235315534,0.102184466,0.147936893,0.15157767,0.107281553,0.145024272,0.13434466,0.13131068,0.112621359,0.213470874,0.095873786,0.469902913,0.294174757,1.311043689,1.858616505,0.149878641,0.989320388,0.820752427,0.215776699,0.137621359,0.111286408,0.107281553,0.154368932,0.344174757,0.10776699,0.166140777,0.144660194,1.410194175
2.480315709,2.48868391,0.437048307,3.126093572,6.003803728,0.20977558,0.18533663,3.153290224,0.236021301,4.497337391,3.289273488,0.307626474,0.396348421,0.289748954,1.056770635,0.706352225,2.008178014,2.150912895,0.463769494,0.912609357,2.133415747,0.421833397,0.191422594,2.062000761,4.027957398,2.475751236,0.300494485,0.363255991,0.905572461,0.178109547,0.450171168,3.197223279,0.353081019,0.45768353,0.322651198,0.772251807,0.568752377,0.456827691,0.585488779,0.386268543,0.331875238,0.465100799,0.24524534,0.230284261,1.315507134,0.218172768,1.335637651,0.338734653,0.442373631,1.364616746,0.147494746,0.183054972,0.213140139,0.114036058,0.155513771,0.182612543,0.357150758,0.143457582,0.251576153,0.149264462,0.471076208,0.278121889,1.423459794,2.060833979,0.132507466,1.08776684,1.119898241,0.20351731,0.117520186,0.109611769,0.114036058,0.11055193,0.540592855,,0.136710541,,2.009125097
2.023023578,2.519463708,0.426259824,3.029588534,5.832085067,0.202773925,0.179935275,3.022098937,0.234304207,4.29912159,2.727508091,0.29579288,0.379935275,0.27739251,1.047434119,0.698936662,1.960332871,2.101155802,0.457050393,0.873046694,1.910772076,0.411465557,0.190568655,1.960702728,3.992140546,2.437725381,0.283217753,0.345631068,0.892556634,0.171798428,0.429311142,3.112159038,0.338881184,0.444105409,0.320018493,0.747850208,0.564401294,0.438002774,0.577808599,0.371151179,0.31752196,0.447619048,0.242903375,0.226420268,1.305165606,0.212162755,1.246216275,0.336093442,0.441270015,1.206953279,0.143781531,0.179041456,0.208598377,0.110111867,0.149594209,0.181454266,0.359618337,0.128043431,0.265080061,0.152555385,0.461340206,0.272044308,1.419554727,2.11022154,0.12595964,0.884075455,1.150855451,0.201853477,0.116692257,0.104792718,0.110111867,0.106492652,0.516725159,,0.127714411,,2.038111428
2.335802241,2.539024164,0.424497732,2.983149708,5.843903342,0.20312934,0.177390982,3.019442644,0.243125637,4.857976113,2.91639663,0.296454032,0.368854736,0.278400148,1.06610499,0.696046662,1.949263957,2.262660865,0.464494028,0.887788168,1.940375891,0.422553467,0.189334321,1.911582261,4.061290621,2.440144431,0.284695861,0.350430516,0.914637534,0.173965374,0.436626238,3.137579854,0.341449866,0.446069808,0.344597722,0.759466716,0.560781409,0.433570966,0.59188964,0.395796685,0.314044996,0.445143968,0.243681141,0.233046642,1.303285919,0.213639872,1.243907818,0.352133642,0.450490683,1.216175984,0.141746609,0.178575367,0.213419341,0.112801852,0.154427169,0.18844415,0.360403573,0.130775168,0.24760172,0.166060205,0.478443048,0.294409527,1.440897563,2.19687948,0.136453854,0.876667769,1.204598081,0.204267284,0.114400706,0.106516705,0.112801852,0.110651671,0.52343147,,0.136288455,,2.051218436
2.109390486,1.913652131,0.396927651,2.827675917,5.305004955,0.214444995,0.183721506,3.133052527,0.208870168,3.711843409,2.806863231,0.305252725,0.374628345,0.28468781,0.951065411,0.62326561,1.795465808,2.013999009,0.50024777,0.766848365,1.823711596,0.401387512,0.192517344,1.535059465,3.435084242,2.127601586,0.298934589,0.332507433,0.842046581,0.171333003,0.420837463,2.896308226,0.334985134,0.441650149,0.320738355,0.732160555,0.559960357,0.419598612,0.562685828,0.368434093,0.330649158,0.434093162,0.32185332,0.206026232,1.176745835,0.194186459,1.458986175,0.322155264,0.388231124,1.232754342,0.133073378,0.175895073,0.206168026,0.109252038,0.143424318,0.171074087,0.330237504,0.125983694,0.233888692,0.131159163,0.406097129,0.267281106,1.2516838,2.073520028,0.121304502,0.887132223,1.092236795,0.194470046,0.121020915,0.120382843,0.109252038,0.106345268,0.478270117,,0.143707905,,1.9707905
2.017503896,2.003237022,0.382448148,2.713343724,5.243735763,0.211605323,0.174439516,3.14878312,0.217360029,3.718259202,2.681932622,0.289893298,0.357750869,0.272509291,0.890300923,0.606042441,1.759261479,1.958638053,0.488070975,0.748711186,1.583263398,0.395516125,0.187747273,1.439155977,3.420573073,2.177077089,0.278623666,0.325620429,0.819805779,0.16856492,0.402709507,2.762498501,0.323102745,0.426447668,0.320585062,0.695839827,0.537345642,0.389761419,0.547776046,0.356432082,0.311593334,0.415058147,0.307996643,0.208315288,1.221163563,0.192363216,1.45185506,0.319979789,0.375342861,1.151436408,0.138082864,0.174678793,0.205355854,0.107044897,0.144362639,0.185145084,0.353616284,0.12306915,0.239281074,0.138732496,0.430994659,0.257182041,1.27955825,2.098310957,0.121842067,0.892594197,1.116428468,0.201458063,0.129132381,0.117005919,0.107044897,0.109499062,0.470838747,,0.136927963,,2.074491122
2.017304297,2.072160094,0.370335491,2.637551501,5.015773985,0.206474397,0.176692172,3.075691583,0.217775162,3.989405533,2.33184226,0.282048264,0.346674514,0.264390818,0.884873455,0.612124779,1.680988817,1.995173632,0.483931725,0.741259564,1.754326074,0.395644497,0.179635079,1.379752796,3.337610359,2.170217775,0.273337257,0.319599765,0.809652737,0.166804002,0.404708652,2.79234844,0.321836374,0.414832254,0.32772219,0.700412007,0.532666274,0.374690995,0.546674514,0.366450853,0.304414361,0.409535021,0.294997057,0.204261364,1.189488636,0.186647727,1.418110795,0.327698864,0.372940341,1.125071023,0.133735795,0.179190341,0.208522727,0.108948864,0.139275568,0.172017045,0.345667614,0.123650568,0.224360795,0.148863636,0.452982955,0.275497159,1.307954545,2.161221591,0.136150568,0.830752841,1.146377841,0.202414773,0.124715909,0.110369318,0.108948864,0.108948864,0.469460227,,0.150710227,,2.028409091
1.539047619,1.635396825,0.354444444,2.462857143,4.676666667,0.215873016,0.184603175,2.756666667,0.195396825,3.531428571,2.487777778,0.292698413,0.351269841,0.267142857,0.854603175,0.542063492,1.761904762,1.785873016,0.499047619,0.664444444,1.70952381,0.386507937,0.190793651,1.169047619,2.89047619,2.146825397,0.286825397,0.298888889,0.764444444,0.17047619,0.383015873,2.416031746,0.342063492,0.398888889,0.305396825,0.667936508,0.537142857,0.350952381,0.527936508,0.336190476,0.31015873,0.387301587,0.340634921,0.180321771,1.001580954,0.192969404,1.598158653,0.327536501,0.343160048,1.090300381,0.127406305,0.175764903,0.200223194,0.104807961,0.140983911,0.161908305,0.289500604,0.1241514,0.218543662,0.116990607,0.3896587,0.258346508,1.142378871,2.063517158,0.135590068,0.894355064,1.017390496,0.190551474,0.148702688,0.134009114,0.104807961,0.112247745,0.483771971,,0.165442202,,1.996931089
1.717857143,1.699689441,0.345962733,2.447981366,4.342391304,0.218012422,0.178571429,2.754968944,0.195652174,3.261956522,2.467236025,0.277018634,0.330900621,0.26552795,0.801552795,0.538354037,1.585559006,1.789906832,0.489440994,0.66878882,1.662267081,0.380745342,0.195807453,1.143944099,2.838354037,2.064285714,0.262888199,0.321273292,0.749689441,0.174223602,0.370652174,2.372204969,0.291614907,0.390062112,0.282142857,0.646118012,0.529503106,0.330590062,0.544254658,0.332763975,0.294409938,0.36863354,0.333385093,0.182873187,0.989143659,0.186055218,1.595975667,0.31913898,0.349929808,0.995694899,0.12681329,0.166307908,0.196350023,0.101731399,0.143097801,0.175854001,0.301357043,0.122601778,0.225362658,0.125596631,0.384277024,0.264295742,1.169115583,2.05577913,0.15414132,1.070472625,1.057182967,0.185212915,0.153205428,0.132147871,0.101731399,0.113430042,0.463827796,,0.178287319,,1.963313056
1.773210693,1.498850244,0.317620006,2.214141995,4.144150618,0.201350963,0.171026157,2.516096579,0.186404139,3.11713136,2.331848232,0.256108077,0.304972693,0.242454728,0.778672032,0.49726933,1.395803392,1.729663696,0.457171601,0.614113251,1.575165277,0.35901121,0.181805116,1.030468525,2.622736419,1.939781546,0.246910032,0.268755389,0.712561081,0.161109514,0.34032768,2.187410175,0.280252946,0.37237712,0.275079046,0.6063524,0.484622018,0.317763725,0.473124461,0.3190572,0.267893073,0.345357861,0.318626042,0.178541492,1.022725156,0.177703269,1.580236565,0.339852845,0.342367514,0.981559095,0.125640309,0.176213095,0.197354941,0.105150414,0.138120518,0.164477973,0.297569153,0.130297103,0.226133929,0.13830679,0.400391171,0.272795008,1.198751979,2.147154699,0.156282015,0.854335475,1.115861041,0.194840272,0.140355779,0.125360902,0.105150414,0.113066965,0.474620471,,0.161497625,,2.027102543
1.575491426,1.997281472,0.373902133,2.683814304,5.036386449,0.257005437,0.210999582,2.852990381,0.210790464,4.098076119,2.570054371,0.313885404,0.357800084,0.314512756,0.896486826,0.576118779,1.765370138,2.158092848,0.535968214,0.696361355,1.881639481,0.423253869,0.223337516,1.175867838,2.815767461,2.300711,0.290046006,0.335842744,0.82517775,0.206817231,0.407988289,2.479506483,0.347344207,0.419071518,0.333333333,0.706398996,0.589293183,0.403805939,0.560016729,0.377457131,0.360100376,0.407570054,0.378920954,0.177055201,0.72766555,0.158150589,1.477476504,0.288214324,0.276331425,1.013503295,0.100464513,0.175110727,0.193799287,0.090310036,0.114832019,0.133304526,0.160959274,0.122069785,0.186561521,0.099600302,0.284001296,0.227071405,0.91573944,1.91692773,0.140434266,0.877930215,0.939613266,0.21032732,0.148968348,0.131360052,0.090310036,0.147239927,0.398509236,,0.178675597,,1.558172194
1.909072821,1.615996817,0.357739753,2.516713092,4.499801035,0.231794668,0.181456427,2.633306805,0.206526064,3.803422205,2.533824115,0.295065659,0.339235973,0.335256665,0.861122165,0.552725826,1.627138878,2.115200955,0.506963788,0.655590927,1.590529248,0.394349383,0.198567449,1.125945086,2.703939515,2.058097891,0.285316355,0.289096697,0.776362913,0.188022284,0.368682849,2.274572224,0.321727019,0.389574214,0.284122563,0.647831277,0.551333068,0.366693195,0.522483088,0.356545961,0.3143653,0.385992837,0.359530442,0.1737042,0.753351206,0.159852547,1.543677391,0.303172475,0.316689008,1.128686327,0.110813226,0.190460232,0.201519214,0.095174263,0.123436104,0.131478999,0.177949062,0.138293119,0.189789991,0.107238606,0.296246649,0.244414656,0.971291332,1.981680071,0.133266309,0.885835567,0.972520107,0.226094727,0.149463807,0.129468275,0.095174263,0.144995532,0.405384272,,0.164097408,,1.672922252
1.875890736,1.954473476,0.359857482,2.537608868,4.538796516,0.232581156,0.188044339,2.62925574,0.211599367,3.4101346,2.441607284,0.296516231,0.346001584,0.339667458,0.856888361,0.591646873,1.588875693,2.173594616,0.516231196,0.681314331,1.768804434,0.408551069,0.204671417,1.127078385,2.664687253,2.126286619,0.288400633,0.291963579,0.781868567,0.188638163,0.374505146,2.322842439,0.323238321,0.411322249,0.297307997,0.639350752,0.551860649,0.366389549,0.508313539,0.392319873,0.322248614,0.381433096,0.337688044,0.17211329,0.727783511,0.160532049,1.578832703,0.29916294,0.338722624,1.007338608,0.114780415,0.184726522,0.198945075,0.095172572,0.129572297,0.135534916,0.190230478,0.133012269,0.193555785,0.105951152,0.30455223,0.235294118,0.991400069,1.993120055,0.133241601,0.914230019,1.002522646,0.219011581,0.156633414,0.142758858,0.095172572,0.137369568,0.419676643,,0.174635936,,1.742002064
2.516367377,2.419004863,0.443789749,3.075102881,5.867564534,0.187803966,0.175271231,2.104470632,0.226056865,4.687897493,3.566685372,0.300785634,0.349794239,0.271043771,1.060231949,0.718574635,1.958380097,2.156191545,0.401421624,0.897399925,1.999251777,0.400953984,0.18761691,2.133090161,3.943696221,2.281144781,0.279461279,0.349420127,0.904320988,0.172933034,0.44332211,3.016647961,0.34885896,0.439393939,0.337355032,0.72409278,0.547792742,0.479236813,0.615413393,0.401047512,0.349794239,0.490460157,0.200523756,0.163232264,0.671474831,0.164704151,1.551221666,0.294818958,0.279805711,1.039593759,0.096114218,0.185899323,0.181925228,0.094053577,0.122755372,0.136443921,0.168383868,0.137474242,0.175007359,0.10612305,0.357668531,0.244627613,1.055048572,1.909184575,0.150721225,1.018840153,0.914924934,0.222549308,0.186635266,0.188107153,0.094053577,0.137474242,0.453782749,,0.211510156,,1.52708272
2.201831398,2.602662135,0.440290758,3.037571981,5.931652978,0.181912584,0.177192486,2.105446993,0.221939016,4.942603606,0.687529501,0.305390352,0.353818559,0.265835929,1.057018786,0.727178325,1.965071273,2.236854527,0.408005287,0.888322477,2.088832248,0.415557444,0.184461437,2.10818465,3.940526763,2.368356462,0.278768998,0.375059001,0.906636458,0.170867554,0.446332484,3.052581894,0.341451902,0.453979043,0.324270745,0.711696403,0.556688379,0.454167847,0.631360332,0.404984424,0.342490324,0.48267724,0.209477957,0.156503765,0.679019637,0.175549978,1.612579359,0.293075447,0.305625277,1.052856932,0.111619666,0.204045475,0.213347114,0.099512771,0.134504651,0.128598848,0.170677691,0.138491067,0.17968404,0.099069836,0.375166101,0.255130666,1.054776318,1.978148531,0.146611546,0.971209213,0.941827846,0.224863428,0.202864314,0.164476598,0.099512771,0.135538166,0.431566514,,0.208770117,,1.665583936
2.459948081,2.580103838,0.445206749,3.006304469,5.834414982,0.186538105,0.175319859,2.099017245,0.219543853,4.334878546,3.064528092,0.293992212,0.362599666,0.264045986,1.051548303,0.708140182,1.945114037,2.270257742,0.403393288,0.904042277,1.995457074,0.406267384,0.185796403,2.072223252,3.903486,2.323011311,0.27322455,0.376877434,0.897737808,0.170591508,0.429723716,3.07315038,0.333395142,0.449471537,0.318097534,0.70072316,0.543667717,0.438346004,0.592063786,0.400055628,0.331540886,0.463471166,0.197200074,0.166173032,0.688542479,0.175370226,1.750428683,0.288698363,0.332969602,1.009664848,0.114886984,0.195323461,0.19563523,0.105533905,0.139360873,0.136399065,0.185658613,0.143569758,0.194699922,0.108028059,0.420420889,0.284333593,1.135307872,1.969290725,0.15604053,1.101948558,0.975058457,0.206235386,0.2,0.189867498,0.105533905,0.167420109,0.452533125,,0.22416212,,1.77817615
0.778333784,1.079118204,0.497159859,3.757641331,8.482553422,0.234514471,0.205572085,2.877332973,0.263727346,2.805923722,1.240059508,0.396267244,0.401677035,0.311874493,1.408168786,1.053421693,2.723965377,2.167838788,0.436840682,1.182174736,0.661617528,0.510954828,0.207195023,2.802948336,5.198404111,1.847308629,0.310927779,0.338652962,1.001622938,0.182309981,0.543413579,3.680551799,0.403299973,0.546659454,0.399107384,1.078036246,0.894779551,0.700838518,0.82648093,0.631052204,0.467811739,0.697186908,0.246821747,0.269288352,1.143826729,0.158698473,0.636889909,0.301577004,0.356971754,1.581295538,0.101557042,0.188092624,0.189390159,0.114083242,0.134095219,0.170476095,0.204261902,0.132148917,0.266094421,0.153508334,0.373689989,0.249925142,1.680107795,1.854027348,0.133346641,0.832118974,0.684948598,0.193232858,0.130452141,0.149565825,0.114083242,0.137588582,0.484529394,0.107645474,0.152061084,0.157750274,1.363659048
0.538505474,0.762113279,0.340028558,2.588005712,5.944788196,0.161351737,0.141932413,1.988481675,0.182674917,1.758115183,0.846549262,0.278248453,0.275202285,0.212470252,0.978105664,0.72118039,1.897382199,1.449309852,0.311470728,0.827225131,0.455402189,0.340409329,0.141170871,1.860352213,3.613612565,1.322798667,0.208376963,0.237029986,0.696811042,0.126225607,0.368586387,2.561066159,0.273108044,0.382389338,0.271013803,0.740504522,0.549452642,0.468443598,0.557258448,0.445026178,0.320704426,0.464445502,0.176868158,0.252410433,1.035572922,0.162488582,0.617324673,0.279661017,0.433725769,1.356033695,0.088247234,0.175885517,0.187607835,0.116867959,0.143814067,0.166497513,0.205013701,0.129351467,0.260225312,0.143560337,0.366385872,0.248401502,1.614178423,1.886785751,0.126560438,0.842433777,0.678270577,0.187506343,0.124175378,0.13295443,0.116867959,0.129960418,0.429919821,0.104739673,0.148025982,0.134223079,1.294631077
0.636917769,0.902702703,0.401265095,3.083381254,7.120759057,0.201725129,0.171362852,2.424841863,0.216676251,2.000690052,1.038182864,0.353421507,0.334675101,0.252788959,1.185278896,0.894882116,2.295687177,1.76906268,0.397699827,1.015411156,0.530419781,0.404830362,0.173548016,2.259229442,4.20506038,1.590684301,0.250373778,0.289361702,0.840023002,0.154456584,0.440943071,3.095802185,0.334445083,0.464864865,0.332949971,0.902242668,0.622426682,0.536745256,0.663714779,0.528924669,0.376998275,0.538010351,0.1933295,0.250553039,1.073264511,0.166438428,0.643948172,0.282576635,0.490940693,1.380174866,0.08674813,0.172232171,0.19235226,0.117296956,0.141103971,0.168123881,0.210207521,0.132097335,0.257874223,0.145212262,0.418782261,0.264563362,1.619719794,1.958969767,0.138470452,0.906352049,0.729168861,0.196776572,0.118508375,0.116138207,0.117296956,0.129990519,0.451595913,0.100811124,0.152375435,0.128884441,1.531549563
0.67364921,0.91837074,0.454197839,3.337822111,7.031753948,0.234746467,0.196342477,3.079467997,0.230091438,2.392186201,1.026101413,0.380216126,0.373732336,0.297090607,1.24472153,0.895428096,2.375228595,2.022277639,0.44472153,1.036575229,0.62560266,0.478969244,0.204488778,2.006982544,4.391687448,1.716541978,0.295428096,0.349792186,0.885453034,0.175561097,0.481961762,3.132169576,0.377057357,0.527514547,0.398171239,0.98886118,0.836575229,0.614962594,0.772901081,0.595677473,0.453699086,0.632585204,0.238736492,0.238427435,1.15132351,0.153866215,0.686856174,0.295279697,0.328921633,1.479462772,0.098252706,0.181249185,0.186464989,0.108684313,0.127200417,0.146694484,0.176033381,0.129808319,0.257856305,0.145064546,0.360542444,0.227800235,1.540813665,1.808058417,0.126222454,0.91915504,0.667362107,0.193767114,0.130069109,0.123158169,0.108684313,0.135350111,0.436041205,0.110575042,0.159799192,0.152431869,1.27793715
0.510385757,0.678288823,0.320351137,2.408877349,5.221933729,0.177299703,0.145895153,2.303165183,0.170128586,1.711300692,0.764713155,0.275346192,0.273367953,0.210806133,0.904302671,0.646513353,1.745919881,1.383778437,0.337908012,0.739490603,0.444238378,0.335311573,0.149727992,1.487388724,3.21884273,1.268051434,0.215751731,0.24950544,0.65677547,0.130192878,0.356701286,2.363254204,0.275964392,0.396018793,0.299579624,0.716369931,0.554772502,0.4365727,0.56231454,0.43620178,0.320227498,0.450049456,0.174703264,0.23532533,1.057637461,0.158585926,0.681435299,0.275320024,0.401870399,1.222192744,0.086025071,0.173177688,0.183988857,0.109305565,0.135438084,0.156927771,0.171121576,0.128407508,0.243881409,0.133116668,0.356039,0.234131459,1.486767925,1.834980434,0.138555416,0.896796445,0.690455661,0.186243948,0.125024872,0.117662665,0.109305565,0.128142203,0.440803873,0.12157591,0.148703323,0.145121709,1.348345162
0.610415394,0.852015883,0.385155773,2.951893708,6.465180208,0.21212584,0.181124007,2.795204643,0.209224191,1.973579719,0.950061087,0.346670739,0.335064142,0.265729994,1.118509469,0.816432498,2.163408674,1.709835064,0.440592547,0.933567502,0.519700672,0.421655467,0.184178375,1.826511912,3.916157605,1.569639585,0.263133781,0.28313989,0.812309102,0.159285278,0.442883323,2.902107514,0.342089188,0.49618204,0.381032376,0.879047037,0.635308491,0.515271839,0.663714111,0.546579108,0.393402566,0.536499695,0.221136225,0.230439807,1.046767725,0.166949901,0.680375229,0.277411461,0.446060771,1.207259874,0.085106383,0.170756577,0.183876011,0.107402624,0.14261437,0.164026919,0.19951057,0.13071851,0.242607573,0.136632452,0.400584597,0.247773775,1.599891238,1.882264972,0.146760927,1.007545374,0.735232139,0.198286996,0.123988852,0.117463123,0.107402624,0.130174699,0.401740194,0.102508327,0.155665828,0.134933043,1.42505608
0.58985536,0.803843868,0.376263127,2.986922925,5.807410343,0.233207846,0.19239152,2.740439865,0.208044383,2.222310283,0.884089558,0.345155538,0.351694076,0.273826035,1.122052705,0.773726967,2.05726174,1.830394294,0.437883891,0.870021795,0.463641767,0.447592629,0.20586487,1.59144046,3.626708936,1.523281157,0.274420448,0.285714286,0.768773529,0.195363582,0.450762829,2.685753913,0.363186051,0.521894195,0.418862691,0.941351298,0.828016644,0.555973846,0.724787002,0.572221121,0.434515554,0.59698831,0.242916584,0.2335708,0.995837669,0.15792844,0.682622268,0.295525494,0.300008004,1.432802369,0.089730249,0.188825742,0.177059153,0.116064996,0.125990555,0.144400864,0.167453774,0.13951813,0.240134475,0.127431362,0.32962459,0.230849276,1.444008645,1.790762827,0.134635396,0.985511887,0.685984151,0.196430001,0.140638758,0.142799968,0.116064996,0.142799968,0.398623229,0.116705355,0.167773953,0.179460498,1.205555111
0.380214387,0.51130053,0.251711223,1.908433424,3.793103448,0.153299755,0.121787421,1.829006845,0.132765078,1.343665246,0.581170089,0.221361229,0.224331654,0.178096345,0.726462611,0.490120108,1.315639933,1.129278058,0.295621852,0.5503035,0.333979078,0.280640579,0.132765078,1.002970425,2.340565672,0.956864264,0.177321452,0.193594214,0.502130957,0.123337208,0.298850575,1.790391321,0.244091437,0.336174609,0.268758879,0.590985406,0.467260752,0.351672478,0.459640966,0.369624177,0.273795686,0.380860132,0.16686039,0.214951,0.978294323,0.160362841,0.67214708,0.27261683,0.359520531,1.158662023,0.079614481,0.177533004,0.17729003,0.11411679,0.132825788,0.142463756,0.170729732,0.126346481,0.223212116,0.127075403,0.36308415,0.24831943,1.402769904,1.780999433,0.13906212,0.999676035,0.682351988,0.194622175,0.131691909,0.154531465,0.11411679,0.136470398,0.424556572,0.122944845,0.162549607,0.155341378,1.279744067
0.524483134,0.707834603,0.33877403,2.653246282,5.412404788,0.20747189,0.175734494,2.514145811,0.186797243,1.738846572,0.808668843,0.321363801,0.319006166,0.244287269,1.007798332,0.688973522,1.879579253,1.550235764,0.422560754,0.768770403,0.417301415,0.417845484,0.176641277,1.410591222,3.225970258,1.410047153,0.245919478,0.293434893,0.694051505,0.173739572,0.405150526,2.473703301,0.340406239,0.472977875,0.379579253,0.829343489,0.610083424,0.484584694,0.626224157,0.51577802,0.379035183,0.510155967,0.205839681,0.209336609,0.942506143,0.158804259,0.680589681,0.263800164,0.412776413,1.205814906,0.075921376,0.163063063,0.173873874,0.10958231,0.13996724,0.142669943,0.170679771,0.124651925,0.219164619,0.122768223,0.383128583,0.234070434,1.400900901,1.8000819,0.148730549,0.975429975,0.709172809,0.18951679,0.124815725,0.121294021,0.10958231,0.121785422,0.396723997,0.11998362,0.157575758,0.174938575,1.335708436
0.510466989,0.676098459,0.352426961,2.576029446,4.481251438,0.240395675,0.187715666,2.261329653,0.187025535,1.927766276,0.732919255,0.313549574,0.319990798,0.251207729,0.962272832,0.647803083,1.726017943,1.554635381,0.445364619,0.706234184,0.40510697,0.411548194,0.184495054,1.258569128,2.903151599,1.266160571,0.246836899,0.280883368,0.625488843,0.198067633,0.40073614,2.158500115,0.349436393,0.508396595,0.423740511,0.868184955,0.772486772,0.509546814,0.668507016,0.537382103,0.430641822,0.561306648,0.242236025,0.216133652,0.899570406,0.147589499,0.687159905,0.257947494,0.267398568,1.263866348,0.085155131,0.190548926,0.1550358,0.09947494,0.105871122,0.120381862,0.147398568,0.130692124,0.201909308,0.105584726,0.313031026,0.21575179,1.248687351,1.612601432,0.140811456,0.884295943,0.606968974,0.174797136,0.142434368,0.133460621,0.09947494,0.159331742,0.349785203,0.11274463,0.22071599,0.158949881,1.026348449
0.29010771,0.398809524,0.204931973,1.548185941,2.742913832,0.136196145,0.133078231,1.369897959,0.112811791,1.08404195,0.445011338,0.210884354,0.194727891,0.161139456,0.585459184,0.386904762,1.043650794,0.903061224,0.254109977,0.439484127,0.243764172,0.237670068,0.115504535,0.766439909,1.723781179,0.784580499,0.156037415,0.178429705,0.387329932,0.118480726,0.263321995,1.35175737,0.217120181,0.304280045,0.265589569,0.530753968,0.424886621,0.303854875,0.400935374,0.348922902,0.251842404,0.338293651,0.152069161,0.191167982,0.858091206,0.149124495,0.642005003,0.251779873,0.338175871,1.025784106,0.076197806,0.177410044,0.155089475,0.097844911,0.114873966,0.118818549,0.13642486,0.1275736,0.193188378,0.107850683,0.341446989,0.22695786,1.20771599,1.564460266,0.163748316,0.897729459,0.606215124,0.184721955,0.151433519,0.156821243,0.097844911,0.136136232,0.390609967,0.110159708,0.165576294,0.151529729,1.082836252
0.451243243,0.598702703,0.323243243,2.317621622,4.246702703,0.222702703,0.168432432,2.119567568,0.174702703,1.557405405,0.666810811,0.292540541,0.287135135,0.246918919,0.899891892,0.59372973,1.614918919,1.314378378,0.419675676,0.708108108,0.374702703,0.358918919,0.194162162,1.138378378,2.530594595,1.177081081,0.231783784,0.268108108,0.59372973,0.17772973,0.364324324,2.113081081,0.32972973,0.511351351,0.411459459,0.799783784,0.608,0.463135135,0.606702703,0.540108108,0.392864865,0.500324324,0.232216216,0.188045331,0.858589911,0.160866513,0.667836727,0.253936416,0.389028182,0.983752883,0.07852773,0.175308394,0.163774947,0.10580684,0.120449303,0.136094675,0.151740046,0.131882459,0.190452312,0.108113529,0.376692408,0.246013439,1.24370675,1.639354127,0.166382509,0.948350216,0.65760706,0.184434861,0.133085949,0.131481296,0.10580684,0.141309798,0.412496239,0.123157156,0.175408685,0.152843245,1.148931903
0.481629393,0.574813632,0.375665602,2.290734824,3.8985623,0.206602769,0.195953142,1.865814696,0.180244941,1.945686901,0.687699681,0.310436635,0.321086262,0.236155485,0.894302449,0.59371672,1.530883919,1.48056443,0.412673056,0.685569755,0.395633653,0.375399361,0.192492013,1.076677316,2.454206603,1.173588924,0.268903088,0.270766773,0.532481363,0.191693291,0.42971246,1.962193823,0.320021299,0.515175719,0.430511182,0.865814696,0.888445154,0.529552716,0.666134185,0.581469649,0.433972311,0.584132055,0.253194888,0.196022358,0.900298973,0.161315482,0.669309762,0.238788509,0.245157936,1.204081633,0.087612115,0.20278175,0.159625634,0.101260887,0.110880021,0.123098921,0.150656441,0.145196932,0.166125049,0.115429611,0.349798518,0.242168205,1.251917327,1.671909528,0.164695177,1.002079813,0.659040686,0.205771481,0.212010919,0.154296113,0.101260887,0.170544651,0.392174704,0.13466788,0.245937866,0.185623294,1.004549591
0.398137885,0.491465307,0.301928619,1.88805143,3.28286411,0.174684106,0.158501441,1.527155841,0.147639104,1.585901131,0.566614941,0.228774108,0.244735092,0.196408779,0.740412325,0.489691864,1.26291288,1.154511195,0.328530259,0.567501663,0.312347595,0.303258701,0.135890047,0.984260696,2.041675903,0.998669918,0.193748614,0.220128575,0.444690756,0.16448681,0.303923742,1.638882731,0.273110175,0.422079362,0.377521614,0.725559743,0.614941255,0.417645755,0.546885391,0.459543339,0.356240301,0.509864775,0.22367546,0.173668368,0.864939144,0.161889805,0.648606203,0.233477294,0.320115168,0.949613925,0.077345897,0.182567727,0.166208611,0.093705012,0.120272216,0.125768878,0.159141474,0.14422196,0.194738909,0.122104437,0.374034812,0.241460542,1.234131658,1.654495485,0.16974218,1.048684727,0.64847533,0.194738909,0.177463683,0.148017275,0.093705012,0.179426777,0.363564978,0.122758801,0.192383196,0.17824892,1.069362649
0.437188565,0.569367952,0.290584841,2.197744558,3.873852609,0.233149751,0.1681091,1.829530553,0.190138998,1.620508786,0.650931025,0.281667978,0.285601888,0.243115657,0.87778652,0.562811435,1.510621558,1.367951744,0.404143719,0.665355363,0.367951744,0.365853659,0.198006819,1.127196433,2.308680829,1.121164437,0.230789405,0.250196696,0.529242067,0.197220037,0.403619197,1.838185156,0.317335431,0.529242067,0.427747181,0.841070024,0.650144243,0.488329399,0.635982166,0.50747443,0.418568057,0.535011802,0.254917388,0.179706601,0.868378158,0.17142081,0.634474328,0.226025537,0.371773974,0.963732681,0.066150503,0.178755773,0.166802499,0.102010323,0.141401793,0.129856017,0.161640858,0.149008422,0.187584895,0.119396903,0.408720456,0.240695463,1.278049443,1.715023092,0.175903287,1.061260527,0.70728063,0.20266232,0.146291769,0.140179299,0.102010323,0.164493344,0.412523771,0.130127683,0.189079055,0.241374626,1.083537082
0.488148538,0.867263629,0.438504082,3.174743218,4.158348696,0.205754543,0.202857519,2.522978667,0.29483803,1.441071899,0.884777456,0.377469055,0.407690282,0.307874638,1.104556229,1.184816961,2.245522781,2.386423492,0.430998156,0.923623914,0.332565183,0.379115091,0.195812484,2.658019489,4.180932315,1.42889123,0.29213853,0.390703187,0.934158546,0.194956545,0.458124835,3.011390572,0.373847775,0.487095075,0.451145641,0.875691335,0.502172768,0.475177772,0.595075059,0.412496708,0.307677114,0.481498551,0.231301027,0.316575348,1.679953156,0.253210088,1.245095989,0.414195491,0.739386842,1.240746163,0.109373039,0.194780208,0.216654816,0.138608892,0.187669915,0.260738634,0.181479777,0.144715379,0.285833786,0.187460789,0.573549709,0.351750387,2.454891463,2.503199632,0.155882722,1.216612991,1.003555147,0.253377389,0.155004392,0.147684972,0.138608892,0.150069012,0.759588439,0.148312351,0.165000627,0.18674976,2.077083943
0.435422035,0.831311671,0.419143988,2.98743008,3.968700899,0.193388222,0.206712337,2.352209163,0.293947583,1.393187103,0.881779901,0.358054176,0.397963673,0.317579033,1.057633084,1.1102382,2.062095406,2.284205895,0.415373012,0.875683489,0.321412859,0.367041669,0.184777827,2.52447992,3.766450883,1.282508956,0.281189114,0.367733015,0.885550877,0.175601785,0.440261454,2.795047451,0.350575074,0.462698762,0.381937025,0.819118849,0.496260449,0.44572937,0.576079442,0.388221985,0.290805103,0.456225253,0.217962416,0.30647547,1.607568412,0.244309311,1.234653628,0.395307749,0.715670967,1.128276769,0.109787164,0.190894897,0.208069685,0.140972964,0.18567672,0.260292547,0.168584107,0.146232229,0.281165256,0.180992686,0.573958419,0.344071,2.403114471,2.530610568,0.168748459,1.234119484,1.007313666,0.25774509,0.152313255,0.159750185,0.140972964,0.145287205,0.740652478,0.160982825,0.189128112,0.16377681,1.963431671
0.413643486,0.791249849,0.401651199,2.889176811,3.8068579,0.188562131,0.180727974,2.248282512,0.305773171,1.321079908,0.831264312,0.338074003,0.367904062,0.270398939,1.027901651,1.076232373,2.032120043,2.24364228,0.388393395,0.829034591,0.306797638,0.352778113,0.177172472,2.393154152,3.820718332,1.23990599,0.26865132,0.357659395,0.854766783,0.172713029,0.416355309,2.697842594,0.343075811,0.433891768,0.356996505,0.784138845,0.471495721,0.422622635,0.548873087,0.359889117,0.272206822,0.43744727,0.204290707,0.305279453,1.575566238,0.227798599,1.305401662,0.383493564,0.728735539,1.165186573,0.107218511,0.185188203,0.210974417,0.133737983,0.191176471,0.252973766,0.178059312,0.140296562,0.294891641,0.186247352,0.567255988,0.358970181,2.379379175,2.484764543,0.157813264,1.237086524,1.022079192,0.248655695,0.1480365,0.148729021,0.133737983,0.138585628,0.722136223,0.14090761,0.179159198,0.156672641,2.024808538
0.360046361,0.640036427,0.354830698,2.699478434,4.402930706,0.21069625,0.171702956,2.901564699,0.227253912,1.164914314,0.681182217,0.3307393,0.375941717,0.27096614,0.915887077,0.979551287,1.933686563,2.23271794,0.476695091,0.773491183,0.270138256,0.337114,0.163424125,1.739547976,3.440433811,1.339266496,0.251428098,0.325275271,0.800314596,0.153737892,0.381322957,2.543174104,0.309048762,0.428263929,0.374203163,0.793608742,0.482573061,0.379501614,0.536882192,0.361702128,0.273449789,0.391257554,0.204569915,0.280982626,1.426224345,0.226917222,1.651199412,0.406277886,0.608891922,1.247021154,0.102514304,0.184714713,0.215054328,0.13374626,0.17983308,0.255997061,0.176421185,0.138837856,0.304655924,0.188913968,0.56416986,0.325757178,2.586215947,2.465277413,0.147971235,1.307700383,0.995538292,0.239882421,0.14681644,0.132801428,0.13374626,0.145399192,0.55724109,0.125820167,0.160831452,0.164085875,2.068762795
0.366377563,0.642376591,0.344816406,2.688741185,4.172732431,0.209694415,0.164626733,2.844289536,0.239685499,1.140552809,0.650563346,0.329010294,0.368322931,0.25711275,0.931020507,0.939126206,1.880116722,2.085920402,0.459998379,0.741671395,0.261895112,0.328280781,0.159276972,1.750344492,3.361757315,1.280538218,0.248115425,0.340763557,0.775228986,0.150765988,0.366701791,2.417767691,0.300883521,0.412498987,0.343438437,0.749777093,0.465104969,0.378779282,0.518845749,0.362729999,0.262705682,0.38502067,0.202480344,0.269170021,1.358129108,0.214398533,1.560605289,0.383400418,0.599327457,1.074030672,0.103327049,0.17924288,0.211749121,0.132827228,0.181331839,0.243083507,0.164925867,0.14260967,0.293218526,0.185407857,0.584704743,0.34478015,2.531410812,2.535996332,0.154328221,1.259540429,1.019513935,0.2414531,0.138941254,0.125541346,0.132827228,0.137463698,0.530442757,0.13557854,0.175625414,0.153614918,2.115555103
0.361487482,0.574079529,0.310603829,2.393446244,3.940574374,0.185493373,0.149484536,2.576362297,0.212665685,1.096244477,0.594992636,0.295360825,0.334388807,0.233578792,0.855743741,0.869587629,1.653755523,2.033799705,0.410456554,0.683726068,0.237923417,0.297496318,0.144845361,1.668630339,3.048821797,1.21892489,0.222164948,0.286450663,0.702061856,0.139248895,0.345581738,2.284756996,0.27017673,0.374005891,0.291163476,0.686597938,0.442709867,0.33365243,0.47017673,0.315463918,0.232253314,0.347643594,0.179013255,0.266459565,1.420883856,0.21324782,1.586130875,0.380048101,0.613087484,1.015582724,0.097204129,0.175969536,0.208036877,0.126766209,0.183184688,0.243110532,0.171660487,0.130023048,0.297524802,0.179126165,0.572402044,0.322176571,2.510121255,2.738901694,0.145655877,1.222767812,1.023950296,0.238300431,0.13262852,0.125964526,0.126766209,0.127116946,0.540284598,0.122908107,0.157079868,0.148161138,2.01583325
0.322756669,0.558407437,0.318815683,2.42502021,3.940379951,0.199070331,0.156628941,2.74242118,0.199676637,1.068108327,0.550727567,0.322049313,0.334478577,0.241107518,0.868633791,0.858023444,1.700586095,2.059013743,0.473423605,0.647433306,0.235953921,0.316390461,0.153799515,1.32386823,2.883993533,1.22938561,0.232518189,0.277081649,0.708468068,0.143997575,0.352869846,2.198666128,0.284963622,0.400970089,0.371564268,0.714329022,0.452506063,0.330638642,0.508185125,0.343371059,0.260206144,0.367320129,0.205133387,0.238007511,1.260610784,0.211790548,2.070927514,0.376036279,0.48685609,1.110465528,0.095018777,0.182030752,0.219088783,0.125203713,0.160065188,0.227591582,0.160419471,0.12463686,0.308793311,0.183731312,0.526181535,0.303053922,2.175441083,2.349252462,0.138595621,1.247573159,0.960107702,0.226670446,0.150216113,0.127541983,0.125203713,0.135548785,0.531283214,0.122865443,0.163253738,0.177850209,2.103875859
0.289403908,0.542472749,0.304625356,2.345084945,3.677501719,0.198468035,0.151428852,2.644505548,0.19660218,0.96700383,0.528822547,0.296965531,0.323873122,0.254738289,0.838849062,0.812334283,1.640184621,2.09967593,0.45713444,0.620249435,0.229107336,0.303446921,0.147598939,1.29863498,2.80919179,1.183246587,0.224688206,0.272414809,0.692133949,0.135618187,0.335068251,2.156240793,0.268683099,0.38878523,0.32141805,0.698517136,0.452322498,0.328488658,0.474123539,0.365609349,0.244525189,0.349700481,0.197093195,0.229970942,1.188736682,0.199114432,1.96706794,0.371454269,0.484571745,1.02269268,0.092777086,0.173308427,0.204787602,0.121627231,0.164037637,0.221253632,0.158226097,0.123495226,0.294935658,0.174553757,0.555278816,0.307596513,2.193302892,2.443821779,0.143973986,1.154490107,0.968935935,0.224851252,0.141068216,0.126400996,0.121627231,0.142590286,0.49045247,0.129652691,0.161270237,0.183063512,2.129791061
0.301764706,0.536568627,0.298627451,2.331666667,3.827254902,0.194019608,0.154901961,2.623333333,0.19754902,1.001764706,0.54,0.295392157,0.328137255,0.230686275,0.830882353,0.819901961,1.64754902,2.173823529,0.45372549,0.63254902,0.228431373,0.302647059,0.146666667,1.325098039,2.771176471,1.221470588,0.227254902,0.278627451,0.684705882,0.138431373,0.336862745,2.157156863,0.268529412,0.373333333,0.297254902,0.696666667,0.469215686,0.309607843,0.469313725,0.310294118,0.238529412,0.347647059,0.185490196,0.224536724,1.196266739,0.190382795,1.925605302,0.363249019,0.492154741,0.950290816,0.087785743,0.164209387,0.201609631,0.119099148,0.172325172,0.221155147,0.164412282,0.11876099,0.294129582,0.17394833,0.539091032,0.303192209,2.22832409,2.611592047,0.139726769,1.198701474,0.981333694,0.223522251,0.140605979,0.123630461,0.119099148,0.118558095,0.526376302,0.119234411,0.156161234,0.153726498,2.067361017
0.305080514,0.478092623,0.281612782,2.148795406,3.258145051,0.195356385,0.154287854,2.369991262,0.19423293,0.990138559,0.501685183,0.283984521,0.320684059,0.225315192,0.757708151,0.719136188,1.509424541,1.931094745,0.492323056,0.57046561,0.224815878,0.30695294,0.149544376,1.004743478,2.401323181,1.105230308,0.22394208,0.27799276,0.627636999,0.135938085,0.312070903,1.901260766,0.265509924,0.411933591,0.348395956,0.664086881,0.431906129,0.306453626,0.457870428,0.32517788,0.276869305,0.364249157,0.209836475,0.209551028,1.04250023,0.197289573,2.096985342,0.362865308,0.407393749,0.950032267,0.09818383,0.179681018,0.206600903,0.115700194,0.151654835,0.2023601,0.155803448,0.127039734,0.281183737,0.166589841,0.50032267,0.272241173,1.95952798,2.190651793,0.142251314,1.104360653,0.934359731,0.217848253,0.162902185,0.133861897,0.115700194,0.135060385,0.489812851,0.125380289,0.17516364,0.195906702,2.059279063
0.259952607,0.465047393,0.262914692,1.959952607,3.186018957,0.202132701,0.165758294,2.252132701,0.175,0.890165877,0.468009479,0.288981043,0.288625592,0.229976303,0.703199052,0.674763033,1.413270142,1.805331754,0.422511848,0.54028436,0.233175355,0.296919431,0.142061611,0.978672986,2.246563981,1.067061611,0.227962085,0.242535545,0.601540284,0.1257109,0.302606635,1.797748815,0.252488152,0.357109005,0.317180095,0.623933649,0.429739336,0.285189573,0.430450237,0.308886256,0.238507109,0.312085308,0.181279621,0.206918525,1.001820665,0.186436049,2.096131088,0.361128812,0.418297679,0.904233045,0.080018207,0.160582613,0.199817934,0.111242604,0.158215749,0.195084206,0.154119254,0.118252162,0.280837506,0.166590806,0.512152936,0.27419208,1.970050068,2.298862085,0.137824306,1.131543013,0.938006372,0.216659081,0.156395084,0.131360947,0.111242604,0.134638143,0.49986345,0.156030951,0.173782431,0.209558489,1.94583523
0.270645953,0.457540007,0.254059105,1.958766499,3.169372737,0.180352763,0.14122182,2.192033641,0.167270179,0.878168438,0.483237939,0.264805513,0.297862399,0.200210256,0.696063544,0.670131994,1.383132812,1.829108749,0.420394814,0.538254877,0.216563486,0.277888097,0.139703306,0.965658217,2.23151501,1.076392945,0.206868357,0.236537788,0.608690574,0.124167737,0.320756921,1.76369583,0.247284196,0.335591636,0.294825371,0.608573765,0.43511272,0.271229996,0.416773741,0.274967878,0.232566289,0.312580306,0.185609158,0.200196974,1.02104038,0.181573999,2.058823529,0.35303071,0.420449458,0.858447489,0.082908049,0.162682425,0.192944758,0.112722715,0.15901155,0.19831677,0.153908139,0.114334318,0.280866685,0.158295282,0.52117468,0.28355269,1.954069299,2.374697824,0.140567643,1.08648939,0.953621631,0.212104933,0.159727818,0.133046826,0.112722715,0.124362074,0.508908586,0.141104844,0.183096069,0.188647148,1.887545886
0.28002414,0.46907061,0.278817139,2.064121907,3.104858177,0.192667471,0.16973446,1.997585999,0.173657212,1.002564876,0.532136391,0.276704888,0.338261919,0.216656608,0.751357876,0.705491853,1.435274593,2.311557031,0.44055522,0.581019916,0.244870247,0.310500905,0.178032589,0.935878093,2.207604104,1.122963186,0.218467109,0.24079662,0.578153289,0.137447194,0.308539529,1.665057333,0.25980688,0.398008449,0.348974049,0.675015088,0.467410984,0.318648159,0.45066385,0.310500905,0.256638503,0.343693422,0.200211225,0.195761167,0.90793072,0.179922516,2.132292616,0.3551732,0.372151322,0.862579763,0.075205105,0.171148587,0.195533273,0.110186873,0.146877849,0.179466727,0.142092069,0.119530538,0.277347311,0.167730173,0.471171376,0.265838651,1.755811304,2.100159526,0.142889699,1.084206928,0.904626253,0.218892434,0.166248861,0.151777575,0.110186873,0.135255242,0.461371923,0.135483136,0.192912489,0.207611668,1.901663628
0.256675521,0.428771145,0.254298896,1.924786803,2.867328394,0.183559346,0.146651755,1.840626311,0.160492101,0.903956382,0.473507619,0.269677059,0.294701524,0.199636516,0.693275549,0.655249546,1.291625891,1.972738711,0.398014819,0.551936251,0.252201873,0.291765693,0.145952747,0.875297078,2.037187194,1.054382776,0.218090312,0.223822173,0.546344191,0.125401929,0.292604502,1.557108905,0.242136167,0.349783308,0.313854327,0.607717042,0.447364742,0.281560185,0.461624493,0.282259192,0.235425696,0.313155319,0.174332448,0.194593975,0.972626274,0.178673691,2.143397091,0.359179934,0.396518154,0.918680564,0.076623525,0.164471424,0.192761425,0.108807697,0.146260451,0.178559157,0.150269156,0.116137899,0.287595923,0.165731302,0.49753751,0.286336044,1.816974001,2.232733937,0.142824419,1.130798305,0.922116596,0.218417134,0.173061505,0.155995877,0.108807697,0.136983163,0.46512427,0.167334784,0.212690413,0.21727179,1.903447486
0.288087056,0.448453608,0.264318442,1.918957617,2.9889748,0.185710195,0.145618557,1.855097365,0.164805269,0.930269187,0.510452463,0.255154639,0.304553265,0.197021764,0.681128293,0.670962199,1.3180126,2.181557847,0.40965063,0.55569874,0.226088202,0.287084765,0.143041237,0.893900344,2.09034937,1.063001145,0.204753723,0.250429553,0.556414662,0.128293242,0.293528064,1.581901489,0.242124857,0.35524055,0.313860252,0.607245132,0.473081329,0.286941581,0.434135166,0.281357388,0.229667812,0.320017182,0.186998855,0.168495732,0.921073052,0.179913535,2.130584192,0.350072054,0.368916972,0.854783283,0.073716883,0.164948454,0.185788715,0.105531538,0.150094225,0.187562355,0.149650815,0.113402062,0.284336548,0.155415142,0.486753132,0.277463696,1.774636958,2.314155859,0.140339209,1.062188227,0.913978495,0.2121716,0.162731405,0.138787274,0.105531538,0.129697373,0.4604811,0.150094225,0.195543731,0.218379337,1.896020397
0.529393073,0.774149984,0.383698761,2.736812838,5.012472196,0.217588179,0.176199555,3.214728313,0.242373689,1.445583095,0.661026374,0.30815062,0.427391166,0.288290435,1.005878615,0.67778837,1.878693994,2.360343184,0.532094058,0.877740705,0.400699078,0.39005402,0.166190022,2.029631395,3.53773435,1.435732444,0.271687321,0.349062599,0.8426279,0.163330156,0.428979981,2.853749603,0.334763267,0.438195106,0.359151573,0.811089927,0.496345726,0.446854147,0.544884017,0.45471878,0.301318716,0.43962504,0.272322847,0.241605242,1.207707708,0.222722723,2.097097097,0.354763855,0.710665211,1.16957867,0.16020566,0.189098189,0.212439712,0.12016562,0.163072163,0.204249704,0.156702157,0.134270634,0.278778779,0.15042315,0.522204022,0.306579307,2.031622532,2.35035035,0.151196651,1.205978706,0.968786969,0.225134225,0.145054145,0.118891619,0.12016562,0.120757121,0.513377013,0.103967604,0.143871144,0.151651652,1.691236691
0.511500118,0.807284716,0.36611979,2.941047178,4.935709239,0.211555067,0.1738755,3.136823927,0.249391632,1.468639611,0.670146793,0.304497998,0.40434885,0.285736714,1.002825968,0.673993249,1.858937122,2.265012952,0.520449015,0.859565115,0.398382919,0.368553262,0.159745663,1.978020253,3.510244132,1.391396499,0.261166497,0.346652014,0.827223487,0.16265013,0.421383154,2.865374048,0.327262736,0.435198995,0.367768271,0.788130936,0.481905958,0.427977078,0.532223879,0.438181961,0.290054164,0.430018055,0.266347437,0.244738175,1.209505826,0.221295998,2.059918021,0.360152904,0.745820476,1.179155345,0.164601851,0.191498181,0.221157832,0.125362686,0.162299083,0.206374062,0.1663059,0.133238152,0.285220835,0.152397181,0.485285313,0.313636992,1.988946714,2.394556257,0.164924239,1.129001059,0.970985124,0.227098973,0.130843274,0.118039884,0.125362686,0.130336665,0.488048634,0.129507668,0.148252199,0.166213789,1.756827707
0.527760449,0.810823456,0.369385527,2.843340611,4.913833437,0.208671241,0.169993762,3.166172801,0.256316282,1.499454148,0.663131628,0.321272614,0.40463194,0.288599501,0.943543356,0.665159077,1.856830942,2.300842171,0.524875234,0.856674984,0.395508422,0.362679351,0.177947598,1.851918278,3.558328135,1.381316282,0.263022458,0.319323144,0.828056769,0.16687461,0.425218341,2.823144105,0.32540549,0.448611978,0.396990019,0.804585153,0.480115409,0.419681847,0.526590767,0.434653774,0.293902059,0.437538989,0.255926388,0.252025245,1.259419744,0.216512811,2.128720799,0.358515448,0.729088169,1.109457423,0.16654107,0.194611907,0.214110776,0.116239638,0.160936323,0.204220045,0.167106255,0.134466843,0.287773173,0.159711756,0.505039563,0.332799548,2.012057272,2.382253203,0.157451017,1.054446119,0.973436323,0.230312735,0.143462698,0.11911266,0.116239638,0.130604748,0.502967219,0.140589676,0.14449887,0.138187641,1.802844763
0.41204627,0.680394894,0.314718787,2.588851217,4.395193458,0.202034304,0.155863582,2.954527323,0.200438771,1.28061428,0.563023534,0.291184683,0.369365776,0.25378939,0.893398484,0.574591145,1.64289988,2.075089749,0.526924611,0.726465895,0.348025529,0.348424412,0.145592341,1.412345433,2.885620263,1.321998404,0.231352214,0.29597128,0.725568408,0.144694854,0.375249302,2.424311927,0.293577982,0.402971679,0.330674112,0.724371759,0.463801356,0.36856801,0.493717591,0.402373355,0.273234942,0.379936179,0.33416434,0.217819952,1.129336373,0.20463368,2.285291762,0.353071662,0.613839423,1.153921991,0.150902705,0.179308645,0.203771027,0.112083308,0.164458685,0.190153429,0.15718775,0.13235566,0.2775895,0.142091318,0.488569844,0.292254606,1.934931296,2.307351038,0.145357077,1.098034383,0.991126995,0.217758334,0.130691971,0.108940785,0.112083308,0.12298971,0.477848296,0.131862715,0.161685871,0.144001479,1.864933144
0.417048669,0.654150005,0.311225983,2.491075783,4.172729933,0.197600702,0.157612406,2.878279528,0.205208232,1.154686433,0.52589486,0.267726519,0.353750122,0.24285575,0.870671998,0.550863162,1.583829123,1.995415976,0.508143958,0.699795182,0.333170779,0.327513898,0.147664098,1.377840632,2.77118892,1.293670145,0.229201209,0.264312884,0.704964401,0.144835658,0.366331805,2.363015703,0.283721838,0.401541012,0.349068565,0.694138301,0.44357749,0.359504535,0.465619819,0.379986345,0.267141324,0.372768946,0.317760655,0.219821716,1.148755726,0.203231398,2.312306549,0.358858487,0.613284635,1.067970781,0.157546119,0.171350749,0.208926582,0.114770336,0.153336635,0.183112542,0.160950848,0.123870249,0.280735422,0.14436053,0.498823821,0.295716231,1.892039123,2.341463415,0.14169865,1.104494243,0.988238207,0.223659775,0.150241426,0.110622756,0.114770336,0.120836944,0.433576823,0.117432215,0.158536585,0.146341463,1.896805745
0.453835508,0.659450376,0.304270463,2.523428233,4.233689205,0.194938711,0.161328588,2.949485963,0.218663503,1.300118624,0.542111507,0.274713325,0.356959272,0.25029656,0.869019375,0.566330565,1.626828786,2.055753262,0.514827995,0.712336892,0.357354686,0.32245947,0.147587979,1.428034796,2.889976275,1.293396599,0.234381178,0.270264927,0.731514433,0.14491894,0.378706999,2.424179518,0.288948201,0.408066429,0.381277185,0.724594701,0.453341242,0.355179913,0.476967181,0.384539344,0.267101621,0.383649664,0.299822064,0.221374523,1.158589206,0.199424676,2.342442624,0.344318679,0.617159652,1.086236008,0.156087799,0.17953849,0.207116503,0.111437684,0.156650616,0.192420737,0.172722156,0.123757113,0.281470827,0.143705835,0.499843662,0.294228003,1.853980364,2.329810518,0.145269214,1.096116566,0.986554937,0.218935651,0.132699644,0.106622475,0.111437684,0.126321056,0.468200863,0.125445563,0.144456257,0.14920893,1.856356701
0.405807986,0.585179622,0.286518964,2.341219176,3.782826386,0.201276756,0.158342721,2.671423207,0.194642634,1.140943798,0.485041933,0.269370384,0.363750156,0.242959069,0.821629741,0.512204281,1.509826011,2.18375266,0.530980098,0.626361247,0.333959194,0.351358117,0.152209288,1.101264238,2.457378896,1.232069095,0.219426712,0.269871073,0.660032545,0.142070347,0.36575291,2.148954813,0.276129678,0.401802478,0.343472274,0.691200401,0.453874077,0.340593316,0.49317812,0.391037677,0.275879334,0.373138065,0.399424208,0.193615706,1.000850209,0.194929665,2.218503633,0.318673674,0.545988561,1.070876488,0.138120266,0.163240068,0.206291544,0.111377338,0.149404854,0.172051322,0.148168187,0.129309012,0.258154274,0.130545679,0.497913124,0.28342866,1.746869686,2.193151955,0.139434225,1.191296955,0.969701654,0.204513835,0.138352141,0.107899212,0.111377338,0.11647859,0.463518318,0.131627763,0.152187355,0.14105735,1.805765961
0.392395718,0.595668758,0.285345146,2.33382552,3.648086625,0.212255445,0.15282392,2.651531931,0.181616833,1.121939215,0.468807678,0.2577827,0.343054017,0.23108158,0.786267996,0.504122062,1.458840901,2.101021287,0.511258767,0.617940199,0.293097084,0.306632214,0.143349329,1.10200566,2.427956195,1.223698782,0.21976129,0.241663591,0.633690169,0.142980189,0.352159468,2.110495878,0.275624462,0.391903531,0.362003199,0.669127599,0.442598745,0.32065953,0.470284238,0.356712194,0.270333456,0.36052664,0.385628153,0.193992095,0.977786561,0.19541502,2.231778656,0.334150198,0.562924901,1.097865613,0.142608696,0.175494071,0.202371542,0.117786561,0.158577075,0.175889328,0.148221344,0.124505929,0.265059289,0.137470356,0.513913043,0.288537549,1.755889328,2.243478261,0.140474308,1.112648221,0.961422925,0.215019763,0.135573123,0.10916996,0.117786561,0.11770751,0.4456917,0.09826087,0.147667984,0.154940711,1.842608696
0.40444979,0.5884546,0.278532772,2.23728202,3.471196633,0.192062538,0.148767288,2.611665664,0.178592904,1.144076969,0.463619964,0.26193626,0.331088394,0.232471437,0.789657246,0.49921828,1.43439567,2.027179796,0.503307276,0.625496091,0.302345159,0.300180397,0.144798557,1.056764883,2.419362598,1.17847264,0.213710162,0.27191822,0.628141912,0.137823211,0.336019242,2.074924835,0.281058328,0.387853277,0.370895971,0.670354781,0.429464823,0.317739026,0.453156945,0.355862898,0.26193626,0.355862898,0.368490679,0.198843095,1.014059613,0.196513216,2.271953081,0.333092311,0.545352294,1.045392464,0.143006347,0.169679441,0.204386599,0.107013738,0.150558367,0.174178517,0.148549851,0.123563911,0.278380333,0.137543183,0.477384109,0.284164859,1.740821081,2.204707962,0.129428778,1.082108139,0.946975175,0.214911224,0.148308829,0.114324737,0.107013738,0.117940066,0.433518117,0.12091267,0.144211457,0.18823813,1.888487186
0.356388845,0.548290531,0.267685521,2.172680006,3.235701906,0.191429022,0.15456121,2.292106507,0.168898692,1.042067118,0.434063337,0.257602017,0.333858516,0.234283914,0.752166378,0.439892863,1.351819757,2.038916023,0.512998267,0.556956042,0.322987238,0.308964865,0.152828108,0.88325193,2.079722704,1.153773436,0.215692453,0.232393257,0.584055459,0.144005042,0.346778005,1.879785726,0.270521506,0.406333701,0.369308335,0.67527966,0.458641878,0.337797385,0.481959981,0.385851583,0.292736726,0.371041437,0.46037498,0.181844408,0.931339552,0.188479662,2.196845851,0.295509184,0.497163189,1.030868353,0.122800269,0.162227137,0.191076065,0.107125685,0.147225695,0.158188287,0.14395615,0.124915857,0.252043466,0.122319454,0.459948072,0.276853544,1.599865372,2.102413694,0.142032888,1.085969805,0.920184633,0.198961439,0.153476296,0.12001154,0.107125685,0.11847293,0.397922877,0.135205308,0.156265025,0.141840562,1.683623425
0.357712358,0.49616682,0.263722784,2.100122662,3.06025759,0.195338853,0.150107329,2.179852806,0.164520086,1.022539098,0.410303588,0.243943576,0.316927323,0.214964735,0.706685066,0.43866912,1.292088316,1.859705612,0.497393438,0.540631708,0.274609016,0.287028519,0.163600123,0.863538792,1.987273842,1.110855566,0.206071757,0.222171113,0.567003987,0.13799448,0.323213738,1.817693959,0.264949402,0.401563937,0.371358479,0.6533272,0.431616069,0.334406624,0.459521619,0.364305428,0.274609016,0.362925483,0.426862925,0.185595296,0.928270456,0.19088682,2.191180794,0.323860853,0.483194512,0.989024988,0.12866242,0.164723175,0.195688388,0.107986281,0.151984321,0.164821166,0.146202842,0.124938756,0.244487996,0.124252817,0.47388535,0.27633513,1.58588927,2.145516903,0.146692798,1.088486036,0.930524253,0.203723665,0.145026948,0.117491426,0.107986281,0.12199902,0.365213131,0.099657031,0.155805977,0.160313572,1.691229789
0.316723855,0.503505893,0.251379979,2.017604058,2.937043115,0.182903178,0.147545875,2.131433686,0.161271073,1.073250783,0.421900642,0.236162912,0.296583619,0.21781292,0.710875727,0.424436819,1.258540952,1.82888259,0.489183947,0.537371326,0.282112487,0.286140534,0.142473519,0.852454125,1.974489035,1.085036551,0.206474713,0.224377145,0.557064001,0.134417425,0.310905565,1.751752946,0.270028346,0.389228704,0.41369536,0.628822915,0.413247799,0.309413695,0.433686409,0.351931971,0.268984037,0.34954498,0.422795763,0.186933957,0.961738069,0.188765646,2.26121909,0.309351786,0.51124453,0.939554289,0.134629083,0.181438893,0.193141345,0.107459041,0.151114277,0.167599471,0.150300193,0.125572403,0.257657474,0.122316068,0.455785082,0.277704284,1.619822937,2.175435026,0.144194566,1.106136155,0.916149384,0.213696957,0.146840338,0.119873817,0.107459041,0.140429429,0.429836166,0.126895288,0.183168821,0.16739595,1.735219294
0.358602151,0.518100358,0.249283154,2.041935484,2.937992832,0.18655914,0.149283154,2.0390681,0.163978495,1.113799283,0.448207885,0.262544803,0.328673835,0.223655914,0.737455197,0.437634409,1.276702509,1.918458781,0.501433692,0.600896057,0.300179211,0.305913978,0.151075269,0.851612903,1.88046595,1.078853047,0.198207885,0.218100358,0.526702509,0.14390681,0.308422939,1.6609319,0.260752688,0.402867384,0.360752688,0.66953405,0.486738351,0.321863799,0.511290323,0.408243728,0.298924731,0.365412186,0.40609319,0.165538535,0.85761786,0.183826149,2.086094288,0.245220283,0.434390215,0.942287139,0.115900724,0.166013538,0.181213633,0.099750623,0.133713336,0.149032181,0.144282152,0.118988244,0.228595179,0.121007006,0.450777817,0.258995369,1.408502553,1.956537228,0.15675098,1.060681629,0.894074338,0.196057475,0.137750861,0.114831968,0.099750623,0.123500772,0.379764874,0.132050825,0.170882318,0.150575941,1.510628191
0.33010045,0.504156564,0.260824385,1.960339453,2.795981988,0.198995497,0.147904399,2.130585383,0.160200901,1.093869068,0.481815033,0.220990648,0.318150329,0.205749913,0.704364392,0.430031174,1.210772428,1.771908556,0.501731902,0.545549013,0.266539661,0.283339106,0.147558019,0.818323519,1.831312781,1.104260478,0.193107032,0.205576723,0.509525459,0.136993419,0.327848978,1.582958088,0.248008313,0.397817804,0.402667129,0.643228265,0.452545895,0.333910634,0.498787669,0.358676827,0.280914444,0.351922411,0.375649463,0.173367138,0.869371001,0.180852348,2.125437643,0.272727273,0.441265242,0.982252807,0.116986599,0.172039116,0.179162139,0.094893155,0.140166606,0.148979838,0.147772546,0.121815767,0.236146324,0.13050827,0.445852952,0.262706749,1.422431486,1.975250513,0.138476397,1.032476156,0.903778824,0.220813715,0.138838585,0.115779307,0.094893155,0.131111916,0.348424484,0.141977544,0.201497042,0.171676929,1.56899674
0.330531732,0.47838765,0.246312178,2.004116638,2.654545455,0.17186964,0.145283019,1.894682676,0.160205832,1.028987993,0.415437393,0.222813036,0.297255575,0.209948542,0.690394511,0.428816467,1.203602058,1.839279588,0.469468268,0.569639794,0.28542024,0.276843911,0.146312178,0.873413379,1.805831904,1.062435678,0.191080617,0.209605489,0.513722127,0.132418525,0.305660377,1.549056604,0.230360206,0.386277873,0.400857633,0.632761578,0.440480274,0.327787307,0.468096055,0.333790738,0.268267581,0.350600343,0.366380789,0.175493773,0.915712668,0.180022644,2.149955969,0.275883759,0.442193987,0.986539187,0.12466977,0.170461693,0.184677318,0.1012706,0.131840483,0.142659454,0.147943138,0.132343691,0.235375519,0.118002264,0.444081016,0.261919738,1.468738206,1.964272236,0.136243553,1.034469745,0.871430369,0.217637439,0.148446345,0.119763492,0.1012706,0.136872563,0.395898855,0.123914958,0.184677318,0.22405334,1.571392628
0.527894003,0.634588563,0.335251046,2.356171548,5.059100418,0.250174338,0.203103208,3.761157601,0.234658298,1.543410042,0.804567643,0.331066946,0.324790795,0.306136681,0.82653417,0.794979079,1.730648536,1.555962343,0.457810321,0.772838215,0.469839609,0.435843794,0.201359833,1.222105997,2.966875872,1.103730823,0.276324965,0.285913529,0.738493724,0.198396095,0.40027894,2.318514644,0.340481172,0.374128312,0.284518828,0.758891213,0.593096234,0.412656904,0.515167364,0.481520223,0.335076709,0.418584379,0.218793584,0.201832208,0.841080039,0.167791707,0.886788814,0.312729026,0.669527483,0.979074253,0.115429122,0.169816779,0.188813886,0.109836066,0.135969142,0.150626808,0.146480231,0.129604629,0.191321119,0.108871745,0.343297975,0.220443587,1.162777242,2.090356798,0.13972999,0.972999036,0.597782064,0.181388621,,,0.109836066,0.092864031,0.299903568,,,,1.412825458
0.566171389,0.634761576,0.34122322,2.321181755,5.121458189,0.244298549,0.192639945,3.768140981,0.234968901,1.485832757,0.797857636,0.331720802,0.297684865,0.306841742,0.843642018,0.776779544,1.732550104,1.534899793,0.461472011,0.809087768,0.49308915,0.428645473,0.188320663,1.149965446,3.00414651,1.104008293,0.27902557,0.308914997,0.726330339,0.195404285,0.402038701,2.333448514,0.333102972,0.382861092,0.280753283,0.753628196,0.599861783,0.408258466,0.516931583,0.465272979,0.315134762,0.403939185,0.215272979,0.203711015,0.880477694,0.173410975,0.882649033,0.323628109,0.67745756,0.970983024,0.115870509,0.181602842,0.190584287,0.11547572,0.13837347,0.151894986,0.151204106,0.132352941,0.188511646,0.111725227,0.367153573,0.227200947,1.196210028,2.153079353,0.146170549,0.987070667,0.628701145,0.189103829,,,0.11547572,0.092479274,0.28908409,,,,1.530694828
0.507564168,0.61227265,0.326874044,2.295597484,4.876593575,0.246642869,0.21145674,3.731769505,0.234404216,1.533061363,0.769335373,0.322794493,0.291007989,0.307666157,0.840557539,0.761176271,1.643889172,1.509094,0.450790413,0.751487336,0.463029067,0.438041815,0.197518273,1.142614312,2.90209077,1.057793643,0.270100289,0.301886792,0.721570627,0.204657488,0.384837668,2.220295767,0.327553969,0.39163692,0.285228625,0.749617542,0.584735679,0.397416284,0.500254972,0.46472888,0.306476288,0.398096209,0.205847357,0.20682112,0.869841901,0.176394551,0.913990256,0.328030228,0.684995526,0.872029432,0.111961818,0.191110669,0.18375261,0.118424978,0.13572636,0.152331709,0.164860296,0.123297206,0.200258526,0.111961818,0.385701501,0.221040072,1.208412051,2.192999901,0.150541911,0.97136323,0.636770409,0.18434921,,,0.118424978,0.093765536,0.258625833,,,,1.521328428
0.492403315,0.658379374,0.3393186,2.446823204,4.613029466,0.27325046,0.218692449,4.184162063,0.261279926,1.540285451,0.735957643,0.355432781,0.336095764,0.330801105,0.859576427,0.811003683,1.72053407,1.505294659,0.494475138,0.752762431,0.495626151,0.467311234,0.223526703,1.091620626,2.832412523,1.113259669,0.301335175,0.323434622,0.766804788,0.247007366,0.408379374,2.271178637,0.362799263,0.41781768,0.330570902,0.770027624,0.634208103,0.435543278,0.57320442,0.491712707,0.352900552,0.460635359,0.252071823,0.194683639,0.826906277,0.180207163,0.940346936,0.304879571,0.621739673,0.908149257,0.107325596,0.181455135,0.183327093,0.108074379,0.137776114,0.145263946,0.152502184,0.128166729,0.192686884,0.108323974,0.35579683,0.229127668,1.157618869,2.039810308,0.144265568,1.115063023,0.611381505,0.17546487,,,0.108074379,0.111443904,0.295769375,,,,1.452389866
0.487711387,0.610146561,0.342953777,2.398647125,4.66854566,0.273055242,0.206538895,4.057722661,0.253213078,1.514092446,0.708455468,0.364825254,0.315219842,0.356257046,0.819391206,0.799549042,1.729650507,1.520631342,0.478015784,0.729425028,0.481397971,0.491093574,0.216234498,1.082074408,2.840586246,1.091319053,0.286358512,0.288162345,0.755580609,0.217136415,0.402931229,2.252987599,0.33957159,0.395941375,0.324464487,0.774520857,0.604058625,0.393686584,0.563472379,0.484780158,0.33167982,0.407666291,0.227508455,0.197986577,0.850929272,0.192307692,0.980769231,0.313887455,0.643520909,0.910428498,0.112028911,0.189726381,0.192436758,0.113835829,0.139390811,0.13590604,0.152297367,0.140036138,0.199406298,0.110996386,0.368998451,0.23864223,1.220831182,2.077181208,0.145973154,1.033815178,0.638874548,0.183789365,,,0.113835829,0.098477026,0.345250387,,,,1.49535364
0.454247652,0.616073378,0.334570867,2.295697751,4.393972483,0.257261411,0.20484822,3.968333697,0.249181044,1.447259227,0.686831186,0.336536362,0.294824197,0.311858484,0.816772221,0.759991264,1.713692946,1.499890806,0.462546408,0.714348111,0.461891243,0.471937104,0.210089539,1.027298537,2.671980782,1.10111378,0.273203756,0.279755405,0.72985368,0.21249181,0.386110504,2.146756934,0.3264905,0.420615855,0.329329548,0.751037344,0.601222974,0.395501201,0.523476742,0.451626993,0.316663027,0.3917886,0.242192618,0.196965834,0.871111678,0.181540031,0.948623151,0.31527282,0.638449771,0.819862315,0.103008669,0.17618562,0.178352881,0.110530342,0.141381948,0.144314125,0.151835798,0.126338603,0.190973993,0.107215706,0.391509434,0.238398776,1.24872514,2.128378378,0.14354921,1.167261601,0.655660377,0.18345232,,,0.110530342,0.103136155,0.331336053,,,,1.472335543
0.403750689,0.556811914,0.313292885,2.23248759,4.168781026,0.270546056,0.195532267,3.89547711,0.251792609,1.536679537,0.645890789,0.361003861,0.331770546,0.340319912,0.806674021,0.685052399,1.522062879,1.251241037,0.474076117,0.688086045,0.477937121,0.464147821,0.196359625,0.982901269,2.560672918,1.040540541,0.28819636,0.308328737,0.731936018,0.227523442,0.370656371,2.081081081,0.348869277,0.421676779,0.339492554,0.740485383,0.624931054,0.374517375,0.514892443,0.444015444,0.337286266,0.407060121,0.246001103,0.168802698,0.796795953,0.196458685,0.97841484,0.29005059,0.603878583,0.839460371,0.103878583,0.191568297,0.178246206,0.103541315,0.133726813,0.131028668,0.142158516,0.143001686,0.181112985,0.112816189,0.372849916,0.239966273,1.142664418,2.017369309,0.160876897,1.103035413,0.636593592,0.193591906,,,0.103541315,0.10455312,0.358853288,,,,1.413659359
0.409276944,0.545702592,0.309686221,2.232469304,3.765893588,0.275579809,0.18526603,3.862755798,0.25047749,1.526875853,0.632742156,0.334515689,0.303410641,0.351159618,0.784720327,0.670668486,1.546248295,1.313506139,0.456207367,0.664120055,0.473124147,0.467667121,0.196452933,0.93888131,2.448294679,1.077489768,0.284583902,0.308049113,0.711869031,0.222100955,0.367803547,2.064120055,0.351432469,0.392087312,0.32633015,0.735061392,0.622100955,0.365075034,0.530695771,0.443110505,0.340518417,0.384174625,0.236016371,0.183108463,0.865954091,0.204836166,1.041352725,0.310846329,0.621692658,0.83301209,0.10793762,0.195899772,0.178903101,0.111617312,0.139477834,0.147362888,0.150867356,0.14438409,0.187839495,0.108638514,0.386718066,0.238479061,1.217802698,2.102155248,0.153846154,1.188890836,0.680918171,0.193446644,,,0.111617312,0.114420887,0.371123182,,,,1.527948134
0.446604677,0.555649479,0.336996337,2.267962806,3.794308256,0.282614821,0.199492815,3.978303748,0.263736264,1.509721048,0.645533953,0.334742181,0.313045928,0.338405185,0.82107636,0.71682164,1.574528036,1.370808679,0.476754015,0.695688926,0.489151874,0.463792618,0.199774584,0.969568893,2.480135249,1.088475627,0.285432516,0.306001691,0.732882502,0.233868695,0.376725838,2.149901381,0.357001972,0.424063116,0.346012961,0.782755706,0.663848972,0.382924768,0.539588617,0.466046774,0.332206255,0.383770076,0.234432234,0.172089041,0.835616438,0.205136986,0.957876712,0.316438356,0.605136986,0.77380137,0.099315068,0.181849315,0.17380137,0.108390411,0.147945205,0.12619863,0.144178082,0.136815068,0.189041096,0.102910959,0.425513699,0.255821918,1.232876712,2.106678082,0.163356164,1.111986301,0.667636986,0.165582192,,,0.108390411,0.10119863,0.360958904,,,,1.433219178
0.413499112,0.545293073,0.329662522,2.240142096,3.707992895,0.306927176,0.258259325,3.818117229,0.284547069,1.625577265,0.597158082,0.346358792,0.336412078,0.359147425,0.773357016,0.735346359,0.337477798,1.13357016,0.512255773,0.637300178,0.556660746,0.514031972,0.246891652,0.952042629,2.313321492,1.048312611,0.307282416,0.336056838,0.222024867,0.255417407,0.48348135,1.804262877,0.451154529,0.467850799,0.364120782,0.795381883,0.678507993,0.390053286,0.555595027,0.482060391,0.374422735,0.443694494,0.251154529,0.169660247,0.751136118,0.203419173,0.968837914,0.281540792,0.590564813,0.806102575,0.093702662,0.206448821,0.174637524,0.094784679,0.135035707,0.11793984,0.139580177,0.17117507,0.183726466,0.093702662,0.393637741,0.267258169,1.157541658,1.969919931,0.191949794,1.197576282,0.639904783,0.206448821,,,0.094784679,0.134819303,0.353386713,,,,1.428478684
0.393096515,0.506367292,0.303954424,2.169235925,3.417560322,0.292225201,0.20810992,3.700737265,0.269101877,1.478217158,0.559316354,0.329088472,0.297922252,0.349865952,0.742627346,0.693364611,0.301608579,1.184316354,0.477546917,0.608914209,0.452412869,0.439008043,0.231233244,0.899798928,2.217493298,1.024798928,0.28116622,0.284852547,0.210455764,0.237935657,0.529490617,1.747654155,0.443364611,0.415884718,0.3230563,0.741286863,0.648458445,0.374664879,0.521447721,0.464142091,0.335455764,0.404155496,0.27077748,0.16761488,0.79868709,0.214004376,0.971334792,0.287964989,0.577899344,0.783150985,0.1,0.20809628,0.164551422,0.100875274,0.1297593,0.12166302,0.144201313,0.148796499,0.198468271,0.104814004,0.434135667,0.26761488,1.190153173,2.024070022,0.164551422,1.196280088,0.663676149,0.213129103,,,0.100875274,0.119256018,0.385776805,,,,1.43107221
0.390873016,0.512566138,0.296296296,2.112433862,3.481481481,0.284722222,0.198743386,3.588624339,0.266865079,1.470238095,0.538359788,0.308201058,0.340939153,0.387566138,0.765542328,0.595899471,0.314484127,1.166666667,0.459656085,0.618716931,0.455687831,0.445436508,0.209986772,0.860449735,2.138227513,0.151124339,0.279431217,0.316137566,0.198743386,0.240740741,0.493386243,1.672619048,0.401455026,0.422949735,0.349537037,0.74239418,0.634259259,0.346230159,0.550925926,0.447751323,0.367724868,0.390542328,0.254960317,0.16612519,0.800303227,0.205977908,0.947368421,0.282651072,0.595841455,0.727095517,0.089885207,0.198180637,0.164609053,0.10569634,0.141217241,0.121724063,0.146848603,0.150530648,0.170890188,0.089452025,0.454624215,0.261425168,1.200129955,2.021875677,0.180203595,1.18128655,0.677063028,0.180420186,,,0.10569634,0.096599524,0.363439463,,,,1.367338098
0.350443844,0.456194519,0.356233115,1.959475106,2.934774218,0.290621382,0.192589734,3.19143188,0.255885758,1.640679274,0.504052489,0.333847935,0.294866847,0.338865303,0.686607487,0.564260903,1.305673485,0.966036279,0.48745658,0.578155152,0.535700502,0.489772289,0.244307217,0.860671555,1.885372443,0.895021227,0.312234658,0.27325357,0.642994983,0.250096488,0.452720957,1.61134697,0.415283674,0.431493632,0.395986106,0.766885372,0.70436125,0.36626785,0.575839444,0.438826708,0.357005017,0.397529911,0.252412196,0.154053246,0.795393359,0.243493868,1.020640144,0.23781035,0.586598863,0.739156446,0.0975172,0.233622495,0.152557583,0.108884236,0.122644331,0.128327849,0.154352378,0.178282979,0.14029315,0.093030212,0.514507927,0.296141191,1.218067604,2.04038289,0.19862399,1.33413102,0.716123243,0.232126832,,,0.108884236,0.146874065,0.489380796,,,,1.421178582
0.399414471,0.496445002,0.368883312,2.116687578,2.801756587,0.314094521,0.230029276,3.525721455,0.291091593,1.643245504,0.563780845,0.35131744,0.30154747,0.356754496,0.78460895,0.606022585,1.43161857,1.181514011,0.526139691,0.64868256,0.495190297,0.531994981,0.26265161,0.989962359,2.03973233,0.973651192,0.296528649,0.287327478,0.700543706,0.281472187,0.519866165,1.794646591,0.429945629,0.461731493,0.447093266,0.819740694,0.73818486,0.39272271,0.590129653,0.458385613,0.407779172,0.43496445,0.25846926,0.168748096,0.832165702,0.222966799,1.069144076,0.293329272,0.625951873,0.726165093,0.093816631,0.221748401,0.146512336,0.104477612,0.140115748,0.117879988,0.140115748,0.139201949,0.174840085,0.107828206,0.491623515,0.299421261,1.23880597,2.052086506,0.21657021,1.246116357,0.723728297,0.224489796,,,0.104477612,0.146512336,0.50563509,,,,1.47791654
0.347809668,0.46978852,0.344410876,1.916918429,2.724697885,0.311178248,0.197129909,3.182779456,0.274924471,1.486782477,0.477719033,0.313821752,0.224320242,0.344033233,0.70694864,0.561555891,1.21978852,1.061178248,0.454305136,0.564954683,0.452416918,0.509441088,0.228851964,0.825528701,1.880664653,0.871223565,0.273036254,0.250755287,0.63897281,0.264350453,0.447129909,1.54305136,0.365181269,0.46336858,0.372356495,0.752643505,0.671072508,0.342522659,0.519259819,0.432024169,0.340634441,0.369712991,0.248867069,0.149476831,0.864275037,0.22690583,1.004484305,0.291180867,0.632286996,1.3754858,0.11180867,0.199701046,0.142301943,0.118983558,0.126756353,0.126158445,0.153363229,0.150373692,0.168011958,0.092077728,0.501943199,0.298355755,1.240059791,2.086098655,0.211958146,1.30284006,0.736621824,0.206875934,,,0.118983558,0.161434978,0.492376682,,,,1.453512706
0.304965623,0.47776929,0.319786096,2.596944232,4.4473644,0.227196333,0.176165011,4.218640183,0.203972498,1.27960275,0.340106952,0.315813598,0.323453018,0.278533231,0.924828113,0.904812834,1.854698243,1.411153552,0.421695951,0.854392666,0.260962567,0.362566845,0.160427807,1.302215432,2.582887701,1.125286478,0.233460657,0.266157372,0.691214668,0.152788388,0.382734912,2.419404125,0.920550038,0.537815126,0.50802139,0.990374332,0.568067227,0.414514897,0.700381971,0.295187166,0.325439267,0.451948052,0.454392666,0.175802351,0.88687639,0.138544646,1.576342548,0.272878932,0.289799809,1.598903718,0.154273912,0.144502701,0.193517636,0.13687639,0.146250397,0.196933588,0.170320941,0.116062917,0.252462663,0.133222116,0.563870353,0.287496028,1.459485224,2.247775659,0.178821099,1.325627582,0.803066412,0.253098189,0.137670798,0.132904353,0.13687639,0.126151891,0.4180966,0.13687639,0.175802351,0.179059422,0.959882428
0.298967507,0.480564834,0.31521409,2.626784087,4.473428485,0.232007288,0.175068327,4.25933799,0.201488005,1.329334953,0.333282721,0.314606742,0.32675372,0.271636805,0.951260249,0.918007896,1.854995445,1.44078348,0.429395688,0.84649256,0.249013058,0.367446098,0.161402976,1.304433647,2.546462193,1.112359551,0.233829335,0.265411479,0.689644701,0.152140905,0.381415123,2.391588217,0.921803826,0.539174005,0.514424537,0.988915882,0.590191315,0.417704221,0.664287883,0.303674461,0.332523535,0.435165503,0.448527179,0.181382724,0.874820374,0.144898611,1.56658151,0.270796743,0.301213476,1.600111768,0.153840013,0.150726489,0.201421044,0.145856618,0.144818777,0.20397573,0.1782692,0.11959125,0.239661504,0.138591729,0.535286604,0.296982277,1.472856459,2.243254032,0.188966949,1.376017883,0.825323327,0.263292352,0.142503593,0.134200862,0.145856618,0.142503593,0.399409229,0.136196711,0.181542392,0.17180265,0.934615999
0.303297371,0.48564048,0.32137973,2.60644279,4.681811275,0.228232791,0.173985716,4.226105455,0.208478955,1.433824647,0.332624221,0.320012156,0.334599605,0.277161526,0.937091627,0.913842881,1.85275794,1.454642152,0.432609026,0.850022793,0.254368637,0.366509649,0.161829509,1.357696399,2.518158335,1.103631667,0.233247227,0.26743656,0.685458137,0.156359216,0.391125969,2.462695639,0.939522869,0.532897736,0.525755964,1.036164717,0.608418174,0.421060629,0.648381705,0.315605531,0.335359368,0.438231272,0.464367117,0.186167693,0.91504816,0.150955313,1.5802937,0.264487605,0.291883783,1.550844781,0.158850466,0.159166272,0.20882678,0.153797568,0.153165956,0.206063477,0.173456498,0.123717038,0.239775778,0.144323385,0.520527396,0.292120638,1.481683246,2.220669509,0.195562924,1.450971104,0.823543344,0.249486815,0.14353387,0.133822833,0.153797568,0.142270646,0.398784147,0.13887573,0.18600979,0.164061266,0.870124743
0.303962367,0.45413425,0.314818165,2.414510584,4.004704179,0.229781075,0.18201556,3.950606115,0.196309028,1.221277366,0.330920934,0.319522345,0.319341415,0.261624751,0.903926181,0.837886738,1.690428804,1.327121404,0.409082685,0.768952415,0.260358241,0.368192509,0.168445811,1.151257463,2.303600507,1.054821784,0.230504795,0.287497738,0.651709788,0.154876063,0.378867378,2.193776009,0.885652253,0.535190881,0.521440203,0.864664375,0.581328026,0.400759906,0.690609734,0.288945178,0.327845124,0.418129184,0.448163561,0.159367162,0.839282269,0.135249855,1.485143739,0.252363496,0.264036272,1.379413467,0.146054409,0.140362724,0.181169207,0.128497009,0.151746093,0.19197376,0.185220915,0.114508972,0.239243681,0.123577079,0.562126182,0.279085472,1.494887131,2.189176153,0.158788347,1.224773297,0.793748794,0.246382404,0.140362724,0.135732201,0.128497009,0.125602933,0.399479066,0.14094154,0.187825584,0.177889253,1.000482346
0.302760793,0.473040578,0.322586622,2.527885863,4.09968501,0.242727441,0.18065592,4.016490643,0.197517139,1.299055031,0.34352418,0.340930146,0.327959978,0.277191032,0.916249768,0.837687604,1.742078933,1.361126552,0.445803224,0.871410043,0.256809339,0.418380582,0.174911988,1.233833611,2.316472114,1.079303317,0.233277747,0.26848249,0.663887345,0.15693904,0.394107838,2.216601816,0.911061701,0.560867148,0.550305725,0.904761905,0.605521586,0.417824717,0.693348156,0.312766352,0.334445062,0.464887901,0.472299426,0.164455978,0.85774702,0.140811226,1.491349481,0.253652441,0.261630142,1.398500577,0.147347174,0.148116109,0.185313341,0.132160707,0.153979239,0.197808535,0.171664744,0.119377163,0.247500961,0.129469435,0.562764321,0.28171857,1.514994233,2.166378316,0.180315263,1.28200692,0.814590542,0.251730104,0.150038447,0.131295656,0.132160707,0.14225298,0.393406382,0.144848135,0.197616301,0.173394848,0.983756248
0.326897844,0.478725398,0.315463918,2.611246485,4.242736645,0.238238051,0.176382381,4.065042174,0.201124649,1.459606373,0.354639175,0.316963449,0.333458294,0.288847235,0.927272727,0.890534208,1.804498594,1.4447985,0.436738519,0.910028116,0.27628866,0.384629803,0.171696345,1.264667291,2.353701968,1.067291471,0.244236176,0.270290534,0.707029053,0.158013121,0.400374883,2.274039363,0.939643861,0.563636364,0.568509841,0.946204311,0.64348641,0.428303655,0.668978444,0.325210872,0.364761012,0.44742268,0.496719775,0.163072018,0.829144786,0.147224306,1.487809452,0.257595649,0.254501125,1.335896474,0.141597899,0.158383346,0.193267067,0.137846962,0.135315079,0.190735184,0.180513878,0.121624156,0.230776444,0.130251313,0.566860465,0.284508627,1.497843211,2.144317329,0.183702176,1.304107277,0.80992123,0.243623406,0.154632408,0.127906977,0.137846962,0.13944111,0.427606902,0.141691673,0.21024006,0.17591898,0.890003751
0.28783722,0.446959305,0.312071331,2.368998628,3.576131687,0.243484225,0.187014175,3.661865569,0.200731596,1.243484225,0.337219936,0.323273891,0.318930041,0.285322359,0.882487426,0.791495199,1.628257888,1.266575217,0.409007773,0.810699588,0.275491541,0.404663923,0.191358025,1.100365798,2.045038866,0.991540924,0.22953818,0.259259259,0.627343393,0.162322817,0.390946502,1.981024234,0.851851852,0.563328761,0.611111111,0.884087791,0.625971651,0.420667581,0.66255144,0.308870599,0.373342478,0.437128487,0.48696845,0.148683405,0.774035517,0.137783221,1.402571953,0.250336803,0.22988365,1.213349663,0.133251684,0.145866503,0.176852419,0.129210043,0.154807103,0.193508879,0.171586038,0.111328843,0.220820576,0.110838947,0.56301286,0.272627067,1.460257195,2.083404776,0.172198408,1.216778934,0.757501531,0.234782609,0.150765462,0.132639314,0.129210043,0.143539498,0.364849969,0.151745254,0.207225964,0.191304348,0.974770361
0.293135011,0.453546911,0.308009153,2.39221968,3.738901602,0.236384439,0.191533181,3.610983982,0.196567506,1.362929062,0.371167048,0.312814645,0.320366133,0.285125858,0.874141876,0.788558352,1.639359268,1.303432494,0.413501144,0.826773455,0.280091533,0.396338673,0.185354691,1.143020595,2.080778032,0.984439359,0.23798627,0.263615561,0.616018307,0.162700229,0.383524027,1.966590389,0.857208238,0.578032037,0.597482838,0.857437071,0.622654462,0.415331808,0.684897025,0.314187643,0.354919908,0.433638444,0.496796339,0.153061224,0.76242497,0.137334934,1.388595438,0.240816327,0.23637455,1.191596639,0.13637455,0.163865546,0.175630252,0.132052821,0.153901561,0.191716687,0.171068427,0.122088836,0.209003601,0.114885954,0.568547419,0.27635054,1.455702281,2.071908764,0.178391357,1.210564226,0.763145258,0.241776711,0.155342137,0.144297719,0.132052821,0.134813926,0.368427371,0.152941176,0.209123649,0.188955582,0.928331333
0.283922463,0.457012543,0.322462942,2.389053592,3.763511973,0.251311288,0.18654504,3.607525656,0.192474344,1.424173318,0.332041049,0.311516534,0.323831243,0.282098062,0.883238312,0.792474344,1.638540479,1.335917902,0.428506271,0.820068415,0.271151653,0.394526796,0.177423033,1.103990878,2.085290764,0.980615735,0.232611174,0.260433295,0.623717218,0.171265678,0.392702395,1.948004561,0.857468643,0.57309008,0.593158495,0.886659065,0.637172178,0.443557583,0.681641961,0.33386545,0.355986317,0.483238312,0.514709236,0.151668103,0.775206205,0.144404777,1.439985227,0.247076203,0.231810907,1.267142681,0.140219131,0.164963683,0.181583159,0.138126308,0.160285609,0.186507448,0.182321802,0.128523944,0.225163117,0.122368583,0.58808322,0.298904346,1.567524314,2.135787271,0.178259264,1.295826665,0.785300997,0.24412163,0.158931429,0.146620707,0.138126308,0.154991998,0.372768682,0.165209898,0.227009725,0.195124954,0.950141573
0.299733333,0.424,0.3096,2.222666667,3.219733333,0.258133333,0.190933333,3.238133333,0.183466667,1.280533333,0.308266667,0.302133333,0.3088,0.280533333,0.844266667,0.731733333,1.518933333,1.1928,0.4152,0.832,0.2824,0.3928,0.205866667,1.034666667,1.817066667,0.901866667,0.2296,0.246133333,0.582933333,0.179466667,0.377866667,1.774133333,0.789333333,0.568533333,0.614133333,0.894133333,0.6624,0.420266667,0.6576,0.317333333,0.398133333,0.434133333,0.499466667,0.14345516,0.711640638,0.136370955,1.316857189,0.219449364,0.222186443,1.124456609,0.129447754,0.135082917,0.149251328,0.130413782,0.161165674,0.197069715,0.174529061,0.118821446,0.204636934,0.108195138,0.600708421,0.304298825,1.497182418,2.099500886,0.198679762,1.260666559,0.763484141,0.258734503,0.172113991,0.160199646,0.130413782,0.149251328,0.365641604,0.168249879,0.232651747,0.224601513,0.993720818
0.306425916,0.402018056,0.314391928,2.236590547,3.280403611,0.254381306,0.193839618,3.212161445,0.189591078,1.30456718,0.3181094,0.301646309,0.301911843,0.28173128,0.798725438,0.722251726,1.521508232,1.219330855,0.412639405,0.821295805,0.272172066,0.385023898,0.180828465,1.007966012,1.857408391,0.905204461,0.234997345,0.253053638,0.575942645,0.173659055,0.387944769,1.796601168,0.784121083,0.591343601,0.628252788,0.883165162,0.614445035,0.432288901,0.680031864,0.314126394,0.373074881,0.455921402,0.533457249,0.138316563,0.685194058,0.142948411,1.356652292,0.261779268,0.223287015,1.096310494,0.129052867,0.147101102,0.158441144,0.141830379,0.15317042,0.200447213,0.177128254,0.11994889,0.208912314,0.113560134,0.627375819,0.304743651,1.518128095,2.069797157,0.206356812,1.309535218,0.777671299,0.265293084,0.181440664,0.165947932,0.141830379,0.172176969,0.377256029,0.171058936,0.24133525,0.209391471,0.980674014
0.2797969,0.415820417,0.314003207,2.229556387,3.409673971,0.244788883,0.187600214,3.235435596,0.185195083,1.366648851,0.316141101,0.306520577,0.334847675,0.2797969,0.841528594,0.74665954,1.519508284,1.246926777,0.413682523,0.869053982,0.281934794,0.377605559,0.185996793,1.069214324,1.844735436,0.904329236,0.243452699,0.252271513,0.570550508,0.184126136,0.393639765,1.764831641,0.770978087,0.589257082,0.615179049,0.894441475,0.65980759,0.436397648,0.692410476,0.365579904,0.388562266,0.453233565,0.521378942,0.144422953,0.702450032,0.148774984,1.356866538,0.241457124,0.236299162,1.170696325,0.12830432,0.168923275,0.159252095,0.150386847,0.173597679,0.192617666,0.169568021,0.114764668,0.215828498,0.111540941,0.63620245,0.309800129,1.556415216,2.096711799,0.222598324,1.310283688,0.78997421,0.264023211,0.178594455,0.153449387,0.150386847,0.180851064,0.370567376,0.169568021,0.279980658,0.220180529,0.98420374
0.295595432,0.395758564,0.308646003,2.084502447,2.831647635,0.270146819,0.194779772,2.825774878,0.194127243,1.331158238,0.300489396,0.295595432,0.304730832,0.28319739,0.784013051,0.681566069,1.408809135,1.07406199,0.407177814,0.738009788,0.279934747,0.393800979,0.195758564,0.95269168,1.582055465,0.850897227,0.232952692,0.251223491,0.500489396,0.183686786,0.378140294,1.549755302,0.735399674,0.627732463,0.67634584,0.930831974,0.661337684,0.437846656,0.643066884,0.339641109,0.398368679,0.475367047,0.534094617,0.117998506,0.653099328,0.132374907,1.218259895,0.205003734,0.186893204,0.972927558,0.110716953,0.139283047,0.133681852,0.115571322,0.149551904,0.167662435,0.155526512,0.113330844,0.17699776,0.104929052,0.6178118,0.300410754,1.426624347,1.931292009,0.21004481,1.20631068,0.722180732,0.241038088,0.163741598,0.149925317,0.115571322,0.144324122,0.339992532,0.157206871,0.23506348,0.196041822,0.903472741
0.26699187,0.384065041,0.319674797,2.09495935,2.874471545,0.25203252,0.193170732,2.784065041,0.188617886,1.284878049,0.344390244,0.295934959,0.292682927,0.287154472,0.800325203,0.629593496,1.392195122,1.083902439,0.405203252,0.784715447,0.264390244,0.374308943,0.188943089,0.896585366,1.59804878,0.82796748,0.22699187,0.250731707,0.497886179,0.175934959,0.379512195,1.524878049,0.718373984,0.676747967,0.702113821,0.93495935,0.675447154,0.45398374,0.688130081,0.344065041,0.397398374,0.472845528,0.588617886,0.122559048,0.655384043,0.133717686,1.267063418,0.22335875,0.207922633,0.981216292,0.119397434,0.220383113,0.138925051,0.131114004,0.157336805,0.182071787,0.153803236,0.119583411,0.190440766,0.112330296,0.633624698,0.346661707,1.456760275,1.916868142,0.219267249,1.199553654,0.725869444,0.271526874,0.18876697,0.164217965,0.131114004,0.189138925,0.374930259,0.177236377,0.244002232,0.210340338,0.885623954
0.291985367,0.405719987,0.29930163,2.118390422,2.987695377,0.251413369,0.195876289,2.916528101,0.201529764,1.31559694,0.330229465,0.302294646,0.310276023,0.29930163,0.799467908,0.699368141,1.424343199,1.100099767,0.411373462,0.770535417,0.289657466,0.388427004,0.213169272,0.921849019,1.648154307,0.855004988,0.243431992,0.24110409,0.568340539,0.171267044,0.414699036,1.581642833,0.728633189,0.646824077,0.680744929,0.934486199,0.704689059,0.456933821,0.777851679,0.355836382,0.409378118,0.510475557,0.595277685,0.126650086,0.644920605,0.140424718,1.269944519,0.238568969,0.20413239,1.036732351,0.117275684,0.159556151,0.135259231,0.133920031,0.166060838,0.198201645,0.165678209,0.121101971,0.187105414,0.100057394,0.634780945,0.354122824,1.513296346,1.978190166,0.242969198,1.291754352,0.749378228,0.267648747,0.19839296,0.152477521,0.133920031,0.173139468,0.347618137,0.173522097,0.259804859,0.217907021,0.89879472
0.328826711,0.59381613,0.395838232,3.106865742,5.914648483,0.263696214,0.204208794,4.383023748,0.26875147,1.281330825,0.377733365,0.368563367,0.329532095,0.3308253,1.078415236,1.168469316,2.190218669,1.341288502,0.478368211,0.920879379,0.285445568,0.400070538,0.187514696,1.863860804,3.477310134,1.271337879,0.275099929,0.32388902,0.908182459,0.186926875,0.432518222,3.291441336,1.017987303,0.557841524,0.473900776,0.987655772,0.551845756,0.453209499,0.667411239,0.334234658,0.349047731,0.483658594,0.380319774,0.223624577,1.052492685,0.149274281,1.536630142,0.314611898,0.371522001,1.578107969,0.074465034,0.142217888,0.189317882,0.139578911,0.167230796,0.2337789,0.179048821,0.102805347,0.237794734,0.120876599,0.541965464,0.304687052,1.801617807,2.534966439,0.156560151,1.311800815,0.802191498,0.208651254,0.13481728,0.109861741,0.139578911,0.106763812,0.556709311,0.11232861,0.180540416,0.166484998,1.170672939
0.351845384,0.592269182,0.388869484,3.147747118,5.753521947,0.26405868,0.205146117,4.289905693,0.268366515,1.283851438,0.378041681,0.36651531,0.322389102,0.318663407,1.160903481,1.138549307,2.180114099,1.350098964,0.465595529,0.93282105,0.276982187,0.405518687,0.186168355,1.759576202,3.483176156,1.248806613,0.268366515,0.325066946,0.88706485,0.183490511,0.424263593,3.227151007,1.040749796,0.548259402,0.456397718,0.973221562,0.54546513,0.45453487,0.730119921,0.321224822,0.351263244,0.474560484,0.370706718,0.222459215,1.005534098,0.144808901,1.514555831,0.312618897,0.359658731,1.686401107,0.077016199,0.141984205,0.191791088,0.143483023,0.171557042,0.238946215,0.179397014,0.106185508,0.22805096,0.122499568,0.517899349,0.314405949,1.811955958,2.618031936,0.163082954,1.32887531,0.800195999,0.213466305,0.13529717,0.109125497,0.143483023,0.112353721,0.55802156,0.107223151,0.164697066,0.162102957,1.163774716
0.342699271,0.584646132,0.393957207,3.164237009,5.919703739,0.266047496,0.204208794,4.279332236,0.264989419,1.370444392,0.373736186,0.375617211,0.332353633,0.328826711,1.096520103,1.161180343,2.197272514,1.386080414,0.464378086,0.949329885,0.281918646,0.397366565,0.203150717,1.778391723,3.424758994,1.205972255,0.280272749,0.327415942,0.903127204,0.187867388,0.43910181,3.160122267,1.041264989,0.560075241,0.468727957,0.981189748,0.550199859,0.456736421,0.972019751,0.338584529,0.355278627,0.489066541,0.379144134,0.220669594,0.979524326,0.142017909,1.512177038,0.312097188,0.366679975,1.744253693,0.077682085,0.136713626,0.193007472,0.145440027,0.167455655,0.231677408,0.176067986,0.103576114,0.221810301,0.121257058,0.496891576,0.301431586,1.734614727,2.530314265,0.161752125,1.342953288,0.791878173,0.214452746,0.136143273,0.114812069,0.145440027,0.106085667,0.557805281,0.108024867,0.156048594,0.165003137,1.154622711
0.330938353,0.561574939,0.369449634,2.966949274,5.445610001,0.258226757,0.203333812,4.163241845,0.242563587,1.249892226,0.399913781,0.35781003,0.325477799,0.315562581,1.018680845,1.054461848,2.096852996,1.395890214,0.45667481,0.912631125,0.284092542,0.406236528,0.183934473,1.563299325,3.18795804,1.190257221,0.276476505,0.311682713,0.859749964,0.190257221,0.405086938,2.958758442,0.937778416,0.520908176,0.461847967,0.900704124,0.562149734,0.431527518,0.642908464,0.315849978,0.326196293,0.441586435,0.389280069,0.210116113,1.03618578,0.151980277,1.492524256,0.302688087,0.316923811,1.503260697,0.068315572,0.140846191,0.190392874,0.137744552,0.171942103,0.214569747,0.170908223,0.108875457,0.232463814,0.119293781,0.550182917,0.291872117,1.756879275,2.611181804,0.16144425,1.34340703,0.819309687,0.204230953,0.132575155,0.114124384,0.137744552,0.115078734,0.547081279,0.10569429,0.155956736,0.185223477,1.270876412
0.324269006,0.562573099,0.366374269,3.013304094,5.378216374,0.266812865,0.20877193,4.10745614,0.243128655,1.29751462,0.404093567,0.366959064,0.323976608,0.314619883,1.067397661,1.05745614,2.10745614,1.369736842,0.454678363,0.919298246,0.284064327,0.431871345,0.194005848,1.523684211,3.225438596,1.283918129,0.286695906,0.324269006,0.870760234,0.189035088,0.41871345,2.948099415,0.980409357,0.545614035,0.464619883,0.907602339,0.577046784,0.429239766,0.676900585,0.323391813,0.348099415,0.450584795,0.368274854,0.211970873,0.992078099,0.150596143,1.528286789,0.30487317,0.322557414,1.575338081,0.070736977,0.144594703,0.186604785,0.141313915,0.171241098,0.229655117,0.172201328,0.107225734,0.229655117,0.121389133,0.578698888,0.30079219,1.752820677,2.63783308,0.169800752,1.359286229,0.815955829,0.220132832,0.135872609,0.114827559,0.141313915,0.108506041,0.571017044,0.110506522,0.157717852,0.182363767,1.299591902
0.308890795,0.561606632,0.358347627,3.03887936,5.576901086,0.263007433,0.205974843,4.10806175,0.241280732,1.283876501,0.373927959,0.367352773,0.329759863,0.322041166,1.019868496,1.053602058,2.084619783,1.390508862,0.464694111,0.922670097,0.281160663,0.409662664,0.188250429,1.494139508,3.19053745,1.261149228,0.274585477,0.30946255,0.86649514,0.18567753,0.400943396,2.965265866,0.945540309,0.515580332,0.457975986,0.923241852,0.545740423,0.439536878,0.66995426,0.323184677,0.340766152,0.452258433,0.375357347,0.214257331,0.944528332,0.150838433,1.50774855,0.317173965,0.320909163,1.634109513,0.070412461,0.135261861,0.187395693,0.142334896,0.171183343,0.226337122,0.170229675,0.109433362,0.226098705,0.122546293,0.538583804,0.301358976,1.700468887,2.588253993,0.166573949,1.398871493,0.806882302,0.211952635,0.139950727,0.110704919,0.142334896,0.102678217,0.558690296,0.107049193,0.159183025,0.168799173,1.246920448
0.266932994,0.51334665,0.338841474,2.846740512,4.992191756,0.261848556,0.209006719,3.725621936,0.240058108,1.286725985,0.336844017,0.359179226,0.310695478,0.312874523,0.990557472,0.912111858,1.855456691,1.320682767,0.44143817,0.865988742,0.28763392,0.414200109,0.19030325,1.28273107,2.800617396,1.176502633,0.277828219,0.297439622,0.811875794,0.195024514,0.378245869,2.692936263,0.843290358,0.49845651,0.412565825,0.834574178,0.595060832,0.392954422,0.642818231,0.291628836,0.302705647,0.402760123,0.382422372,0.192594897,0.984235636,0.155154532,1.449491807,0.300352624,0.2913296,1.371292263,0.066687409,0.146338934,0.187927816,0.134619374,0.161999585,0.205559013,0.166562954,0.112217382,0.228064717,0.114499067,0.54718938,0.279506326,1.70794441,2.527587637,0.153183987,1.303360299,0.806471686,0.207633271,0.151628293,0.124455507,0.134619374,0.104750052,0.526446795,0.116469612,0.155569384,0.193424601,1.377722464
0.259610321,0.501316482,0.331226962,2.708969633,4.926276988,0.284184659,0.199929788,3.62962963,0.22906793,1.213094611,0.333508864,0.370194839,0.304897314,0.296647358,0.968053361,0.885904862,1.833070037,1.2611901,0.429875373,0.863085835,0.280322977,0.403019133,0.214147797,1.257503949,2.67983149,1.135860979,0.263472003,0.296647358,0.798841496,0.187467088,0.396524487,2.508513253,0.814814815,0.478321924,0.426364753,0.798490434,0.550465157,0.373003335,0.588730911,0.283307004,0.304897314,0.387396876,0.354748113,0.189576883,0.935397317,0.151393189,1.409907121,0.27997936,0.288132095,1.422187822,0.068833849,0.1499484,0.185139319,0.134262126,0.160371517,0.214447884,0.165737874,0.11496388,0.222910217,0.116821465,0.555624355,0.284004128,1.683075335,2.534055728,0.162229102,1.315376677,0.784932921,0.213312693,0.146852425,0.122910217,0.134262126,0.10495356,0.514447884,0.127966976,0.17120743,0.197420021,1.33880289
0.29218918,0.506270154,0.337155142,2.788427087,4.879792189,0.291651738,0.20655679,3.666965245,0.239519885,1.304012899,0.337513436,0.358294518,0.309029022,0.324793981,0.977248298,0.927982802,1.920816912,1.32353995,0.446255822,0.899677535,0.286993909,0.426549624,0.198853458,1.277499104,2.773557865,1.174847725,0.270870656,0.307416697,0.811357936,0.208885704,0.381762809,2.572912934,0.855428162,0.480652096,0.433715514,0.846829094,0.5424579,0.385524901,0.632210677,0.293264063,0.309745611,0.391078466,0.347903977,0.193099148,0.907399709,0.154125961,1.453024319,0.287881937,0.292039077,1.463417169,0.066722095,0.136977759,0.186863438,0.138224901,0.157867387,0.21367699,0.165142382,0.108501351,0.208896279,0.115880274,0.545001039,0.279567657,1.677302016,2.547391395,0.162336313,1.358449387,0.800561214,0.205154853,0.144980254,0.123986697,0.138224901,0.117231345,0.533464976,0.117958844,0.157971316,0.186759509,1.317605487
0.256346328,0.495466908,0.320489574,2.653671804,4.33862194,0.269265639,0.215095195,3.535811423,0.243200363,1.286718042,0.32819583,0.359927471,0.313009973,0.325929284,0.927017226,0.853807797,1.802810517,1.26337262,0.4381233,0.804623753,0.312556664,0.432910245,0.196509519,1.168631006,2.552130553,1.129646419,0.272438803,0.335448776,0.798277425,0.205349048,0.386672711,2.360607434,0.782638259,0.501359927,0.42724388,0.832275612,0.603581142,0.375566636,0.569129646,0.289211242,0.30893019,0.383726201,0.344968268,0.17751938,0.922868217,0.154521964,1.347932817,0.298449612,0.277906977,1.354651163,0.065891473,0.15503876,0.179069767,0.130361757,0.163953488,0.199354005,0.160206718,0.107881137,0.212144703,0.111369509,0.55620155,0.289664083,1.683462532,2.542118863,0.163953488,1.367700258,0.830361757,0.219767442,0.146382429,0.124160207,0.130361757,0.11627907,0.492635659,0.11744186,0.165891473,0.199354005,1.364470284
0.246852998,0.438020055,0.293364626,2.486025176,4.287177299,0.289097504,0.207382121,3.256880734,0.241519095,1.213782803,0.312566674,0.327074888,0.291231065,0.305525923,0.848730531,0.774269255,1.671858332,1.185406443,0.419031363,0.803285684,0.295924899,0.413697461,0.186046512,1.051418818,2.395988905,1.07915511,0.260721144,0.281203328,0.749093237,0.187326648,0.3275016,2.207382121,0.735438447,0.459142309,0.409216983,0.761894602,0.544271389,0.349263921,0.570727544,0.276509494,0.297205035,0.358224877,0.317473864,0.182729878,0.915082053,0.162281844,1.386038031,0.310497525,0.286793436,1.383302943,0.06655379,0.209299297,0.190674655,0.135061214,0.166710081,0.206173483,0.166970565,0.107449857,0.213597291,0.113441,0.564990883,0.298384996,1.686246418,2.552617869,0.165147174,1.412998177,0.8252149,0.231179995,0.141964053,0.13714509,0.135061214,0.110705913,0.483849961,0.123209169,0.188981506,0.22740297,1.393592081
0.245222246,0.460811681,0.417221387,2.55228688,4.269057333,0.264762723,0.196907881,3.292033498,0.234915181,1.237921409,0.326819841,0.341850977,0.290959845,0.310285592,0.893278935,0.797079665,1.709254885,1.193901653,0.419153962,0.837234271,0.291818767,0.423663303,0.195834228,1.067854842,2.381790852,1.103070646,0.261541765,0.287094696,0.75327464,0.191754348,0.341421516,2.205497101,0.733948894,0.468971441,0.405196478,0.802877389,0.545415504,0.352372772,0.594374061,0.283873738,0.306849903,0.365471333,0.337126906,0.176508761,0.871901363,0.161583387,1.429331603,0.302141467,0.280467229,1.466580143,0.066580143,0.153406879,0.181440623,0.131992213,0.16430889,0.213238157,0.158857884,0.113043478,0.206748864,0.111875406,0.574302401,0.289162881,1.706554186,2.522128488,0.160285529,1.290071382,0.807397794,0.212329656,0.153406879,0.134847502,0.131992213,0.112524335,0.493964958,0.126541207,0.17871512,0.207787151,1.342245295
0.267412935,0.440547264,0.315920398,2.490049751,3.710199005,0.274875622,0.219154229,3.341044776,0.238557214,1.350746269,0.315671642,0.342039801,0.287562189,0.302238806,0.838557214,0.784079602,1.703731343,1.217412935,0.42960199,0.80721393,0.30199005,0.44079602,0.1960199,1.111442786,2.365920398,1.073631841,0.259701493,0.294527363,0.766915423,0.211442786,0.325621891,2.119402985,0.859701493,0.464427861,0.401741294,0.77238806,0.605721393,0.368656716,0.589800995,0.282338308,0.294776119,0.375870647,0.31318408,0.170504572,0.882831019,0.157466983,1.407551642,0.279546224,0.259735862,1.294277006,0.054012868,0.144090755,0.166779546,0.131053166,0.159837453,0.192854724,0.168134101,0.102268879,0.204368439,0.123941754,0.562986793,0.296308838,1.658990857,2.513714866,0.184050119,1.369454792,0.849983068,0.21926854,0.155943109,0.156959025,0.131053166,0.115645107,0.513884186,0.141550965,0.18371148,0.239925499,1.417710803
0.238418933,0.465760322,0.303121853,2.551863041,4.049093656,0.313444109,0.250503525,3.301359517,0.237411883,1.396022155,0.331822759,0.36203424,0.289778449,0.320996979,0.860271903,0.79959718,1.697633434,1.231117825,0.437814703,0.850704935,0.315458207,0.451158107,0.205438066,1.117321249,2.367824773,1.095417925,0.270392749,0.298338369,0.780715005,0.21878147,0.344914401,2.195115811,0.865810675,0.481873112,0.429506546,0.791037261,0.583333333,0.351208459,0.597935549,0.289274924,0.295820745,0.356243706,0.337613293,0.181242512,0.85264419,0.161047407,1.495464659,0.302584289,0.280164299,1.359062126,0.060585316,0.170289235,0.161903132,0.139996577,0.172000685,0.208625706,0.161389697,0.10833476,0.208796851,0.128872155,0.604141708,0.304809173,1.719322266,2.537395174,0.186548006,1.429573849,0.856238234,0.231045696,0.153517029,0.150949855,0.139996577,0.125791545,0.519767243,0.141536882,0.206571966,0.231901421,1.42683553
0.268268516,0.448105028,0.318553381,2.529601189,4.055982165,0.288085212,0.217983651,3.250185782,0.232598464,1.433737924,0.331681942,0.370819916,0.29799356,0.310626703,0.844191231,0.80653951,1.64329948,1.237304929,0.433242507,0.830319544,0.363140946,0.461976715,0.205598216,1.089918256,2.319791925,1.084220956,0.280406242,0.305672529,0.777805301,0.216497399,0.32821402,2.184790686,0.831805796,0.475352985,0.42506812,0.810998266,0.595243993,0.353728016,0.589546693,0.283131038,0.292048551,0.358186772,0.340847164,0.180867478,0.832504715,0.162180696,1.440596606,0.321275501,0.268986799,1.375964341,0.063775073,0.16286645,0.172809875,0.130636036,0.167152409,0.19852563,0.174867135,0.117263844,0.207783302,0.128921653,0.612206412,0.310646323,1.728098748,2.576204355,0.180353163,1.443339619,0.861134922,0.228527344,0.1554946,0.155666038,0.130636036,0.114177953,0.511743528,0.148294188,0.197325561,0.242242414,1.438539345
0.375535645,0.567588625,0.333463187,2.632904818,4.346967926,0.221919231,0.183872224,3.412803532,0.214777302,1.307102974,0.442410077,0.32125698,0.283469679,0.293598234,0.937021166,0.895597974,1.875990131,1.237112063,0.396701727,0.809764966,0.317101675,0.382158161,0.168419686,1.427606804,2.85170757,1.202571095,0.240358395,0.284378652,0.781976367,0.161277756,0.380470069,2.635631736,1.086871835,0.481366056,0.41708869,0.847162706,0.556551097,0.380599922,0.586547202,0.289702636,0.294507207,0.381638748,0.349694845,0.202833321,1.160849996,0.151110455,1.332472515,0.290784328,0.354238914,1.490518704,0.097838117,0.148970708,0.197520844,0.138345754,0.160554859,0.196192725,0.208883642,0.113923117,0.218328045,0.128753781,0.548218107,0.290267837,1.522688704,2.455692467,0.159005386,1.296391943,0.877148971,0.226001623,,,0.138345754,0.106987383,0.494060356,0.123219951,,,1.158784033
0.379772271,0.581379772,0.335432016,2.64822505,4.874614869,0.235900871,0.185532485,3.41232418,0.219156062,1.425987944,0.449698593,0.333958473,0.288546551,0.300468855,1.012592096,0.937575352,1.924849297,1.30703282,0.413797723,0.818754186,0.335565975,0.378566644,0.174949766,1.438044206,2.858673811,1.265639652,0.252511721,0.306095111,0.798392498,0.166510382,0.400267917,2.75177495,1.075686537,0.488010717,0.445679839,0.85961152,0.551908908,0.383255191,0.595981246,0.302210315,0.305157401,0.395847287,0.347756196,0.206315947,1.174287211,0.15243583,1.366758961,0.294394971,0.368854299,1.598518297,0.101174886,0.147347153,0.203547108,0.137543965,0.167926364,0.203921275,0.206839781,0.11711442,0.215295966,0.13230562,0.551298361,0.290503629,1.539100501,2.454089651,0.161191349,1.346329417,0.878171069,0.227643493,,,0.137543965,0.110005238,0.473920527,0.126992442,,,1.089650528
0.379923087,0.581753083,0.33722318,2.640763824,5.117093224,0.245060337,0.192016974,3.359899218,0.213632144,1.516907572,0.455907705,0.339875348,0.285373293,0.297440658,0.981434823,0.935287097,1.974141361,1.327277549,0.413340406,0.842328604,0.318790611,0.386686116,0.179286567,1.43296645,2.91088715,1.236042965,0.251027715,0.299297175,0.793396101,0.166953985,0.39384697,2.702426734,1.075852009,0.48375547,0.439464262,0.875215489,0.555629227,0.388277417,0.60031826,0.315210184,0.307651505,0.4037926,0.346505768,0.205799675,1.102086107,0.153277112,1.354046457,0.290279627,0.357819204,1.720594763,0.102086107,0.15201953,0.209054594,0.146101494,0.15638408,0.212605415,0.20002959,0.109927504,0.213197219,0.140405385,0.543127682,0.287098683,1.50503033,2.459683385,0.167554372,1.395398728,0.863293387,0.225625092,,,0.146101494,0.113848202,0.493046309,0.121171771,,,1.041056369
0.238413405,0.359104889,0.21062679,1.671545233,2.666136388,0.158553399,0.124615548,2.061300244,0.14041786,0.836143812,0.28963835,0.217732527,0.191430693,0.195991091,0.604199809,0.532293987,1.14519037,0.818856719,0.281259943,0.507476933,0.217626472,0.254321773,0.117827978,0.84876445,1.678969138,0.764344045,0.165447025,0.190370135,0.48817478,0.115706862,0.24785237,1.580655425,0.670802842,0.320500583,0.277123767,0.532293987,0.381270548,0.236610457,0.393360908,0.185597624,0.194824478,0.237777071,0.227171492,0.188498403,1.092167683,0.15471004,1.327137187,0.287927195,0.341659406,1.414076871,0.096427534,0.146190338,0.194888179,0.141543228,0.166327815,0.198663956,0.21289573,0.110949753,0.209894472,0.126149676,0.575467131,0.285313196,1.519314551,2.469454933,0.170006777,1.284345048,0.869784103,0.221705877,,,0.141543228,0.113370123,0.484364411,0.134282118,,,1.193726401
0.387123198,0.557830931,0.326507208,2.542267366,4.236730013,0.237876802,0.201015727,3.117300131,0.20904325,1.36189384,0.450524246,0.368774574,0.28112713,0.297346003,0.935124509,0.846821756,1.747870249,1.238368283,0.404325033,0.798820446,0.343053735,0.388761468,0.186107471,1.249017038,2.55078637,1.18774574,0.25655308,0.279980341,0.765235911,0.168905636,0.392201835,2.402359109,1.043250328,0.465923984,0.445445609,0.846985583,0.559305374,0.365825688,0.620576671,0.28931848,0.301277851,0.377129751,0.3258519,0.188813886,1.02632594,0.149083896,1.318514947,0.291513983,0.326036644,1.43539055,0.095660559,0.148216008,0.194792671,0.142815815,0.164030858,0.205785921,0.208293153,0.120057859,0.214754098,0.125458052,0.574541948,0.290260366,1.475699132,2.448023144,0.172999036,1.323143684,0.869141755,0.223047252,,,0.142815815,0.110318226,0.492960463,0.145226615,,,1.149662488
0.366568435,0.55124427,0.330713818,2.544204322,4.503438114,0.234282908,0.192043222,3.162901113,0.206614276,1.453176162,0.443516699,0.340373281,0.287982973,0.30108055,0.921905697,0.850196464,1.822691552,1.291584807,0.412901113,0.824656189,0.332842174,0.405042567,0.192861821,1.290438769,2.648657498,1.219875573,0.257203667,0.294695481,0.769646365,0.190078585,0.388834316,2.42059594,1.042567125,0.472331369,0.440569745,0.811067453,0.566142764,0.373280943,0.599377865,0.305828422,0.308775377,0.378028815,0.337917485,0.182816901,0.95915493,0.150328638,1.335305164,0.285633803,0.322253521,1.535117371,0.095586854,0.146760563,0.186478873,0.141971831,0.153521127,0.203004695,0.190422535,0.112018779,0.196901408,0.131549296,0.555399061,0.288920188,1.413333333,2.405915493,0.181690141,1.31399061,0.844131455,0.217746479,,,0.141971831,0.118779343,0.477089202,0.130046948,,,1.09943662
0.299962221,0.476577257,0.294862108,2.235171893,3.551945599,0.228749528,0.183226294,2.672648281,0.197393275,1.228371742,0.390064224,0.312051379,0.26312807,0.285417454,0.822818285,0.681904042,1.56611258,1.091424254,0.387041934,0.744049868,0.322062713,0.370608236,0.183037401,1.064412543,2.135058557,1.055534567,0.262939176,0.275783906,0.685870797,0.200604458,0.320740461,2.046089913,0.831885153,0.441632036,0.387608614,0.720816018,0.560823574,0.319418209,0.527956177,0.261616925,0.271061579,0.319229316,0.329618436,0.161117078,0.960123523,0.151450054,1.315923738,0.301020408,0.305316864,1.229994629,0.08310956,0.139769066,0.176423201,0.143528464,0.165950591,0.188238453,0.206766917,0.119226638,0.201530612,0.112244898,0.546052632,0.291621912,1.410177229,2.438909774,0.178034372,1.325053706,0.822771214,0.220998926,,,0.143528464,0.115601504,0.460526316,0.150644468,,,1.208780881
0.385694527,0.49832049,0.29756965,2.356253705,3.860501877,0.23730488,0.219917012,2.78581308,0.212211025,1.294803399,0.419087137,0.330369492,0.260620431,0.295791346,0.871764473,0.711124284,1.654613713,1.15728117,0.405255878,0.758348153,0.331752618,0.398537838,0.186129223,1.099585062,2.208654416,1.123098202,0.253112033,0.277415531,0.711519463,0.177830468,0.343410393,2.135546335,0.878680103,0.470855562,0.422446157,0.756569848,0.572218929,0.33787789,0.571033393,0.270302312,0.289270895,0.342620036,0.325232168,0.174255811,0.909066195,0.147206742,1.311132255,0.302976757,0.305151556,1.35530787,0.084273481,0.145847492,0.184314259,0.140954193,0.164061438,0.197363056,0.204295229,0.123963572,0.196411581,0.117575099,0.574690771,0.305695256,1.417289656,2.419192606,0.180644284,1.30909338,0.838928911,0.232567623,,,0.140954193,0.123555797,0.476417018,0.160391464,,,1.241538671
0.320669291,0.50492126,0.298228346,2.375393701,3.711417323,0.246850394,0.188976378,2.807283465,0.203149606,1.316535433,0.407480315,0.326181102,0.273228346,0.306299213,0.860826772,0.728740157,1.653937008,1.193503937,0.399212598,0.784448819,0.338582677,0.390354331,0.194094488,1.11003937,2.264173228,1.10984252,0.271456693,0.292519685,0.713385827,0.183464567,0.342125984,2.146062992,0.872440945,0.446259843,0.418110236,0.750787402,0.561614173,0.33011811,0.568110236,0.277165354,0.29980315,0.337007874,0.318110236,0.168283482,0.913769873,0.153462679,1.354486661,0.303018054,0.298302344,1.369981137,0.086230127,0.157774185,0.183373754,0.139719752,0.160064673,0.19240097,0.206009162,0.118701159,0.191592563,0.116949609,0.557396928,0.29668553,1.378873619,2.426569658,0.188089464,1.316760981,0.826192401,0.224333064,,,0.139719752,0.131231474,0.483292913,0.165319321,,,1.156965777
0.316216216,0.494840295,0.302457002,2.275429975,3.322604423,0.24987715,0.203194103,2.657985258,0.251597052,1.457248157,0.418673219,0.322604423,0.271744472,0.320884521,0.846437346,0.697297297,1.558230958,1.167321867,0.458476658,0.795331695,0.371007371,0.404668305,0.192628993,1.112776413,2.147420147,1.093120393,0.27027027,0.279361179,0.68968059,0.21031941,0.360687961,2.043734644,0.891154791,0.44963145,0.444226044,0.765110565,0.627027027,0.323587224,0.627272727,0.286977887,0.298034398,0.347174447,0.346191646,0.161711265,0.950445986,0.160224645,1.316484969,0.28526594,0.295176743,1.181367691,0.06987116,0.154608523,0.172447968,0.131648497,0.160720185,0.191608854,0.193756194,0.123554675,0.191939214,0.098116947,0.559629997,0.294350842,1.515857284,2.450941526,0.173108688,1.379088206,1.025933267,0.328873472,,,0.131648497,0.188470433,0.469606871,0.186983812,,,1.259828213
0.331976596,0.499109641,0.321801068,2.361231239,3.419994912,0.274739252,0.230221318,2.769778682,0.250063597,1.381073518,0.442126685,0.343678453,0.295090308,0.326125668,0.878911219,0.704909692,1.591452557,1.208343933,0.435258204,0.837700331,0.380055965,0.45128466,0.208852709,1.175273467,2.2693971,1.093360468,0.272704147,0.29330959,0.725515136,0.210887815,0.36530145,2.081658611,0.892393793,0.474433986,0.454082931,0.765454083,0.641058255,0.345713559,0.612821165,0.288476215,0.319257186,0.366573391,0.354108369,0.165956051,0.922925549,0.162676287,1.302066251,0.277304034,0.300754346,1.205641194,0.072154805,0.177107248,0.18235487,0.13971794,0.164152181,0.185798622,0.198917678,0.120367334,0.192194162,0.092325353,0.561003608,0.295342735,1.500163988,2.474089866,0.17694326,1.381272548,1.020170548,0.329616268,,,0.13971794,0.167759921,0.458838964,0.171203673,,,1.314201378
0.34251158,0.518785383,0.316520844,2.407874421,3.54606279,0.274575399,0.220277921,2.760679362,0.235975296,1.455995883,0.44364385,0.360782295,0.314462172,0.332732887,0.857179619,0.727225939,1.623005661,1.229541945,0.483015955,0.811888832,0.387030365,0.446474524,0.202264539,1.197375193,2.255018013,1.151569738,0.278692743,0.300823469,0.732629954,0.204323212,0.362068966,2.111682964,0.920998456,0.479927946,0.464745239,0.81755018,0.633556356,0.348172928,0.639475039,0.30983016,0.297992795,0.388317036,0.348430262,0.159830038,0.936754372,0.158359209,1.324726262,0.266219971,0.288772675,1.246608923,0.071090047,0.164896225,0.17323092,0.127635235,0.160320314,0.189246609,0.194149371,0.126654682,0.184834123,0.089393692,0.561202811,0.29285831,1.477202157,2.393364929,0.186141526,1.342866481,1.045922536,0.326360516,,,0.127635235,0.180094787,0.465435529,0.165386501,,,1.290897205
0.326640695,0.509439616,0.323943662,2.271501349,2.823793827,0.284087504,0.228049146,2.556188193,0.252322445,1.515732694,0.441414444,0.341923884,0.279892119,0.341923884,0.798921187,0.690440515,1.500749176,1.141744082,0.463590051,0.851962841,0.415043452,0.454000599,0.227749476,1.103685945,2.069523524,1.064129458,0.277794426,0.303865748,0.697932274,0.232244531,0.351513335,2.001798022,0.973329338,0.47947258,0.437219059,0.783038657,0.671860953,0.345519928,0.633802817,0.302367396,0.307761462,0.369493557,0.358405754,0.14201304,0.898329258,0.162591687,1.319478403,0.296862266,0.270171149,1.081499593,0.063569682,0.170537897,0.15403423,0.131621842,0.163610432,0.186634067,0.189079055,0.123879381,0.189894051,0.116544417,0.680725346,0.303178484,1.697840261,2.399755501,0.171556642,1.321312143,1,0.31601467,,,0.131621842,0.190301548,0.469437653,0.197840261,,,1.297473513
0.340412435,0.496768236,0.33056325,2.364419821,2.95567867,0.278239458,0.255771006,2.653431825,0.247768544,1.518621114,0.465989535,0.355801785,0.297322253,0.358571868,0.807940905,0.717451524,1.600800246,1.164973838,0.452446907,0.806709757,0.412434595,0.464142813,0.234533703,1.152662358,2.106494306,1.082179132,0.288088643,0.315789474,0.729763004,0.230532472,0.382887042,2.020006156,1.023084026,0.503539551,0.509695291,0.772853186,0.677131425,0.372730071,0.640504771,0.305324715,0.312403817,0.376423515,0.370575562,0.153718666,0.897451833,0.162834058,1.347006422,0.28879221,0.288170706,1.131137352,0.073337477,0.168427595,0.158690698,0.136523721,0.169049099,0.193702092,0.18873006,0.127615496,0.191008908,0.095090118,0.727781231,0.323389269,1.74663352,2.424280091,0.200745805,1.340169878,1.048684483,0.344313238,,,0.136523721,0.168427595,0.515434017,0.211311374,,,1.302050963
0.311309524,0.517559524,0.330059524,2.251190476,3.08125,0.297916667,0.238095238,2.586607143,0.246130952,1.412797619,0.468154762,0.34375,0.288095238,0.332738095,0.799702381,0.678571429,1.509821429,1.117261905,0.443452381,0.805654762,0.424404762,0.458333333,0.230059524,1.088988095,2.07172619,1.071428571,0.282738095,0.308333333,0.716071429,0.227083333,0.333035714,1.919345238,0.974702381,0.462202381,0.426190476,0.762797619,0.661011905,0.341666667,0.636309524,0.29702381,0.313095238,0.352678571,0.358333333,0.143478261,0.900207039,0.159834369,1.328985507,0.285300207,0.283229814,1.214492754,0.072256729,0.164182195,0.151345756,0.13747412,0.170393375,0.190062112,0.196273292,0.132091097,0.192546584,0.090269151,0.710559006,0.321325052,1.763768116,2.412215321,0.197308489,1.3,1.003519669,0.339130435,,,0.13747412,0.185300207,0.47494824,0.227536232,,,1.300828157
0.29436796,0.511889862,0.330162703,2.894618273,4.876595745,0.223654568,0.1718398,3.331038798,0.228660826,1.192866083,0.332290363,0.326032541,0.326282854,0.269461827,0.998748436,1.039048811,2.044555695,1.234418023,0.401627034,0.823153942,0.236295369,0.348811014,0.14931164,1.523654568,3.012891114,1.171589487,0.249687109,0.287359199,0.79048811,0.156821026,0.376345432,3.080100125,1.262703379,0.480600751,0.443679599,0.897371715,0.548185232,0.368836045,0.594493116,0.292740926,0.294618273,0.404881101,0.340425532,0.210696364,1.166426067,0.146009486,1.246167595,0.29552485,0.340688802,1.3355331,0.124011824,0.156527119,0.196879082,0.135010655,0.16649481,0.210490135,0.172819138,0.114937788,0.279989001,0.160307967,0.595036777,0.297793359,1.779748402,2.653124356,0.155633464,1.269608854,0.880525194,0.260466075,0.141884925,,0.135010655,0.128480099,0.521688321,0.133223345,0.187530075,,1.12545542
0.297662666,0.518256475,0.333796589,2.989766267,5.347694251,0.225521162,0.174478838,3.422362603,0.221857233,1.197978522,0.327858497,0.334049274,0.29842072,0.2730259,1.058622868,1.022109918,2.100063171,1.257106759,0.423752369,0.809981049,0.239418825,0.347820594,0.153506001,1.504106128,3.033607075,1.174984207,0.2423247,0.282754264,0.800252685,0.155906507,0.373847126,3.029564119,1.286291851,0.486165509,0.429311434,0.907264687,0.56298168,0.369804169,0.58622868,0.299178774,0.296778269,0.419077701,0.338850284,0.205976666,1.102271952,0.144026745,1.220304291,0.284778604,0.33581224,1.509722317,0.129357986,0.154601897,0.192877124,0.130790748,0.164699461,0.212389984,0.169748243,0.112301289,0.276864297,0.16388074,0.573582589,0.291464829,1.803302176,2.64508426,0.160128266,1.273862318,0.870983148,0.264856383,0.139933138,,0.130790748,0.126151327,0.511291533,0.133997407,0.187691888,,1.101112097
0.307742525,0.554380467,0.344692519,3.046220133,5.565347957,0.231622927,0.179135657,3.609740175,0.237106672,1.235801018,0.343386865,0.350567959,0.303303303,0.306436872,1.115680898,1.08081995,2.147016582,1.301867084,0.408016712,0.864864865,0.256691474,0.357096227,0.162162162,1.558689124,2.639117378,1.206423815,0.254732994,0.330591461,0.830003917,0.159681421,0.392218305,3.209687949,1.300561431,0.511685599,0.442224834,0.946598773,0.58519389,0.391173782,0.62475519,0.306959133,0.311790051,0.420681551,0.3300692,0.208194906,1.156976744,0.145487265,1.253875969,0.295404208,0.350290698,1.678294574,0.128875969,0.145071982,0.194629014,0.129914175,0.164590255,0.21345515,0.176218162,0.118632337,0.288967331,0.167151163,0.603474529,0.296511628,1.816514396,2.568175526,0.15912237,1.276924142,0.894310631,0.266265227,0.142165006,,0.129914175,0.12963732,0.536198782,0.13074474,0.181824474,,1.083817829
0.287488358,0.482458864,0.310617821,2.706147159,4.669978268,0.223998758,0.173548587,3.249922384,0.223688296,1.132877988,0.321484011,0.319931698,0.286401739,0.263272276,0.978267619,0.897392114,1.866966781,1.209096554,0.397547346,0.759701956,0.228500466,0.355790127,0.164079478,1.275846011,2.6751009,1.057901273,0.245265446,0.268394908,0.726792921,0.156162682,0.363551692,2.717323812,1.095312015,0.474231605,0.465072959,0.801769637,0.586929525,0.345855324,0.593449239,0.286401739,0.295560385,0.394908414,0.34290593,0.193160399,1.086168208,0.147652814,1.221793376,0.288932771,0.316668163,1.291535769,0.126918589,0.164437663,0.201148909,0.136253478,0.168387039,0.212189211,0.177542411,0.118930078,0.283008707,0.161744906,0.609460551,0.290548425,1.759806122,2.63863208,0.166681626,1.302217036,0.862669419,0.25742752,0.152050983,,0.136253478,0.142177542,0.522125482,0.143972713,0.197648326,,1.159500942
0.305103149,0.483790911,0.307274701,2.704668838,4.639367148,0.223825035,0.175275322,3.253451218,0.220102373,1.098805646,0.327284008,0.326663564,0.278424073,0.265549868,0.957809834,0.88676904,1.856522414,1.222584148,0.394912362,0.758647433,0.222584148,0.350240422,0.165813557,1.277338297,2.629595161,1.082519001,0.241352567,0.266480534,0.73413991,0.148596246,0.357375523,2.642314255,1.094617652,0.467038933,0.440359857,0.789979836,0.546765938,0.344656429,0.571428571,0.286800062,0.295176051,0.384519932,0.335349775,0.19435171,1.066137327,0.146801408,1.185599567,0.297753316,0.317693765,1.400794009,0.126048904,0.160606334,0.192908057,0.140756113,0.174681945,0.211134169,0.172065325,0.120635207,0.287918434,0.167192998,0.602905351,0.300189479,1.77424885,2.639267346,0.171884869,1.329423441,0.873048813,0.26084995,0.153839213,,0.140756113,0.130650546,0.518632139,0.146801408,0.19696833,,1.177479022
0.293697412,0.501666931,0.314811875,2.774249881,4.893951421,0.232735355,0.180346087,3.228131449,0.216701064,1.180346087,0.326401016,0.335926338,0.289411018,0.269566598,0.938561676,0.925543737,1.914430862,1.240038101,0.401968566,0.798539451,0.260200032,0.362279727,0.167645658,1.312113034,2.745991427,1.124464201,0.249563423,0.269884109,0.759168122,0.154786474,0.379584061,2.752817908,1.115732656,0.486426417,0.431338308,0.806635974,0.58993491,0.353865693,0.597872678,0.296237498,0.297983807,0.392443245,0.327194793,0.192142088,1.082884822,0.146752781,1.172856118,0.292160029,0.297362756,1.472909939,0.127915321,0.158683172,0.189540725,0.136257625,0.16639756,0.214119125,0.178417653,0.120649444,0.287495515,0.174739864,0.594277,0.296645138,1.800502332,2.622264083,0.164962325,1.31063868,0.863204162,0.255292429,0.151686401,,0.136257625,0.122264083,0.534714747,0.142536778,0.196627198,,1.172317905
0.266243465,0.465272591,0.327483196,2.510828977,3.934652726,0.22068708,0.183159074,2.947162061,0.218073189,1.171769978,0.314787155,0.316280807,0.276512323,0.261762509,0.891523525,0.817961165,1.747012696,1.138722928,0.40459298,0.735810306,0.280433159,0.376026886,0.178491412,1.139096341,2.304331591,1.005227782,0.251120239,0.27184466,0.71004481,0.172143391,0.361463779,2.402165795,1.063666916,0.456684093,0.464712472,0.73935773,0.6034354,0.350821509,0.571508588,0.288461538,0.282860344,0.381441374,0.341859597,0.176403728,0.993975904,0.148670152,1.171629916,0.295521709,0.287338031,1.14594226,0.108320073,0.153671289,0.180950216,0.13457604,0.16560582,0.201295749,0.168788361,0.115708115,0.294044101,0.160604683,0.581382132,0.291088884,1.707206183,2.589224824,0.168333712,1.288247329,0.804273699,0.257672198,0.167992726,,0.13457604,0.131279836,0.491929984,0.155944533,0.22516481,,1.203796317
0.262642741,0.440275512,0.293456589,2.478883451,3.9177089,0.224941091,0.178720319,2.905927134,0.21279681,1.08845387,0.302882001,0.308319739,0.268624252,0.263367772,0.861156426,0.793003444,1.702918253,1.124705456,0.37302882,0.711981149,0.251948523,0.366684792,0.178901577,1.093529092,2.283124887,0.992749683,0.231103861,0.25829255,0.680442269,0.160594526,0.349465289,2.301975711,1.037157876,0.475258293,0.425049846,0.754939279,0.561355809,0.338952329,0.54468008,0.272249411,0.287475077,0.350009063,0.345115099,0.181040383,1.007757244,0.144421629,1.152635181,0.295459731,0.289984029,1.235797399,0.122062514,0.162445813,0.182637463,0.13449692,0.168720055,0.202600958,0.17168606,0.11510381,0.300479124,0.171800137,0.597421857,0.295687885,1.686744239,2.61749943,0.173054985,1.291467032,0.79945243,0.252338581,0.181610769,,0.13449692,0.128108601,0.480949122,0.15662788,0.218115446,,1.175906913
0.267698259,0.481431335,0.311025145,2.646034816,3.960348162,0.247969052,0.194390716,3.10967118,0.228626692,1.201740812,0.326112186,0.32901354,0.288974855,0.280851064,0.886073501,0.869052224,1.839458414,1.217021277,0.399226306,0.810638298,0.255705996,0.392263056,0.177369439,1.180851064,2.409090909,1.046808511,0.250870406,0.278723404,0.723017408,0.173887814,0.367117988,2.437911025,1.106769826,0.505609284,0.434816248,0.809090909,0.619922631,0.350483559,0.599806576,0.286847195,0.30696325,0.393810445,0.349516441,0.179587605,1.010828246,0.145490151,1.184656146,0.312406405,0.285911761,1.399377952,0.11035595,0.157700726,0.176477364,0.134777099,0.169220136,0.211496371,0.179817993,0.115194102,0.3007718,0.183504205,0.608916023,0.299965442,1.758437968,2.596129478,0.171639212,1.324156203,0.8261721,0.252044695,0.168183389,,0.134777099,0.142840687,0.510425066,0.160465384,0.212417924,,1.194562838
0.260538896,0.426988266,0.294002608,2.389830508,3.389613212,0.23011734,0.210995219,2.668187744,0.232290309,1.133854846,0.317687962,0.312255541,0.267926988,0.295306389,0.846153846,0.755758366,1.613646241,1.093872229,0.392003477,0.681442851,0.246631899,0.401781834,0.174272056,1.024119948,2.155584528,0.971968709,0.250325945,0.299435028,0.659061278,0.175575837,0.384615385,2.127987831,0.963276836,0.506518905,0.494350282,0.760756193,0.636897001,0.331377662,0.562581486,0.292698827,0.302477184,0.424380704,0.347674924,0.170795107,0.914525994,0.156574924,1.174923547,0.302446483,0.27324159,1.033180428,0.09969419,0.169724771,0.177522936,0.12675841,0.168960245,0.195259939,0.165443425,0.125993884,0.294495413,0.161926606,0.602446483,0.30795107,1.706880734,2.566207951,0.186850153,1.317584098,0.825840979,0.258715596,0.196941896,,0.12675841,0.161620795,0.524464832,0.183639144,0.244342508,,1.213914373
0.293126685,0.472821204,0.312893082,2.466981132,3.780772686,0.244384546,0.196316262,2.806828392,0.213162624,1.115678347,0.326145553,0.327268643,0.27785265,0.27425876,0.885669362,0.78032345,1.688005391,1.104447439,0.401168014,0.723495058,0.264150943,0.390386343,0.18328841,1.080188679,2.238544474,0.992138365,0.25359389,0.273135669,0.698787062,0.181266846,0.368823001,2.209568733,1.00853549,0.506963163,0.489892183,0.787735849,0.619721473,0.378256963,0.586927224,0.301212938,0.308625337,0.433063792,0.350628931,0.170449353,0.905407464,0.14897182,1.163442498,0.302056359,0.252703732,1.135872049,0.108910891,0.171667936,0.176389947,0.134805788,0.1687738,0.19634425,0.180350343,0.118964204,0.304341203,0.16770754,0.623000762,0.312566641,1.668392993,2.59375476,0.188728104,1.291546078,0.812033511,0.280274181,0.214927647,,0.134805788,0.142117289,0.497334349,0.200152323,0.284691546,,1.212947449
0.274442929,0.45475216,0.310140973,2.492496589,3.72737608,0.251477945,0.224647567,2.833105957,0.2157799,1.181446112,0.321964529,0.364483856,0.302637563,0.274442929,0.874261028,0.792178263,1.706002729,1.168258299,0.40313779,0.716007276,0.261482492,0.402910414,0.220554798,1.07480673,2.211005002,1.021145975,0.254433834,0.277398818,0.7053206,0.182582992,0.372442019,2.234197362,1.023874488,0.527057754,0.512278308,0.829013188,0.639608913,0.357662574,0.600045475,0.305138699,0.318781264,0.402910414,0.3526603,0.1637588,0.871594735,0.149984695,1.174625038,0.312059994,0.275176002,1.261554943,0.111111111,0.157330885,0.179216406,0.136669728,0.162228344,0.198653199,0.183042547,0.122436486,0.310070401,0.167891032,0.623660851,0.311906948,1.688399143,2.543464953,0.191000918,1.296602388,0.831955923,0.269207224,0.196204469,,0.136669728,0.14493419,0.548056321,0.175237221,0.2543618,,1.20661157
0.285872884,0.419927838,0.309741882,2.323064113,3.155426034,0.255065223,0.204551762,2.456563974,0.217873994,1.252289759,0.33361088,0.318068276,0.291423813,0.285595337,0.812378573,0.711351651,1.551207327,1.004995837,0.407160699,0.697474327,0.275326117,0.405217874,0.191784624,0.96364141,1.903136275,0.922842076,0.284762698,0.268387455,0.631695809,0.194282542,0.394116014,1.97946156,0.902858729,0.531779073,0.590063836,0.815154038,0.629475437,0.35414932,0.614765473,0.318623369,0.323064113,0.444629475,0.356369692,0.15560166,0.851565447,0.151452282,1.140701622,0.305922293,0.253677857,1.013202565,0.099396454,0.174085251,0.15748774,0.133157299,0.155224444,0.176537156,0.159562429,0.12429272,0.297812146,0.16239155,0.619766126,0.304790645,1.643719351,2.456620143,0.205771407,1.304979253,0.828178046,0.315164089,0.235948699,,0.133157299,0.17615994,0.505658242,0.205016975,0.300829876,,1.185213127
0.251861361,0.383568678,0.28241335,2.222336329,2.998202824,0.259820282,0.195121951,2.299101412,0.187676508,1.093709884,0.303465982,0.298587933,0.284980745,0.260333761,0.787933248,0.671630295,1.436456996,0.946084724,0.397432606,0.640308087,0.298074454,0.358921694,0.185365854,0.875481386,1.764569961,0.858023107,0.262387677,0.266495507,0.587419769,0.185622593,0.358151476,1.836456996,0.844929397,0.502182285,0.554557125,0.762772786,0.623363286,0.324261874,0.562002567,0.277278562,0.335815148,0.412066752,0.32169448,0.151851156,0.849464386,0.151287352,1.149032137,0.296184928,0.22476978,1.117083255,0.102800226,0.168577335,0.157489194,0.130614546,0.168201466,0.187746664,0.160496147,0.124976508,0.308776546,0.188310468,0.64405187,0.315542191,1.629205037,2.475098666,0.218192069,1.293741778,0.781807931,0.292802105,0.218567938,,0.130614546,0.170080812,0.532230784,0.20390904,0.289795151,,1.210486751
0.299768519,0.4609375,0.366319444,2.44849537,3.238715278,0.258101852,0.223668981,2.607349537,0.216724537,1.202835648,0.339409722,0.344618056,0.295428241,0.308738426,0.874421296,0.748553241,1.629918981,1.103877315,0.429108796,0.74681713,0.291666667,0.394097222,0.2109375,1.003761574,2.000868056,0.968171296,0.26880787,0.287326389,0.68431713,0.204282407,0.38599537,2.058159722,0.953993056,0.56712963,0.565104167,0.853877315,0.678819444,0.374131944,0.685185185,0.34693287,0.357638889,0.40162037,0.369791667,0.147667419,0.843491347,0.146538751,1.126410835,0.306809631,0.241911211,1.153875094,0.102332581,0.145221971,0.156884876,0.132994733,0.168171558,0.191685478,0.169300226,0.12434161,0.308878856,0.164973664,0.632242287,0.309819413,1.615124153,2.418171558,0.2086155,1.304552295,0.804552295,0.283295711,0.21275395,,0.132994733,0.17400301,0.503386005,0.215387509,0.309066968,,1.196952596
0.31757242,0.509815657,0.331817094,2.70457266,4.196911659,0.194038784,0.16219775,3.553028489,0.258558774,1.938831697,0.345223845,0.294110606,0.28357673,0.248743117,0.997246828,0.965525497,1.833253531,1.143164951,0.419918602,0.845942064,0.24922193,0.360426143,0.143763467,1.674407469,2.669499641,1.022983002,0.223605458,0.253531243,0.686497486,0.145080201,0.377064879,2.74922193,1.395618865,0.481086904,0.490902562,0.875508738,0.51029447,0.384486474,0.592171415,0.27747187,0.296265262,0.391788365,0.344625329,0.189935065,0.996103896,0.134025974,1.161428571,0.257597403,0.367337662,1.081883117,0.131363636,0.149220779,0.178246753,0.13012987,0.147207792,0.186233766,0.175584416,0.111623377,0.26012987,0.144220779,0.537402597,0.289220779,1.321038961,2.337142857,0.161948052,1.175,0.753831169,0.253181818,0.130649351,0.117077922,0.13012987,0.127142857,0.424350649,0.128896104,0.171818182,0.156298701,0.967012987
0.312991657,0.511084625,0.32193087,2.681883194,4.196901073,0.18533969,0.158045292,3.551489869,0.271632896,1.428843862,0.349821216,0.284982122,0.262574493,0.247318236,0.981048868,0.954469607,1.879976162,1.17318236,0.393921335,0.809296782,0.253277712,0.349344458,0.143623361,1.682717521,2.677234803,1.037425507,0.223241955,0.252562574,0.670321812,0.141835518,0.373778308,2.700715137,1.393444577,0.476877235,0.484982122,0.870441001,0.512872467,0.380929678,0.581764005,0.281644815,0.288676996,0.38772348,0.358998808,0.18696684,1.014238984,0.136937977,1.146174075,0.270284138,0.343723943,1.140337374,0.131293695,0.151625938,0.181707395,0.134244115,0.148803797,0.18696684,0.169585017,0.113655314,0.266243346,0.131357835,0.504329421,0.29228401,1.330190495,2.29670964,0.18401642,1.21069848,0.760631133,0.251555385,0.129369508,0.11570778,0.134244115,0.135270348,0.43024822,0.126547367,0.171124367,0.162401385,0.924187031
0.301694915,0.523849879,0.325181598,2.710048426,4.296368039,0.192493947,0.158716707,3.638861985,0.269128329,1.30811138,0.352663438,0.28559322,0.269854722,0.244067797,1.012348668,0.971670702,1.820096852,1.189467312,0.405811138,0.806900726,0.254842615,0.352542373,0.14527845,1.717554479,2.677845036,1.040556901,0.223002421,0.25496368,0.686198547,0.147094431,0.377723971,2.756658596,1.432929782,0.493341404,0.48559322,0.876029056,0.540072639,0.386077482,0.631476998,0.286561743,0.29842615,0.422397094,0.363680387,0.187185768,1.041510893,0.137037515,1.153280908,0.270014181,0.34833054,1.27065876,0.130849555,0.144321258,0.184220704,0.132203171,0.157599587,0.192213485,0.177065876,0.109642903,0.264664174,0.13626402,0.516050019,0.287997937,1.32029135,2.324158824,0.167268274,1.199883976,0.752352714,0.259765373,0.126595333,0.120085084,0.132203171,0.134652572,0.425422199,0.142580895,0.164689957,0.159211035,0.909887843
0.290859564,0.465345036,0.306446731,2.443401937,3.552058111,0.193855932,0.15753632,3.196125908,0.212318402,6.113347458,0.327027845,0.279509685,0.255599274,0.23153753,0.872578692,0.819158596,1.737590799,1.064315981,0.390889831,0.778299031,0.247881356,0.349273608,0.149061743,1.355024213,2.26316586,0.96655569,0.218825666,0.234564165,0.63998184,0.145883777,0.359866828,2.353510896,1.118038741,0.584140436,0.49122276,0.764830508,0.510139225,0.347306295,0.582929782,0.270732446,0.288438257,0.388468523,0.34594431,0.171769852,0.928583445,0.132402423,1.096652086,0.241251682,0.311827052,1.008159489,0.120625841,0.144263122,0.167732167,0.122392328,0.153600269,0.171096904,0.178919919,0.107923957,0.259757739,0.130720054,0.559639973,0.252944145,1.355400404,2.268169583,0.156292059,1.088997308,0.743606999,0.248149394,0.149562584,0.119700538,0.122392328,0.137870121,0.417900404,0.130467699,0.198014805,0.195911844,0.98384926
0.304427202,0.4722349,0.306557128,2.459759623,3.572341397,0.189106953,0.158679446,3.215883158,0.224707135,1.538566864,0.335311121,0.272174045,0.251635478,0.241594401,0.897002891,0.816978549,1.719001978,1.095238095,0.387646432,0.779248441,0.248136315,0.351133425,0.148334094,1.355849688,2.2934733,0.965769055,0.217100259,0.234443937,0.642020386,0.141335768,0.363912977,2.36376084,1.132511791,0.476799026,0.50798722,0.757188498,0.520614636,0.373801917,0.698463411,0.275825346,0.282215122,0.371976267,0.358740301,0.171276596,0.949836334,0.133715221,1.078396072,0.240425532,0.307855974,1.053846154,0.117675941,0.148527005,0.166448445,0.122749591,0.153109656,0.174959083,0.176513912,0.088216039,0.255564648,0.125040917,0.565711948,0.256792144,1.327086743,2.226022913,0.162684124,1.101963993,0.73903437,0.251636661,0.132815057,0.119721768,0.122749591,0.136006547,0.412111293,0.127495908,0.173731588,0.168248773,0.919394435
0.286650775,0.463647199,0.295143027,2.413587604,3.597139452,0.185935638,0.159564958,3.20977354,0.210369487,1.203665077,0.326877235,0.267580453,0.252085816,0.228247914,0.874851013,0.805274136,1.661352801,1.070917759,0.369785459,0.770411204,0.241805721,0.362485101,0.150029797,1.328516091,2.270262217,0.954856973,0.210816448,0.235399285,0.619636472,0.139153754,0.359356377,2.30125149,1.088200238,0.472586412,0.46409416,0.726907032,0.532032181,0.359505364,0.731525626,0.274582837,0.287246722,0.379171633,0.337753278,0.168154024,0.986283259,0.135349529,1.071723682,0.260948604,0.302511981,1.138241613,0.1235333,0.143860519,0.172285573,0.122211205,0.148157329,0.179226574,0.180300777,0.106841844,0.264419104,0.130887457,0.555775905,0.26317964,1.373244092,2.270285903,0.154106759,1.093042472,0.737233515,0.250702363,0.136175839,0.123781193,0.122211205,0.142621054,0.408527516,0.122045943,0.171707156,0.173029251,0.917534292
0.264035874,0.42941704,0.276053812,2.288071749,3.187264574,0.188878924,0.161255605,2.81058296,0.19264574,4.077488789,0.319282511,0.258116592,0.260807175,0.231928251,0.820807175,0.72735426,1.997488789,0.998923767,0.37793722,0.728251121,0.249147982,0.356950673,0.150313901,1.191210762,1.918565022,0.900269058,0.205919283,0.226188341,0.586008969,0.148878924,0.346547085,2.038026906,0.995874439,0.456860987,0.504932735,0.761793722,0.538834081,0.360538117,0.584753363,0.278026906,0.28573991,0.376860987,0.353004484,0.151866284,0.822805578,0.12766612,1.00369155,0.22826087,0.263330599,0.885972108,0.123359311,0.140894176,0.159967186,0.118539787,0.14704676,0.162735849,0.162223134,0.104901559,0.236259229,0.110438884,0.560397867,0.244770304,1.22159557,2.170016407,0.150943396,1.035787531,0.691447908,0.236464315,0.140484003,0.125307629,0.118539787,0.116283839,0.392842494,0.140689089,0.195754717,0.199138638,0.914581624
0.27584947,0.43076361,0.28516624,2.265253928,3.250091341,0.189258312,0.157837048,2.917610522,0.202594081,1.734746072,0.321702594,0.262148338,0.262696383,0.229082938,0.763061746,0.744428206,1.607782243,1.037997808,0.378881988,0.767994154,0.245341615,0.365180855,0.155644867,1.199853855,2.045305079,0.9008038,0.214468396,0.228717574,0.580197296,0.153452685,0.350018268,2.036536354,1.012787724,0.477347461,0.513335769,0.723054439,0.540920716,0.362257947,0.630252101,0.279503106,0.312203142,0.376141761,0.386554622,0.154217838,0.813468895,0.133883632,0.986309644,0.225387558,0.268673243,0.917555869,0.108516207,0.140124824,0.151298571,0.123414536,0.148580632,0.165894906,0.163478961,0.111032817,0.236963962,0.110630159,0.526676062,0.259210791,1.226696195,2.146164687,0.164586269,1.065331186,0.704348701,0.247332394,0.142138112,0.126635796,0.123414536,0.14737266,0.390879807,0.127944433,0.207670626,0.175357359,0.893597745
0.272581792,0.428342817,0.288584637,2.254800853,3.166963016,0.187411095,0.157894737,2.829480797,0.198079659,1.166607397,0.315611664,0.260668563,0.248933144,0.230618777,0.815611664,0.737375533,1.499644381,0.995910384,0.368243243,0.771870555,0.238975818,0.349928876,0.152382646,1.182965861,1.990576102,0.867176387,0.211059744,0.225817923,0.557965861,0.146870555,0.34014936,2.057254623,1.016891892,0.474039829,0.492354196,0.697012802,0.544452347,0.358285917,0.624110953,0.27027027,0.290007112,0.381578947,0.35455192,0.158170606,0.858376156,0.134840699,1.00688592,0.241007194,0.275950668,1.085714286,0.10647482,0.145220966,0.154470709,0.120143885,0.149126413,0.169578623,0.165262076,0.112846865,0.240904419,0.117163412,0.569475848,0.254162384,1.264439877,2.191983556,0.161664954,1.082322713,0.721788284,0.261870504,0.138335046,0.124460432,0.120143885,0.132682425,0.384789311,0.126002055,0.179650565,0.179856115,0.89352518
0.246060606,0.396565657,0.26969697,2.138181818,2.826262626,0.186868687,0.155757576,2.612121212,0.185656566,1.953131313,0.296767677,0.26020202,0.255151515,0.227676768,0.745252525,0.678585859,1.483232323,0.945858586,0.40040404,0.708888889,0.238383838,0.348686869,0.155959596,1.083232323,1.817575758,0.820808081,0.209292929,0.224646465,0.551313131,0.148888889,0.344848485,1.872929293,0.942020202,0.57030303,0.522424242,0.71959596,0.563636364,0.363232323,0.611111111,0.267272727,0.287878788,0.368484848,0.380808081,0.154174205,0.828250194,0.132850866,1.000646162,0.231713621,0.296071336,0.881493926,0.110235203,0.147454123,0.161669682,0.123546136,0.155854226,0.167485138,0.181571465,0.103644353,0.249289222,0.106358232,0.609589041,0.260920134,1.310157663,2.214525717,0.174463686,1.1106229,0.716205738,0.24864306,0.15223572,0.149263376,0.123546136,0.124967692,0.385241665,0.140475575,0.197854743,0.19113466,0.931119152
0.255122143,0.398542159,0.26891253,2.069542947,2.712765957,0.18498818,0.159180457,2.552206462,0.18144208,1.391449961,0.303979511,0.246650906,0.247635934,0.226162333,0.760441292,0.676122931,1.439322301,0.92001576,0.357565012,0.69464145,0.234436564,0.347714736,0.148542159,1.046493302,1.6964145,0.822695035,0.201733649,0.215524035,0.516154452,0.145390071,0.330575256,1.807722616,0.932624113,0.466903073,0.52462569,0.672576832,0.538416076,0.353624901,0.545114263,0.270685579,0.290583136,0.37608353,0.384357762,0.158022483,0.817450179,0.136816556,1.001149719,0.24220746,0.274527338,0.894609096,0.11369443,0.145375575,0.15444558,0.129535003,0.162876852,0.174629535,0.184466019,0.110245273,0.234031681,0.111267246,0.59925907,0.277082269,1.318472151,2.196601942,0.179356157,1.113949923,0.719979561,0.248594788,0.15853347,0.143203883,0.129535003,0.161599387,0.384133878,0.143842616,0.208354624,0.201456311,0.943025038
0.262957011,0.402973082,0.295701085,2.148051426,2.923463238,0.188429088,0.164323021,2.627159502,0.185817597,1.129168341,0.310164725,0.261550824,0.243069506,0.223182001,0.752711933,0.676576939,1.415026115,0.949578144,0.365809562,0.718963439,0.242065086,0.372840498,0.155885898,1.091201286,1.798714343,0.822619526,0.208115709,0.22519084,0.534351145,0.14925673,0.340297308,1.85435918,0.962032945,0.485335476,0.52169546,0.696062676,0.549015669,0.363599839,0.560265167,0.270188831,0.306147047,0.38328646,0.389714745,0.156998335,0.841208862,0.1372775,1.000384172,0.247278781,0.264054296,0.969266231,0.110129338,0.153284672,0.159943655,0.129722116,0.15238827,0.179536432,0.180688949,0.115635805,0.230503265,0.110897682,0.610065309,0.272506083,1.309002433,2.181969522,0.19131771,1.136637213,0.727750032,0.279421181,0.150467409,0.139454476,0.129722116,0.135740812,0.430016647,0.143168139,0.226533487,0.189268792,0.913305161
0.245072614,0.355809129,0.264522822,2.001815353,2.51996888,0.226141079,0.184906639,2.207209544,0.177904564,1.589211618,0.288122407,0.242479253,0.260373444,0.234180498,0.739107884,0.627852697,1.286307054,0.837914938,0.378630705,0.746109959,0.254927386,0.346991701,0.159491701,0.980549793,1.501037344,0.734180498,0.207728216,0.222251037,0.480290456,0.164678423,0.330653527,1.598807054,0.849325726,0.51063278,0.568724066,0.728993776,0.608661826,0.360736515,0.613589212,0.294605809,0.324948133,0.387966805,0.405082988,0.13969832,0.758827563,0.139869729,0.992286596,0.222660267,0.246143298,0.848645869,0.096331848,0.153068221,0.143297909,0.121357559,0.158896126,0.156667809,0.170209119,0.111758656,0.212547137,0.104559479,0.63129928,0.276311279,1.33493315,2.142440864,0.185807336,1.107302023,0.736030168,0.292080905,0.179808022,0.15323963,0.121357559,0.123414467,0.372643126,0.163009942,0.219917724,0.201234145,0.904696606
0.237231009,0.354679803,0.2597874,1.99766658,2.557946591,0.196266528,0.170080373,2.146486907,0.187451387,1.337827327,0.287269899,0.269380347,0.236712471,0.236712471,0.752398237,0.622763806,1.296862847,0.848327716,0.360902256,0.77210267,0.256416904,0.354939072,0.163598652,0.972258232,1.470054446,0.728026964,0.196266528,0.210007778,0.473943479,0.152450091,0.344309048,1.595022038,0.869328494,0.536427275,0.574280529,0.718434016,0.573502722,0.381643765,0.568317345,0.291418201,0.332382681,0.394347939,0.430127042,0.15148448,0.735661269,0.141869096,0.980263158,0.231106613,0.253036437,0.838900135,0.095985155,0.162786775,0.141194332,0.12668691,0.160593792,0.17257085,0.175775978,0.11082996,0.212719298,0.102564103,0.633265857,0.291835358,1.357962213,2.138157895,0.204116059,1.134109312,0.737179487,0.308873144,0.16734143,0.137820513,0.12668691,0.19011471,0.409581646,0.146423752,0.226720648,0.204959514,0.880398111
0.248450413,0.368285124,0.276084711,2.003615702,2.517561983,0.204028926,0.166838843,2.262913223,0.176394628,1.136105372,0.293904959,0.236053719,0.239927686,0.229080579,0.727014463,0.613636364,1.283832645,0.865960744,0.355630165,0.75464876,0.238894628,0.359245868,0.161931818,0.946280992,1.543130165,0.724948347,0.207386364,0.223140496,0.482179752,0.153409091,0.338584711,1.572055785,0.857438017,0.501033058,0.577221074,0.734504132,0.58161157,0.384297521,0.572572314,0.279958678,0.332902893,0.436983471,0.42071281,0.14860259,0.760736196,0.144342195,0.9633606,0.234321745,0.263974097,0.922119973,0.105316973,0.157293797,0.149284254,0.134969325,0.14740968,0.175698705,0.182344922,0.11929107,0.219325153,0.098670757,0.622528971,0.30129516,1.33674165,2.158486708,0.212849352,1.141104294,0.734151329,0.289706885,0.164621677,0.141615542,0.134969325,0.162235855,0.419052488,0.160361282,0.251874574,0.211486026,0.898773006
0.312913066,0.510040671,0.350152517,2.862353838,4.561769192,0.23729029,0.193695984,3.186070158,0.251525165,1.350915099,0.353711235,0.349389934,0.302364006,0.295882054,1.018301983,0.938357905,1.995678699,1.238942552,0.474199288,0.849008643,0.270589731,0.369089985,0.176410778,1.561514997,3.300965938,1.207295374,0.258388409,0.316980173,0.823207931,0.183655313,0.392730046,3.124682257,1.248601932,0.487798678,0.432130147,0.881164209,0.549059481,0.407092018,0.621123538,0.300076258,0.312023386,0.419039146,0.370869344,0.188844731,1.005618747,0.134027683,1.368164999,0.29758805,0.346032616,0.987734685,0.073043717,0.133205427,0.173633,0.132040565,0.158010141,0.216253255,0.153076607,0.094970536,0.214060573,0.114430588,0.495203508,0.279841031,1.53611073,2.497327669,0.149170892,1.252021379,0.760312457,0.199534055,0.125119912,0.101891188,0.132040565,0.103261614,0.517747019,0.108058106,0.161025079,0.168493902,1.22125531
0.312687443,0.513104707,0.361585604,2.937671144,5.005606989,0.241882905,0.197939757,3.27474247,0.26887469,1.356630591,0.390533316,0.363280741,0.307862824,0.308384405,1.070413352,0.977702438,1.955404877,1.297431217,0.460164298,0.883296388,0.276307211,0.383231191,0.184769853,1.574781588,3.391837267,1.208110575,0.269917851,0.318424827,0.836875733,0.185943409,0.399921763,3.160255574,1.306819664,0.474638154,0.433824488,0.92606598,0.560438128,0.41648194,0.613639327,0.306298083,0.319076803,0.428478289,0.368757335,0.185692235,0.993758808,0.127239783,1.297698141,0.2897121,0.334205758,0.986712301,0.072881015,0.127843769,0.169585934,0.129722837,0.154620495,0.209784578,0.142540769,0.094020536,0.20629488,0.110797933,0.4975505,0.267163278,1.427689417,2.461915308,0.146567344,1.184014496,0.756929065,0.196765318,0.118649755,0.098315549,0.129722837,0.099187974,0.47788739,0.102744782,0.132944098,0.160995906,1.180659016
0.286915531,0.533316346,0.35775258,2.857561473,4.549241942,0.236972863,0.193655243,3.242196458,0.264747102,1.648362849,0.361829532,0.354694866,0.298764174,0.297490126,1.030959358,0.930691808,2.010319786,1.299401198,0.465154797,0.863676902,0.304752198,0.389985985,0.171614218,1.491400178,3.255446554,1.2112371,0.261689387,0.309466174,0.806981781,0.183335457,0.399796152,2.996050452,1.267677411,0.481335202,0.434450248,0.906739712,0.543253918,0.407313034,0.611542872,0.30054784,0.315071984,0.4197987,0.355714104,0.180790591,0.944070565,0.125253185,1.307285201,0.272525319,0.335380595,1.022737667,0.071871937,0.124665142,0.166416204,0.123619732,0.149101601,0.205096374,0.142894479,0.088533159,0.193662202,0.111924208,0.457301535,0.254949363,1.331525645,2.359882391,0.146618752,1.195622346,0.736622019,0.197647828,0.118196668,0.092126756,0.123619732,0.09931395,0.469911794,0.096373734,0.15295655,0.152564521,1.142371774
0.26272,0.47184,0.32768,2.64128,4.25088,0.24064,0.19424,2.8872,0.22496,1.27008,0.30656,0.35952,0.2904,0.29008,0.9488,0.81792,1.71136,1.2048,0.44784,0.8088,0.31296,0.39472,0.17568,1.26,2.9472,1.14064,0.24048,0.2888,0.77168,0.20656,0.36384,2.70672,1.00368,0.45056,0.41376,0.77616,0.54784,0.37248,0.56608,0.27952,0.29072,0.38416,0.35776,0.185594547,0.985907709,0.13926499,1.259832366,0.285622179,0.319333149,0.933222806,0.066869301,0.134751773,0.174357557,0.131988579,0.16201529,0.208436953,0.144699272,0.102238187,0.208160634,0.106659298,0.484019527,0.267108778,1.540388689,2.562033711,0.152436216,1.279819471,0.764483743,0.190568297,0.122685825,0.103251359,0.131988579,0.107856682,0.517822603,0.102053974,0.144054527,0.175831261,1.284056369
0.251651559,0.458288524,0.307420495,2.528499001,4.143954525,0.227377477,0.179290214,2.772161622,0.21631587,1.283300046,0.324320172,0.327392841,0.278844677,0.27408204,0.911199877,0.795053004,1.730526963,1.181594715,0.422645568,0.780150561,0.267322169,0.364879398,0.165155938,1.197111692,2.83207866,1.116761407,0.24274082,0.278844677,0.739130435,0.182977416,0.35243509,2.55261945,0.97403595,0.430788139,0.38869258,0.737286834,0.527730834,0.351820556,0.54724228,0.26916577,0.272699339,0.369334767,0.333691811,0.185072142,0.972345542,0.137162412,1.264983352,0.283758787,0.312800592,0.954495006,0.065112838,0.13290788,0.172031077,0.128560858,0.155382908,0.211801702,0.141324454,0.099334073,0.203200148,0.107750647,0.47354791,0.266648169,1.486311506,2.496207917,0.150295967,1.248242693,0.778116907,0.205512394,0.12227155,0.108305586,0.128560858,0.101646319,0.506289308,0.10664077,0.138827229,0.194691084,1.258324084
0.2601447,0.465397924,0.309688581,2.619377163,4.12865681,0.231519346,0.184649261,2.851525637,0.23403586,3.000314564,0.305127399,0.32777603,0.28703995,0.285152564,0.885498584,0.799465241,1.729160113,1.224913495,0.426077383,0.804970116,0.26596414,0.380622837,0.163416169,1.223497955,2.882038377,1.08210129,0.248663102,0.293488518,0.751179616,0.186536647,0.342560554,2.647845234,1.010066059,0.454860019,0.395564643,0.788140925,0.528782636,0.364894621,0.541522491,0.273199119,0.286882668,0.375432526,0.335482856,0.173429733,0.978581112,0.131495707,1.256936286,0.257026661,0.29670131,0.946949842,0.062991414,0.126796204,0.161409851,0.124807953,0.153547221,0.198825124,0.136466335,0.09670131,0.206235879,0.108630818,0.482602802,0.262178039,1.440488025,2.458653412,0.147401717,1.238951649,0.766380479,0.202801627,0.122006326,0.097785811,0.124807953,0.101491188,0.462720289,0.098689562,0.153185721,0.162132851,1.266244916
0.222222222,0.465865866,0.297897898,2.595995996,3.97037037,0.249449449,0.196996997,2.696496496,0.231231231,1.327127127,0.288488488,0.331731732,0.284684685,0.296296296,0.898298298,0.749349349,1.7001001,1.203203203,0.451451451,0.81041041,0.29009009,0.399199199,0.173373373,1.137137137,2.732732733,1.111911912,0.263463463,0.287887888,0.764164164,0.199199199,0.328328328,2.557957958,0.962162162,0.443443443,0.4002002,0.736536537,0.556356356,0.355355355,0.541341341,0.282682683,0.284284284,0.363763764,0.369169169,0.166607586,0.989010989,0.146638308,1.281224152,0.278270117,0.298593879,0.939737682,0.063688999,0.140493915,0.173460948,0.128914097,0.155736736,0.197802198,0.149119698,0.105990783,0.202883138,0.102209618,0.508803025,0.252865414,1.536216472,2.4966324,0.155027768,1.244239631,0.795344441,0.202646816,0.141321045,0.110126433,0.128914097,0.114143921,0.498641144,0.114143921,0.13671275,0.194730001,1.32636181
0.208941087,0.428869104,0.287175601,2.459556734,3.878764918,0.248721349,0.188672097,2.532297784,0.212729684,1.395529456,0.308202311,0.323356696,0.262360296,0.281492707,0.854896761,0.724947907,1.625686683,1.142451222,0.417503315,0.741428301,0.282629286,0.367872703,0.173896571,1.066300436,2.497442697,1.072741049,0.246258761,0.270126918,0.753172949,0.18583065,0.31994696,2.300814548,0.873839742,0.418829324,0.385489676,0.720401591,0.520931995,0.338889941,0.527751468,0.272589506,0.272589506,0.341352529,0.347793143,0.165907456,1.015344042,0.146367778,1.254495325,0.281707025,0.308559099,0.892591705,0.064253177,0.135578998,0.175617358,0.128026852,0.154878926,0.195756413,0.150203788,0.108487173,0.204027811,0.104531287,0.515224167,0.259410213,1.47458643,2.517142172,0.15272117,1.28901942,0.803883961,0.202709182,0.127787101,0.11472069,0.128026852,0.105130664,0.527691201,0.117238072,0.155957804,0.186046512,1.316590746
0.211814185,0.422099025,0.304721851,2.491493022,3.806346779,0.246033263,0.188300516,2.601032307,0.22099025,3.034219079,0.288472567,0.320015293,0.275473141,0.28139935,0.870961575,0.710380424,1.634677882,1.175492258,0.418275664,0.783215446,0.28044351,0.387306442,0.172815905,1.081246416,2.468935194,1.082202256,0.243356911,0.311986236,0.727585548,0.188491684,0.347734659,2.32422099,0.902121965,0.43528962,0.372012999,0.719174154,0.518447716,0.34563181,0.545402409,0.260370866,0.270311604,0.349837507,0.325559167,0.163619639,0.980682994,0.138898471,1.247211682,0.273772565,0.291709785,0.88122341,0.057951018,0.132689433,0.165229389,0.118546625,0.154651029,0.190640451,0.140623203,0.10509371,0.197309417,0.098884673,0.489479131,0.252845809,1.436702311,2.387489939,0.137403702,1.253305738,0.780728987,0.20593308,0.122685984,0.095665172,0.118546625,0.098769691,0.461538462,0.116017017,0.144302633,0.181901805,1.256755203
0.252401537,0.441642651,0.297550432,2.548511047,3.61167147,0.259365994,0.205331412,2.57012488,0.229827089,1.415225744,0.286743516,0.337415946,0.290585975,0.325648415,0.880163305,0.71950048,1.605667627,1.188040346,0.448607109,0.786023055,0.300192123,0.404178674,0.188040346,1.086935639,2.516330451,1.079490874,0.263688761,0.301392891,0.766810759,0.21493756,0.337896254,2.328290106,0.877761768,0.473342939,0.421950048,0.756724304,0.596061479,0.34414025,0.553073967,0.276176753,0.300192123,0.374879923,0.364553314,0.156539352,0.873553241,0.154369213,1.208622685,0.259693287,0.278501157,0.854311343,0.061053241,0.153356481,0.177083333,0.123408565,0.148148148,0.187210648,0.127314815,0.110387731,0.195746528,0.092592593,0.515046296,0.267939815,1.511140046,2.457609954,0.161603009,1.363859954,0.796875,0.200231481,0.150318287,0.136284722,0.123408565,0.108940972,0.472800926,0.109230324,0.172887731,0.21166088,1.334635417
0.217319878,0.429946022,0.2945318,2.484158648,3.73104905,0.244308848,0.199953063,2.536728467,0.251818822,1.444027224,0.307439568,0.337714152,0.269655011,0.306970195,0.864585778,0.691621685,1.583431119,1.154189157,0.439098803,0.778221075,0.296174607,0.387702417,0.189861535,1.015958695,2.472424314,1.065242901,0.254635062,0.286552452,0.742548697,0.210279277,0.32785731,2.250645388,0.852616757,0.427364468,0.401079559,0.754987092,0.574513025,0.351795353,0.524524759,0.263083783,0.278573105,0.343816006,0.366345928,0.158279696,0.905354008,0.147600936,1.266822703,0.27004096,0.276331188,0.893358689,0.065389116,0.147454652,0.167934465,0.127121123,0.153306027,0.186951434,0.133265067,0.108689292,0.198507899,0.098010532,0.506729081,0.257753072,1.506875366,2.449970743,0.166471621,1.314803979,0.790081919,0.205675834,0.126535986,0.118929198,0.127121123,0.111907548,0.476009362,0.123610298,0.174956115,0.195289643,1.31816852
0.235487662,0.429847239,0.296827262,2.461809636,3.648413631,0.256874266,0.199294947,2.561927145,0.231962397,1.937250294,0.294007051,0.345475911,0.276380729,0.308343126,0.865099882,0.70693302,1.624206816,1.183548766,0.440188014,0.75346651,0.277790834,0.419036428,0.200470035,1.032197415,2.4693302,1.069095182,0.251703878,0.290481786,0.737720329,0.206345476,0.323149236,2.260634548,0.877320799,0.43172738,0.386839013,0.709753231,0.567802585,0.344300823,0.541715629,0.278730905,0.279435958,0.341715629,0.352761457,0.149056871,0.900439654,0.142816622,1.216848674,0.250886399,0.278825698,0.893490285,0.064529854,0.138561906,0.15416253,0.118422919,0.149340519,0.171748688,0.128350589,0.101120408,0.19685151,0.087221671,0.485888526,0.257977592,1.495674372,2.379804283,0.143100269,1.333427883,0.772514537,0.206921004,0.126790526,0.114451851,0.118422919,0.122110339,0.462913062,0.109771664,0.154588002,0.208481067,1.299673805
0.209951456,0.433555825,0.297936893,2.475121359,3.449332524,0.274878641,0.20631068,2.541868932,0.244538835,1.519417476,0.29217233,0.34526699,0.281856796,0.326456311,0.821601942,0.669296117,1.563106796,1.197512136,0.463288835,0.83282767,0.327669903,0.425364078,0.188106796,1.038228155,2.256674757,1.088592233,0.25151699,0.298847087,0.76243932,0.241504854,0.326759709,2.142597087,0.969963592,0.443871359,0.40625,0.779429612,0.636225728,0.367718447,0.55006068,0.282463592,0.299453883,0.369538835,0.369842233,0.150725206,0.864758918,0.164249314,1.2624461,0.272638181,0.285378283,0.9000392,0.05252842,0.159153273,0.158173265,0.121912975,0.153077225,0.165817327,0.139357115,0.107016856,0.183457468,0.095648765,0.562916503,0.279890239,1.490787926,2.5,0.178557428,1.328890631,0.817326539,0.220109761,0.169933359,0.147001176,0.121912975,0.109368875,0.449823599,0.140337123,0.190709526,0.239905919,1.400627205
0.229374433,0.430945905,0.295859776,2.442127531,3.349350257,0.281353883,0.196131762,2.484738592,0.250831067,1.562103354,0.243880326,0.3762466,0.275309761,0.384708371,0.841341795,0.662737987,1.584466606,1.174070716,0.455122393,0.770625567,0.371713509,0.439709882,0.190692052,1.027198549,2.31731641,1.073436083,0.266545784,0.302508311,0.76881233,0.23662738,0.316711998,2.13810819,0.973103657,0.436083409,0.431852523,0.78120278,0.62919311,0.340888486,0.529162889,0.280145059,0.313992143,0.334542158,0.367180417,0.157676349,0.917605216,0.161035369,1.270302312,0.272475795,0.303497333,0.926694329,0.057893697,0.158466706,0.164196799,0.127840348,0.156293223,0.175261806,0.152934203,0.107686228,0.193637621,0.093064612,0.55186722,0.27089508,1.597510373,2.530329974,0.19067378,1.317921359,0.83283936,0.213198973,0.167950998,0.157478759,0.127840348,0.142066785,0.502272278,0.156688402,0.202726734,0.250543371,1.389251136
0.215015181,0.383107922,0.286502898,2.252829147,3.144631521,0.271598123,0.181617444,2.239304444,0.227159812,1.569969638,0.256693348,0.314656362,0.245652774,0.314932376,0.78056859,0.625172509,1.373999448,1.069003588,0.431686448,0.737786365,0.353574386,0.394976539,0.160916368,0.954181617,2.103505382,0.983163124,0.248688932,0.271046094,0.682031466,0.227159812,0.331769252,1.946177201,0.918299752,0.504830251,0.386144079,0.715981231,0.568589567,0.310792161,0.539332045,0.248688932,0.273530224,0.316036434,0.331217223,0.143851072,0.900714554,0.148740128,1.223768334,0.259684092,0.296352012,0.857841294,0.052651373,0.141782625,0.159270402,0.119781873,0.146671681,0.167920271,0.142910869,0.097028958,0.180142911,0.092327943,0.541933058,0.264573148,1.511282437,2.376081234,0.166415946,1.286385859,0.811207221,0.207032719,0.154193306,0.132756675,0.119781873,0.106995111,0.463144039,0.14328695,0.177698383,0.220007522,1.311583302
0.334410049,0.578375953,0.387528039,2.869627636,5.224943921,0.219201436,0.189322566,3.837236429,0.280035891,1.476267384,0.388873934,0.320861373,0.305069538,0.290174966,1.137729924,0.943382683,1.98017048,1.251323463,0.472319426,0.912337371,0.264333782,0.35666218,0.157290265,2.12803948,3.604127411,1.185105428,0.250157021,0.33073127,0.796141768,0.157290265,0.398115747,2.996590399,1.037595334,0.464244056,0.469717362,0.861103634,0.540960072,0.432391207,0.612113055,0.302288022,0.30453118,0.43867205,0.301031853,0.211571852,1.182923093,0.156980901,1.308446533,0.300888571,0.408742723,0.998519048,0.131957921,0.151720968,0.208099275,0.143396997,0.163568583,0.237054438,0.187621285,0.119701767,0.226636707,0.134307017,0.592380758,0.311459504,1.200592381,2.383719743,0.181135737,1.444847309,0.810693494,0.234143601,0.151261362,0.135787969,0.143396997,0.126493719,0.567817383,0.147022776,0.190123583,0.205443775,1.268256562
0.347258244,0.580863283,0.400981845,2.936550574,5.334197851,0.231104113,0.189885143,3.912560207,0.292145239,1.417654687,0.391256021,0.337625046,0.311504261,0.295572434,1.1194887,0.990459429,2.068729159,1.293812523,0.463968136,0.914227492,0.277880697,0.360689144,0.161541312,2.31391256,3.593090033,1.228140052,0.260003705,0.344479437,0.811411634,0.161726565,0.406724713,3.188866247,1.060670619,0.49851797,0.450351982,0.911078177,0.542237866,0.428584661,0.609299741,0.312152649,0.315579844,0.440163023,0.299184883,0.210537064,1.271645906,0.153154993,1.31626506,0.298345926,0.409281193,1.03435777,0.132479069,0.145905657,0.206606085,0.136716357,0.164845824,0.231315091,0.189605881,0.10736165,0.228660404,0.131100674,0.594241372,0.305340004,1.639830508,2.346589749,0.164641617,1.303400041,0.82024709,0.231774556,0.146671431,0.137277925,0.136716357,0.132581172,0.585817848,0.173371452,0.184807025,0.201041454,1.28803349
0.363177926,0.613320647,0.405328259,3.062987631,5.560418649,0.231018078,0.195147479,4.052616556,0.30076118,1.507992388,0.407516651,0.342721218,0.323596575,0.301617507,1.134919125,1.030256898,2.175547098,1.316745956,0.480875357,0.94262607,0.284205519,0.375166508,0.165556613,2.571360609,3.736917222,1.258039962,0.266317793,0.356517602,0.78981922,0.16489058,0.421598478,3.194291151,1.126260704,0.521408183,0.482112274,0.957278782,0.556137012,0.447288297,0.640818268,0.324833492,0.32378687,0.458039962,0.300570885,0.207798692,1.277148135,0.154376155,1.282090968,0.299166209,0.40171751,1.120475311,0.129112786,0.14863448,0.204403615,0.134954316,0.159019422,0.225273354,0.179839233,0.112087473,0.220829797,0.140546208,0.600778871,0.298617005,1.606570473,2.348394828,0.165709721,1.369264566,0.811723002,0.247141645,0.152528833,0.126266913,0.134954316,0.126266913,0.575864996,0.142243747,0.185431125,0.195716211,1.255978831
0.301626751,0.516493448,0.34579756,2.694532309,4.536827836,0.219272481,0.199502937,3.514234071,0.23463624,1.327835517,0.361726164,0.298237686,0.289652056,0.268978762,0.995707185,0.815183009,1.852688658,1.286150023,0.440239494,0.839697244,0.256439223,0.343651152,0.156800723,1.772367826,3.188883868,1.169227293,0.245368278,0.292024401,0.726841392,0.15612291,0.367261636,2.633190239,0.866583823,0.447582467,0.442385901,0.794396746,0.532873927,0.380027113,0.584726615,0.287053773,0.28829643,0.400248531,0.299480343,0.197802198,1.110353502,0.153382762,1.272342116,0.296239905,0.375744737,0.940619621,0.127565206,0.147755859,0.21276314,0.143982524,0.164305574,0.224943731,0.180656693,0.113663445,0.213689925,0.122467894,0.615781809,0.303323183,1.592678406,2.372831987,0.173441017,1.329206938,0.827485767,0.226863498,0.147424864,0.129021581,0.143982524,0.126969416,0.605388587,0.144710711,0.203031908,0.227790282,1.377532106
0.30711911,0.522412014,0.342428064,2.731055829,4.530436776,0.222629829,0.176659406,3.495242462,0.240972143,1.259543735,0.365699874,0.308036226,0.298979709,0.306545913,1.002522068,0.829989682,1.831021438,1.222859108,0.433566434,0.860483779,0.25415568,0.358936146,0.157743895,1.769230769,3.143528603,1.118307922,0.248423707,0.30287745,0.745385762,0.159348848,0.375329588,2.700676373,0.900836868,0.45122091,0.449501318,0.78172647,0.524590164,0.380259085,0.588444343,0.29875043,0.291872062,0.394245099,0.289235355,0.192229708,1.121067434,0.145594872,1.250833933,0.295899012,0.372686245,0.909346589,0.122310158,0.140166133,0.202106089,0.134933612,0.158937798,0.217672837,0.178428936,0.107332069,0.211982471,0.12394532,0.662633266,0.288769704,1.580417293,2.315847995,0.169991497,1.288377265,0.816534764,0.231539015,0.147557067,0.129504873,0.134933612,0.128392962,0.574661521,0.13853097,0.174177513,0.198639545,1.302701289
0.327989392,0.557618129,0.363548698,2.900675024,4.954676953,0.237825458,0.18635487,3.783630665,0.255665381,1.31545323,0.378134041,0.325699132,0.31388621,0.290019286,0.982160077,0.884522662,1.946480231,1.280255545,0.452627772,0.878495661,0.270009643,0.37704918,0.169479267,1.81039055,3.360655738,1.227097396,0.264705882,0.370057859,0.786764706,0.167671167,0.397420444,2.81485053,0.931774349,0.479387657,0.466489875,0.837391514,0.557738669,0.397540984,0.615838959,0.298457088,0.305689489,0.416586307,0.286764706,0.184118507,1.151757899,0.145145909,1.219848687,0.281772522,0.350626232,1.020789624,0.122194672,0.142348528,0.198931909,0.139360417,0.157416238,0.220039418,0.176997902,0.109733613,0.20815055,0.130332507,0.612880666,0.296649501,1.503337784,2.290418971,0.174454829,1.283044059,0.803102549,0.226397101,0.143175027,0.115773412,0.139360417,0.123784093,0.554326403,0.131540467,0.175090597,0.187360926,1.272299574
0.275488379,0.469841723,0.317410523,2.45743619,4.008983317,0.238984743,0.17881078,3.194353344,0.200912591,1.312419792,0.342506773,0.28903465,0.285469842,0.266932839,0.890346499,0.728076429,1.696563525,1.241979182,0.434621417,0.824183659,0.25780693,0.358191929,0.170540425,1.446028804,2.718380151,1.082988735,0.259803223,0.285897619,0.683872808,0.168116355,0.357478968,2.316554969,0.783972622,0.429202909,0.403964067,0.760872665,0.536717525,0.351062313,0.547982319,0.282047626,0.262940254,0.371167831,0.280336518,0.177331203,1.023963676,0.142688977,1.229378626,0.300344741,0.323888001,0.872361894,0.108130833,0.612377029,0.195324981,0.129487934,0.155721853,0.201799378,0.162952998,0.105776507,0.222736063,0.113007652,0.610106786,0.277390061,1.505255192,2.326074161,0.15345161,1.212225679,0.762381233,0.213234676,0.1460523,0.130244682,0.129487934,0.133019423,0.517951736,0.140670983,0.169931893,0.209871353,1.367022618
0.287589325,0.481697535,0.323465072,2.475134899,4.349715619,0.231733994,0.180399592,3.303485489,0.221962958,1.241213359,0.351028146,0.298381216,0.289631034,0.275193233,0.931311069,0.741432113,1.725535949,1.21744203,0.433717369,0.863934665,0.269943124,0.368091002,0.175732828,1.410237713,2.730786058,1.093918623,0.243546741,0.321423363,0.699577075,0.169024355,0.357590783,2.360653347,0.798308298,0.433134024,0.422050459,0.749890623,0.536532011,0.347382237,0.572407758,0.275193233,0.283214234,0.36896602,0.269651451,0.172702412,0.985497638,0.134499047,1.178006132,0.27753377,0.288638435,0.838816607,0.111461009,0.131515704,0.190353858,0.123725864,0.151901881,0.198640922,0.164995442,0.105660065,0.213640507,0.111378139,0.589210243,0.263031408,1.440706058,2.235352615,0.156376896,1.199386757,0.755863098,0.218281263,0.155548189,0.13483053,0.123725864,0.122317063,0.555399022,0.135824977,0.163586641,0.203944642,1.341261291
0.298368996,0.510549155,0.342061948,2.637887176,4.506359419,0.231931767,0.212778692,3.430794553,0.235223702,1.267245249,0.354331887,0.311387102,0.300613497,0.282208589,0.902738291,0.780188538,1.779440371,1.245997307,0.435582822,0.865180308,0.279215921,0.380966632,0.175220709,1.409247344,2.816549454,1.169385007,0.25407751,0.311536735,0.716145444,0.171030974,0.370492294,2.512644022,0.822684423,0.452491396,0.425407751,0.762531797,0.545413736,0.366901092,0.614544366,0.281610055,0.28400419,0.384108933,0.265748915,0.169594924,1.022938019,0.132991703,1.17553278,0.28306491,0.291280299,0.93378884,0.109809663,0.143321946,0.192451602,0.125671059,0.151618676,0.192614283,0.161948918,0.106881406,0.206604848,0.119001139,0.599967464,0.255897186,1.427688303,2.209939808,0.153733529,1.190499431,0.759232146,0.218317879,0.144786075,0.128192614,0.125671059,0.116154222,0.542053034,0.133723768,0.169513584,0.190011388,1.295835367
0.2079566,0.368062317,0.227291696,1.933926833,3.174433162,0.20002782,0.154263458,2.44748922,0.165808875,1.017387676,0.28321046,0.242871053,0.218945611,0.232021143,0.713451106,0.551954375,1.305883989,0.983586034,0.433857282,0.710529976,0.219641118,0.326053693,0.165113368,0.957156767,2.014744749,0.843928224,0.199193212,0.220336625,0.54555571,0.140214216,0.288218111,1.781054389,0.571706774,0.339963834,0.307692308,0.574627904,0.424954792,0.26234525,0.440812352,0.217415496,0.221449437,0.280011128,0.217137293,0.177855275,0.954555362,0.160854403,1.144616391,0.292720139,0.341543156,0.971338274,0.120313862,0.162816042,0.197907585,0.135244115,0.164341761,0.184938971,0.176547515,0.120313862,0.210222319,0.110723627,0.62587184,0.275392328,1.60440279,2.45771578,0.157693984,1.31342633,0.901373147,0.256320837,0.162598082,0.133282476,0.135244115,0.165322581,0.474934612,0.164232781,0.180252833,0.247493461,1.424585876
0.22501436,0.38584147,0.250574383,1.996553705,3.016944285,0.218983343,0.155370477,2.514503159,0.17073521,1.048535325,0.274554854,0.252728317,0.228173464,0.223434808,0.733773693,0.562320505,1.336157381,1.002728317,0.389431361,0.716685813,0.22731189,0.312751292,0.168150488,0.973434808,2.111286617,0.870763929,0.207639288,0.228891442,0.564618036,0.141872487,0.279580701,1.802699598,0.588885698,0.343911545,0.306433084,0.569931074,0.43782309,0.265364733,0.446438828,0.224727168,0.225157955,0.300114877,0.214531878,0.183085004,0.951334548,0.161217708,1.144174081,0.291885518,0.324472076,0.890663522,0.112016293,0.156501233,0.199163898,0.134633937,0.163147175,0.199163898,0.171936971,0.120913281,0.206238611,0.112766642,0.626755279,0.276985743,1.606281488,2.390502733,0.157144388,1.31439597,0.880158645,0.249222853,0.163147175,0.143638118,0.134633937,0.168185229,0.454711116,0.160145782,0.189409369,0.261014042,1.46017794
0.249705139,0.441786015,0.285593934,2.296545914,3.763100253,0.229149115,0.184161752,2.99663016,0.195956192,1.216175232,0.327548441,0.286267902,0.269755687,0.264700927,0.81010952,0.651221567,1.536983993,1.198989048,0.428980623,0.844313395,0.265037911,0.361920809,0.174220725,1.188037068,2.451390059,1.030497051,0.241280539,0.266554339,0.663521483,0.164616681,0.319966302,2.139005897,0.691828138,0.390227464,0.360572873,0.694692502,0.509182814,0.304465038,0.535130581,0.260994103,0.262005055,0.337657961,0.253917439,0.173173601,0.974221842,0.153920205,1.168253289,0.288587015,0.324740614,0.865654081,0.102256926,0.155417692,0.187827575,0.127928121,0.162905124,0.196598567,0.173494491,0.120975505,0.210182907,0.11306022,0.615359932,0.272221628,1.601668628,2.360573323,0.154561985,1.279602096,0.900951973,0.261418334,0.159482298,0.141298535,0.127928121,0.173708418,0.465183442,0.160444967,0.182907263,0.222162798,1.429992513
0.196118488,0.34865509,0.231018046,1.809499489,2.786516854,0.213653388,0.163432074,2.270003405,0.168709568,0.974123255,0.255703098,0.240721825,0.213993871,0.244296902,0.664453524,0.502383384,1.177562138,0.909090909,0.39155601,0.647940075,0.228975145,0.310010215,0.166155941,0.851378958,1.765747361,0.799455226,0.202417433,0.223697651,0.52536602,0.156111679,0.255362615,1.57814096,0.534899557,0.337589377,0.327204631,0.563159687,0.435137896,0.252128022,0.4453524,0.211610487,0.20701396,0.259278175,0.214334355,0.166476462,0.892582026,0.160199715,1.101569187,0.290442225,0.32382311,0.984450785,0.126105563,0.17446505,0.196291013,0.136804565,0.158487874,0.179029957,0.164479315,0.120542083,0.204850214,0.1,0.731098431,0.273751783,1.806704708,2.364051355,0.172182596,1.340085592,0.859486448,0.24978602,0.182025678,0.159486448,0.136804565,0.182310984,0.460199715,0.192439372,0.236661912,0.311126961,1.462624822
0.227461608,0.385727191,0.238121048,1.889611563,2.913098464,0.210478771,0.170731707,2.363504968,0.1833785,1.041915086,0.270822042,0.262872629,0.224209575,0.242276423,0.674435411,0.522673893,1.274254743,0.960252936,0.404155375,0.71129178,0.250948509,0.329358627,0.169105691,0.90063234,1.891237579,0.839385727,0.206323397,0.235953026,0.558084914,0.152303523,0.261607949,1.682746161,0.567841012,0.342728094,0.325383921,0.57868112,0.457452575,0.26865402,0.480939476,0.222222222,0.227280939,0.283288166,0.22131888,0.158612144,0.838634173,0.156546881,1.106567534,0.278948093,0.308412502,0.932810134,0.095415118,0.165220983,0.189453394,0.129147735,0.158749828,0.177474873,0.153242462,0.125017211,0.198678232,0.094726697,0.712515489,0.268759466,1.806416082,2.275092937,0.167010877,1.303593556,0.833677544,0.249759053,0.176373399,0.153930883,0.129147735,0.163568773,0.472532012,0.167699298,0.215751067,0.31268071,1.380558998
0.232640333,0.423284823,0.284615385,2.175051975,3.401663202,0.265904366,0.216632017,2.773388773,0.197089397,1.188565489,0.302494802,0.293139293,0.252390852,0.275051975,0.800623701,0.598336798,1.423492723,1.133056133,0.42952183,0.815800416,0.283575884,0.393555094,0.183783784,1.032432432,2.228482328,0.973804574,0.241995842,0.269230769,0.648856549,0.176299376,0.297297297,1.944698545,0.647609148,0.387733888,0.366735967,0.684823285,0.526403326,0.306652807,0.527234927,0.253222453,0.255093555,0.315176715,0.24968815,0.157764317,0.841134361,0.153772026,1.087692731,0.28469163,0.297769824,0.835352423,0.090170705,0.156938326,0.186949339,0.126376652,0.161481278,0.180066079,0.158314978,0.112610132,0.190803965,0.090721366,0.687362335,0.271613436,1.764317181,2.26720815,0.165060573,1.286205947,0.862885463,0.262114537,0.169741189,0.154185022,0.126376652,0.177312775,0.459801762,0.183645374,0.210077093,0.267345815,1.397301762
0.233226128,0.384939559,0.263169569,2.077187535,3.679716092,0.185316624,0.158145725,3.659531995,0.220694244,0.955195741,0.250526783,0.264056782,0.254741045,0.235000555,0.814461573,0.781412887,1.481091272,0.773871576,0.441832095,0.678496174,0.194521459,0.29799268,0.163579905,1.239325718,2.180769657,0.814905179,0.204059,0.217367195,0.586115116,0.134745481,0.313851614,2.288011534,0.745813463,0.416213818,0.422202506,0.708550516,0.476544305,0.309415548,0.571143396,0.264389487,0.277032272,0.365864478,0.337584562,0.188090595,0.934528274,0.143017849,1.355482226,0.276061197,0.387580621,0.985300735,0.715914204,0.173616319,0.171741413,0.13259337,0.167916604,0.174291285,0.341232938,0.12719364,0.248387581,0.142117894,0.549422529,0.266086696,1.599820009,2.541472926,0.168066597,1.216064197,0.727538623,0.214114294,0.143542823,0.124568772,0.13259337,0.123368832,0.45860207,,0.202714864,0.256337183,1.070046498
0.229960142,0.393600531,0.253764393,2.051594331,3.458038087,0.198627104,0.155779451,3.69054473,0.206377325,0.956709477,0.249667848,0.263175376,0.253764393,0.226638618,0.813994686,0.77779008,1.509632418,0.878542958,0.451948627,0.669397697,0.19010186,0.294176262,0.170283437,1.25044287,2.152900797,0.819198406,0.216231178,0.243024801,0.579273694,0.129428698,0.311891054,2.300044287,0.742581931,0.405004429,0.411426041,0.700287865,0.470992028,0.32595217,0.509853853,0.268379097,0.27734721,0.336138175,0.343224092,0.191188822,0.956554936,0.149118119,1.395052302,0.273955868,0.393677942,0.968313354,0.721844697,0.175918149,0.172711308,0.138505001,0.166450332,0.185767733,0.362373063,0.126288463,0.274948461,0.151714133,0.571657632,0.278155303,1.578758494,2.55890662,0.176070856,1.251278919,0.734061235,0.229441857,0.149347179,0.127433763,0.138505001,0.132396732,0.440711613,,0.225547835,0.258608842,1.095059937
0.22331535,0.369829684,0.241087485,1.996720618,3.486618005,0.183962763,0.147466413,3.567756268,0.19866709,0.922670052,0.244790014,0.257590183,0.244578441,0.216650799,0.775944145,0.758277795,1.443457104,0.887866286,0.441552946,0.640537396,0.185866921,0.294827039,0.158891357,1.186607426,2.023590395,0.792341056,0.190627314,0.210726753,0.525335872,0.126626468,0.337776367,2.195705067,0.710568074,0.387813393,0.397968899,0.679572622,0.445149688,0.308579287,0.477203004,0.248069396,0.262667936,0.317042209,0.316936422,0.19493041,1.016561698,0.148977529,1.439234896,0.280149289,0.391182645,0.988492341,0.7371122,0.168804914,0.178524221,0.139802504,0.17712464,0.182722961,0.361558199,0.127361791,0.276106057,0.147655703,0.564030791,0.299276884,1.59668766,2.598009486,0.169349195,1.210714563,0.731669388,0.224710365,0.147811212,0.130083197,0.139802504,0.136381308,0.427571728,,0.203094627,0.283181712,1.081486665
0.224246671,0.387386125,0.264470918,2.059985985,3.420042046,0.184442887,0.160616678,3.545059566,0.208829713,0.966503153,0.25311843,0.271478626,0.270777856,0.230133146,0.789488437,0.749824807,1.468675543,0.789067975,0.447652418,0.744919411,0.199859846,0.329642607,0.190469516,1.233496847,1.989348283,0.782480729,0.2033637,0.225788367,0.564120533,0.140014015,0.313665032,2.055641205,0.686755431,0.398598458,0.414856342,0.713524877,0.490960056,0.307498248,0.550946041,0.269376314,0.27091801,0.329782761,0.336229853,0.179549264,0.932669026,0.154032408,1.327155895,0.265505681,0.542838517,1.02169864,1.030359471,0.184764388,0.172844105,0.131775005,0.175824176,0.178059229,0.47429689,0.133171913,0.2642019,0.133078786,0.641087726,0.274818402,1.595641646,2.419072453,0.168746508,1.127863662,0.738778171,0.220059601,0.170236543,0.136431365,0.131775005,0.130657478,0.435928478,,0.209536226,0.343639411,1.110448873
0.218939594,0.358612503,0.24848325,1.92614086,3.229886573,0.19361646,0.150356107,3.361382221,0.193220786,0.884858876,0.256924294,0.246768663,0.240437879,0.217884463,0.761408599,0.703376418,1.384463202,0.795172778,0.427723556,0.697968874,0.190319177,0.295700343,0.163149565,1.260221577,1.833553152,0.753758903,0.191901873,0.198232656,0.530335004,0.129649169,0.290820364,1.940780797,0.680954893,0.395278291,0.402004748,0.659588499,0.45410182,0.297019256,0.509364284,0.255341599,0.258770773,0.338960696,0.31640728,0.177976471,0.970258824,0.153129412,1.348141176,0.267670588,0.553505882,0.963011765,1.042917647,0.180235294,0.174211765,0.131858824,0.177505882,0.176282353,0.478964706,0.136188235,0.265976471,0.145129412,0.641035294,0.278305882,1.5824,2.480941176,0.172988235,1.153223529,0.750776471,0.227388235,0.148047059,0.141741176,0.131858824,0.137223529,0.448847059,,0.226352941,0.330352941,1.099105882
0.212589228,0.349772875,0.23724854,1.90486697,3.104737184,0.188578845,0.161972745,3.357170668,0.199610642,0.889033095,0.230889033,0.248150552,0.234523037,0.211421155,0.763919533,0.686826736,1.344581441,0.814016872,0.41907852,0.675924724,0.204412719,0.285269306,0.174432187,1.186372485,1.824918884,0.720700844,0.184685269,0.199221285,0.520830629,0.130434783,0.290071382,1.914471123,0.651265412,0.380142764,0.3862427,0.653601557,0.447112265,0.280856587,0.497988319,0.24633355,0.243478261,0.342245295,0.308241402,0.184534606,1.007159905,0.154844869,1.392076372,0.265871122,0.554844869,0.983770883,1.076563246,0.174797136,0.17823389,0.132792363,0.177183771,0.173651551,0.469498807,0.133365155,0.269307876,0.143675418,0.645632458,0.280477327,1.601527446,2.508353222,0.174892601,1.167828162,0.736038186,0.230930788,0.154844869,0.134224344,0.132792363,0.15274463,0.429403341,,0.220906921,0.36601432,1.106921241
0.210781933,0.338513842,0.250930873,1.898332524,3.018779343,0.194916626,0.154929577,3.080135988,0.187793427,0.895256597,0.256597054,0.247045491,0.284442286,0.230208839,0.773514651,0.656953214,1.32361988,0.780152177,0.422049539,0.691435972,0.191840699,0.304031083,0.170147321,1.119151692,1.746478873,0.715719605,0.195240408,0.209486806,0.517888943,0.14068318,0.301117047,1.799579084,0.628784199,0.408612595,0.435324591,0.683341428,0.485996438,0.297393557,0.532459123,0.26145378,0.298850575,0.327505261,0.318601263,0.155737705,0.851336178,0.147877835,1.229957332,0.251628116,0.482259151,0.928250618,1.086570851,0.180440153,0.15674826,0.129126432,0.172131148,0.163036155,0.473276443,0.127105322,0.243992814,0.12732989,0.665618684,0.26543903,1.537615091,2.279025376,0.171569728,1.107006512,0.697507298,0.201661801,0.160004491,0.146979564,0.129126432,0.128452728,0.406130698,,0.215472715,0.346058837,1.034807995
0.214228872,0.332007003,0.242877606,1.873468088,2.991723699,0.197676269,0.151201655,3.007321343,0.186057616,0.838771288,0.233646347,0.230940633,0.240331052,0.229189877,0.766831132,0.656374343,1.300015916,0.813942384,0.415884132,0.667833837,0.190036607,0.299697597,0.167276779,1.081489734,1.681362406,0.696800891,0.191628203,0.200541143,0.518542098,0.141492917,0.292217094,1.782906255,0.631067961,0.408562788,0.415724972,0.658761738,0.476683113,0.292535413,0.559764444,0.255132898,0.28091676,0.350947,0.331847843,0.161345109,0.899569746,0.15160779,1.252943841,0.242980072,0.466598732,0.873075181,1.04857337,0.183310688,0.163156703,0.133491848,0.168365036,0.173120471,0.424026268,0.1328125,0.250452899,0.125339674,0.649796196,0.277513587,1.50611413,2.349637681,0.178781703,1.122056159,0.701879529,0.225769928,0.161118659,0.13745471,0.133491848,0.127151268,0.409759964,,0.214447464,0.337522645,1.060235507
0.182517787,0.298969072,0.229708146,1.725424713,2.699869319,0.174822129,0.13953826,2.747930884,0.187309424,0.784085959,0.206330768,0.249455496,0.21968927,0.200377523,0.680412371,0.606650211,1.197618702,0.771598664,0.384637723,0.610715841,0.185712211,0.284303761,0.151735153,1.033396254,1.523304777,0.649048933,0.175402933,0.183824597,0.453027443,0.123856541,0.267750835,1.611587048,0.567010309,0.36706839,0.381298098,0.608973428,0.43821693,0.26179759,0.484536082,0.238275011,0.23290257,0.318716422,0.304777116,0.170703442,0.968130722,0.152740758,1.194344652,0.250666358,0.477343841,0.912388458,1.104067679,0.181133387,0.167110905,0.127593,0.175686638,0.169428671,0.446401669,0.133619191,0.25252057,0.128056553,0.681191332,0.260285085,1.463784911,2.37744814,0.173137096,1.137791169,0.714335381,0.226909259,0.159925831,0.145323908,0.127593,0.130490207,0.399351026,,0.220071851,0.3382779,1.090740526
0.230489671,0.315416985,0.262241775,1.824598317,2.756885998,0.203902066,0.185156848,3.010520275,0.187069625,0.90876052,0.232593726,0.248469778,0.241392502,0.229533282,0.746174445,0.617061974,1.287299158,0.7517215,0.43496557,0.690130069,0.237375669,0.337987758,0.172723795,1.077850038,1.626817138,0.688791125,0.202180566,0.205432288,0.492157613,0.146710023,0.299158378,1.684583015,0.622991584,0.464039786,0.462509564,0.71537873,0.526013772,0.311400153,0.54648049,0.274100995,0.293611324,0.376625861,0.354820199,0.159134008,0.769437421,0.154235145,1.230088496,0.24494311,0.711441214,0.906131479,1.459386852,0.200379267,0.154393173,0.141276865,0.188053097,0.168615676,0.580436157,0.142067004,0.225821745,0.109987358,0.73119469,0.291245259,1.509639697,2.202907712,0.189001264,1.144279393,0.733249052,0.220922882,0.189001264,0.164506953,0.141276865,0.144121365,0.438527181,,0.299778761,0.381637168,0.977876106
0.212104489,0.316777042,0.251103753,1.759749816,2.618469463,0.203274467,0.155077263,2.782192789,0.177336277,0.867181751,0.232339956,0.245768948,0.235283297,0.213760118,0.709529065,0.61589404,1.204746137,0.766924209,0.427704194,0.658204562,0.191317145,0.308866814,0.167586461,1.055923473,1.537527594,0.66611479,0.197939662,0.19665195,0.464495953,0.142384106,0.292862399,1.61736571,0.599521707,0.424025018,0.466703458,0.677888153,0.493193525,0.312729948,0.541942605,0.264348786,0.293046358,0.331125828,0.342163355,0.166091593,0.837672522,0.15119197,1.205614806,0.240903388,0.63848808,0.850690088,1.342377666,0.221612296,0.165150565,0.13848808,0.183657465,0.170953576,0.567126725,0.143350063,0.226787955,0.106806775,0.722239649,0.28968005,1.507685069,2.238864492,0.191656211,1.151662484,0.721612296,0.229924718,0.196675031,0.161543287,0.13848808,0.1554266,0.3902133,,0.277132999,0.377352572,0.964711418
0.184718724,0.300083963,0.230394626,1.605205709,2.353988245,0.174811083,0.140722082,2.582367758,0.159026029,0.824349286,0.20822838,0.228883291,0.212930311,0.209907641,0.648194794,0.541897565,1.114189757,0.727791772,0.398320739,0.569437448,0.183879093,0.303610411,0.144920235,0.928631402,1.427539882,0.604869857,0.169269521,0.189588581,0.426700252,0.132661629,0.260957179,1.479261125,0.546599496,0.387741394,0.41813602,0.628379513,0.449874055,0.265323258,0.45743073,0.245843829,0.257766583,0.336188077,0.324265323,0.169901368,0.867165129,0.159242762,1.247216036,0.244670697,0.625994273,0.851574928,1.156856507,0.202036271,0.166242444,0.136811963,0.185491569,0.178332803,0.602768056,0.14922049,0.226853325,0.117244671,0.76296532,0.302099905,1.478205536,2.270283169,0.206808781,1.160197264,0.742443525,0.237830099,0.187877824,0.163538021,0.136811963,0.180878142,0.391982183,,0.29844098,0.37368756,1.014794782
0.170634038,0.286318131,0.242491657,1.584204672,2.188876529,0.189543938,0.15862069,2.303893215,0.170856507,0.916129032,0.231590656,0.220689655,0.224694105,0.219577308,0.676529477,0.518353726,1.057397108,0.656062291,0.394215795,0.652502781,0.188876529,0.299888765,0.161290323,0.957953281,1.32080089,0.590211346,0.189543938,0.204449388,0.390656285,0.146829811,0.286095662,1.294104561,0.527697442,0.432258065,0.485428254,0.683426029,0.519911012,0.316129032,0.533481646,0.269410456,0.296996663,0.342157953,0.36240267,0.140535373,0.698470363,0.153537285,1.139388145,0.205736138,0.551625239,0.810133843,1.114722753,0.202294455,0.133460803,0.127151052,0.175717017,0.156214149,0.48374761,0.134608031,0.209560229,0.108030593,0.72581262,0.286042065,1.436520076,2.052772467,0.214531549,1.129445507,0.700573614,0.231739962,0.186424474,0.164053537,0.127151052,0.175334608,0.349713193,,0.262715105,0.360229446,0.926386233
0.180628272,0.27530541,0.215968586,1.554537522,2.138089005,0.185427574,0.144415358,2.231675393,0.15095986,0.92452007,0.215095986,0.222949389,0.219895288,0.216841187,0.642015707,0.521815009,1.028359511,0.667102967,0.423429319,0.631762653,0.193280977,0.294720768,0.158376963,0.888089005,1.27486911,0.57482548,0.176919721,0.182809773,0.382635253,0.138961606,0.277486911,1.29930192,0.513743455,0.426701571,0.480584642,0.657940663,0.503272251,0.318062827,0.540139616,0.261780105,0.288394415,0.344458988,0.366492147,0.145877789,0.723763337,0.150727449,1.149757517,0.219204656,0.522017459,0.803103783,1.06614937,0.209893307,0.140058196,0.139088264,0.17613967,0.157322987,0.522405432,0.16042677,0.216488846,0.108050436,0.732298739,0.309990301,1.451018429,2.102036857,0.204461688,1.131134821,0.713676043,0.251406402,0.190688652,0.1685742,0.139088264,0.185451018,0.378661494,,0.269059166,0.355771096,0.942386033
0.17844704,0.264085228,0.230075804,1.440278631,2.014136447,0.185207949,0.150993649,2.111042819,0.142593731,0.870518336,0.205695554,0.210407703,0.205695554,0.204671174,0.601720959,0.489653759,1.005531653,0.646179062,0.368572014,0.569350543,0.17947142,0.266543741,0.144027863,0.804343372,1.174349519,0.537389879,0.16492522,0.176193403,0.362425732,0.136857201,0.256095062,1.202827289,0.491497644,0.406678959,0.426961688,0.620774431,0.477566073,0.307723827,0.485965991,0.259373079,0.264085228,0.319606638,0.348084409,0.14816286,0.731876862,0.160079444,1.185898709,0.218470705,0.52571996,0.766236346,1.129096326,0.20714995,0.147567031,0.13306852,0.174776564,0.149354518,0.530883813,0.141608739,0.209533267,0.109433962,0.734061569,0.31082423,1.457398213,2.136047666,0.21469712,1.200397219,0.71142006,0.252830189,0.211916584,0.176961271,0.13306852,0.183316783,0.373386296,,0.320754717,0.413902681,0.830387289
0.277423412,0.487108077,0.394663552,2.588356841,5.160991825,0.225855718,0.166561854,5.749887701,0.220285689,1.160093433,0.313179409,0.313808283,0.351630581,0.301769832,0.950678286,0.831192166,1.727068547,1.729134849,0.453687899,0.800107807,0.265654478,0.345791034,0.172042045,1.637229359,2.913484862,1.197646213,0.23897224,0.322792202,0.843949331,0.15488276,0.402299883,,0.508399964,0.47345252,0.4291618,0.779983829,0.506243824,0.400143743,0.612613422,0.361333214,0.304105651,0.40041326,0.491061001,0.222233172,1.028974081,0.158322657,2.142800828,0.299694491,0.514733419,1.933330048,0.417069084,0.150438553,0.195624322,0.131418153,0.180299596,0.192322854,0.309451069,0.115206465,0.242337637,0.153740022,0.547403173,0.320735193,1.570217798,2.429634375,0.148713906,1.34182517,0.92244013,0.256824677,0.145018232,0.114023849,0.131418153,0.118754312,0.552971322,0.19927072,0.190696758,0.178919878,1.256430472
0.283077746,0.475838088,0.408166904,2.643455777,5.150053495,0.222450071,0.163873039,5.703905136,0.21068117,1.215228245,0.304654066,0.311162625,0.354136947,0.283256063,0.936697575,0.821594151,1.727175464,1.667261056,0.453548502,0.80010699,0.224589872,0.344240371,0.166012839,1.640959344,3.23867689,1.228780314,0.237161198,0.308398716,0.835948645,0.14711127,0.390513552,,0.499554208,0.487785307,0.428495007,0.773805278,0.518990728,0.388819544,0.615995007,0.385074893,0.309557775,0.39978602,0.499108417,0.213647643,1.038014888,0.162679901,2.063473945,0.302084367,0.512655087,1.84516129,0.399801489,0.148883375,0.198858561,0.139255583,0.166550868,0.199305211,0.307791563,0.122878412,0.233895782,0.156724566,0.536277916,0.324119107,1.534243176,2.365558313,0.148188586,1.413498759,0.903722084,0.248039702,0.132655087,0.115533499,0.139255583,0.123424318,0.552158809,0.210024814,0.17866005,0.172754342,1.200942928
0.268051771,0.46278951,0.384366485,2.478201635,4.941416894,0.232799728,0.182646458,5.446611035,0.211682561,1.222070845,0.295470027,0.301175068,0.347241144,0.267029973,0.896628065,0.807305858,1.711597411,1.690820845,0.442012943,0.766859673,0.21270436,0.347666894,0.180091962,1.610439373,3.205126022,1.176600817,0.23143733,0.334298365,0.802196866,0.147309264,0.387176431,,0.490548365,0.476668937,0.405568801,0.759451635,0.520350817,0.391433924,0.603712534,0.352094687,0.305347411,0.392881471,0.458702316,0.218507463,1.058955224,0.166119403,2.170298507,0.298955224,0.519054726,1.925771144,0.407512438,0.157761194,0.201243781,0.13199005,0.178756219,0.196268657,0.310049751,0.118059701,0.231343284,0.164527363,0.51880597,0.328258706,1.55840796,2.323134328,0.153084577,1.39358209,0.906915423,0.251791045,0.14238806,0.119701493,0.13199005,0.117661692,0.541144279,0.197114428,0.177114428,0.166318408,1.182587065
0.239189495,0.383178628,0.355444872,2.298052977,4.789223455,0.218700475,0.16934571,5.502377179,0.199003849,0.969775866,0.288997057,0.309599276,0.358161648,0.262055694,0.859520036,0.743717455,1.621236133,1.690740321,0.443740095,0.744849445,0.216662893,0.348539733,0.186099162,1.267715644,2.53180892,0.912044374,0.238283903,0.298279375,0.771111614,0.145007924,0.616028979,,0.468983473,0.487095314,0.439098936,0.747000226,0.513131084,0.378877066,0.590559203,0.347068146,0.310844465,0.386008603,0.53633688,0.200428995,0.929089647,0.152103968,2.340104725,0.296258911,0.45340988,1.604315185,0.396126427,0.151914706,0.195571257,0.136584443,0.179988644,0.19676992,0.300170336,0.121695792,0.240868084,0.159043593,0.568102959,0.332344962,1.552835783,2.379723677,0.160431519,1.384959939,0.915399659,0.252034572,0.152293231,0.117784367,0.136584443,0.120623305,0.540092108,0.197400795,0.168380544,0.178789982,1.295880386
0.242444519,0.378721981,0.349615256,2.405375265,4.754544441,0.236422438,0.162261626,5.482993197,0.194267871,0.899185904,0.286941006,0.304561169,0.343035575,0.259284041,0.856585257,0.743838519,1.610683618,1.68439835,0.43805063,0.723318836,0.216906435,0.343370135,0.160811866,1.264860042,2.422549348,0.707929073,0.232630757,0.286048846,0.768484443,0.144641463,0.370915579,,0.462138954,0.488569198,0.457678153,0.744284599,0.524255604,0.3754879,0.573993532,0.349169176,0.305118769,0.384521022,0.494145199,0.202555094,0.890130949,0.156499521,2.290897477,0.299776429,0.448035771,1.577387416,0.391376557,0.150686682,0.196806132,0.128776749,0.175982114,0.203449377,0.320025551,0.125391249,0.240562121,0.165378473,0.581794954,0.328137975,1.536569786,2.395273076,0.1681252,1.381731076,0.934589588,0.245033536,0.14564037,0.119706164,0.128776749,0.122005749,0.563142766,0.202874481,0.174449058,0.183008623,1.2772916
0.240794144,0.380102041,0.357586513,2.338952972,4.783717835,0.219942325,0.160714286,5.367346939,0.195319432,0.838065661,0.289485359,0.309782609,0.349267968,0.269077196,0.866348713,0.778948536,1.639086069,1.857475599,0.43511535,0.741570541,0.219055013,0.355368234,0.15971606,1.31799024,2.585958296,1.114795918,0.234693878,0.283939663,0.763087844,0.15461402,0.384427684,,0.468500444,0.495230701,0.442657498,0.757653061,0.540039929,0.391415262,0.585958296,0.357253771,0.316104703,0.391858917,0.494787045,0.208185855,0.948194865,0.163395328,2.255679259,0.309028895,0.447519145,1.610914473,0.383615419,0.159984555,0.204582019,0.137460583,0.159920201,0.201428663,0.323572945,0.126649077,0.229744514,0.170796062,0.565029925,0.328463865,1.537293262,2.398416887,0.159855847,1.372803913,0.936353691,0.241263917,0.145054379,0.122980887,0.137460583,0.1239462,0.53787245,0.215522234,0.179934359,0.178647275,1.268807517
0.243309706,0.377694199,0.33805873,2.125415883,4.467235643,0.235932301,0.169969622,5.171271517,0.203674237,1.036597714,0.285693621,0.324605815,0.34934182,0.258643136,0.819904528,0.678865905,1.520757992,1.66165196,0.444524808,0.68768986,0.225227832,0.361926805,0.175611167,1.038478229,1.932590771,1.096918849,0.257051931,0.283668451,0.750614784,0.154057573,0.395052799,,0.447273253,0.489367858,0.462172718,0.743237379,0.540865037,0.368725589,0.586431361,0.348907855,0.32822219,0.389266599,0.554462607,0.181383312,0.847239649,0.149623588,2.293287327,0.282622334,0.416091593,1.440793601,0.370138018,0.146800502,0.189695734,0.134096612,0.175266625,0.195890841,0.269369511,0.111747177,0.247647428,0.161856964,0.553717064,0.316342535,1.435147428,2.313833124,0.154171895,1.316264115,0.873666876,0.233688833,0.164209536,0.122098494,0.134096612,0.117079674,0.527525094,0.208751568,0.180442284,0.188441029,1.22718005
0.252385846,0.402437234,0.346938776,2.29290853,4.542064308,0.224636617,0.178241081,5.303626487,0.196740567,1.102334459,0.304066951,0.308177947,0.347819703,0.270298047,0.824988988,0.698575833,1.556452797,1.737923947,0.449713698,0.71267068,0.228013508,0.36529144,0.172808692,1.063133167,2.328439289,1.0957275,0.268095727,0.289091176,0.753193364,0.156658347,0.38863603,,0.444134488,0.509176332,0.480692997,0.762736749,0.565262076,0.395242989,0.585523418,0.358684481,0.331669358,0.400234914,0.535897812,0.188591022,0.792939526,0.146820449,2.180564214,0.287484414,0.415991272,1.37928616,0.360582918,0.150015586,0.188824813,0.133494389,0.171056733,0.191708229,0.277197631,0.125389651,0.239011845,0.166225062,0.561408978,0.31678616,1.421446384,2.258572319,0.162406484,1.338216958,0.866973192,0.228491272,0.150327307,0.122038653,0.133494389,0.127883416,0.510442643,0.207839776,0.179940773,0.186798628,1.238700125
0.243227326,0.402532391,0.355418139,2.401943463,4.559776207,0.234393404,0.177709069,5.403857479,0.19655477,1.240429918,0.297261484,0.316843345,0.357773852,0.281654888,0.844375736,0.740724382,1.600559482,1.941843345,0.463339223,0.726295642,0.229681979,0.370877503,0.201413428,1.114988221,2.388103651,1.090989399,0.244110718,0.281654888,0.749411072,0.154446408,0.39811543,,0.462308598,0.529151943,0.480418139,0.785630153,0.583038869,0.395170789,0.627650177,0.371908127,0.342020024,0.414899882,0.549175501,0.191609616,0.827177201,0.155628085,2.179668843,0.297643687,0.428514568,1.367935042,0.378044897,0.158573476,0.191609616,0.132781404,0.177758319,0.19336093,0.282518707,0.124661678,0.243352969,0.177997134,0.576420952,0.313405509,1.416733004,1.206097755,0.160006368,1.296847636,0.88688107,0.23133259,0.151886642,0.129278777,0.132781404,0.119248527,0.518070371,0.210874065,0.186037255,0.193201719,1.182216208
0.294578083,0.398052692,0.375715922,2.263268423,4.196830851,0.241886216,0.190339824,4.991599847,0.197785414,0.902634593,0.311951126,0.318251241,0.358342879,0.283696067,0.826651394,0.673921344,1.525200458,1.761168385,0.465826651,0.695685376,0.252959145,0.388316151,0.197021764,0.991408935,2.117411226,1.07674685,0.254486445,0.288468881,0.742077129,0.166475754,0.403780069,,0.487781596,0.546009927,0.540473463,0.792287132,0.60061092,0.384688813,0.644902635,0.374761359,0.391752577,0.456853761,0.605001909,0.167724029,0.724127676,0.149484536,2.256938937,0.27131245,0.380452022,1.193100714,0.349127676,0.158505155,0.184476606,0.135705789,0.153053132,0.1851705,0.245241872,0.116970658,0.232553529,0.153548771,0.541137986,0.295301348,1.326526566,2.170896114,0.163659794,1.266851705,0.850713719,0.23334655,0.163065028,0.12628866,0.135705789,0.122323553,0.482355274,0.212727994,0.198651864,0.199444885,1.213124504
0.291497976,0.385964912,0.350877193,2.31212647,4.232697127,0.249084249,0.215538847,5.106998265,0.195874301,0.882205514,0.308463466,0.329091961,0.36977058,0.287063813,0.813765182,0.694621168,1.581453634,1.808174282,0.476576056,0.732022364,0.268556005,0.383458647,0.196067091,1.004819742,2.189705032,1.086176981,0.261615577,0.292654714,0.765374976,0.169847696,0.407557355,,0.464237517,0.551378446,0.53769038,0.819548872,0.619433198,0.402159244,0.677270098,0.384037016,0.39329092,0.431848853,0.590514748,0.168284469,0.719096672,0.145007924,2.191263867,0.278823296,0.384805864,1.202753566,0.338054675,0.156398574,0.180764659,0.129655309,0.161747227,0.18631141,0.25683439,0.125594295,0.232765452,0.164124406,0.551901743,0.30457607,1.313490491,2.182052298,0.156497623,1.250297147,0.846374802,0.230190174,0.163232964,0.151049921,0.129655309,0.133617274,0.481180666,0.204338352,0.203149762,0.202951664,1.191461965
0.271356784,0.396405102,0.356204097,2.352725164,4.211828373,0.254928489,0.186316196,5.286625435,0.204870506,1.040780827,0.305759567,0.340548898,0.396405102,0.292810205,0.844221106,0.72361809,1.626207963,1.993428682,0.483958253,0.734827986,0.263239273,0.393312717,0.195400077,1.0670661,2.166795516,1.093544646,0.262852725,0.302473908,0.760340162,0.172593738,0.423656745,,0.505411674,0.571124855,0.555083108,0.830112099,0.645535369,0.415152687,0.663316583,0.398337843,0.388867414,0.445496714,0.613451875,0.165417194,0.690585143,0.147307954,2.201343589,0.276117223,0.385259468,1.196183429,0.348067374,0.161717457,0.180410866,0.1282251,0.154707429,0.186447279,0.24934281,0.119365203,0.229773148,0.164346218,0.536656606,0.312725148,1.285463928,2.091617175,0.173985006,1.241651251,0.841690196,0.224807711,0.161230649,0.12890663,0.1282251,0.126180508,0.460714633,0.20854834,0.202901373,0.199104274,1.093661766
0.253623188,0.368712702,0.386189258,2.157502131,3.840792839,0.272804774,0.199062234,4.748081841,0.189897698,0.994671782,0.296888321,0.311167945,0.373614663,0.283034953,0.768329071,0.647485081,1.471014493,1.72314578,0.460997442,0.662404092,0.246803069,0.390238704,0.195865303,0.91602728,2.046035806,1.077365729,0.254688832,0.317988065,0.698849105,0.16602728,0.400042626,,0.443947144,0.554347826,0.540494459,0.790494459,0.600170503,0.399190111,0.639386189,0.381287298,0.371057118,0.407289003,0.607203751,0.152767343,0.666541448,0.146255948,2.208740296,0.278111695,0.371650388,1.107938893,0.328575006,0.155897821,0.173678938,0.128725269,0.16040571,0.188204358,0.235161533,0.120460806,0.246681693,0.164287503,0.543701478,0.311044328,1.290383171,2.126721763,0.170798898,1.280741297,0.844352617,0.235286752,0.172927623,0.146381167,0.128725269,0.141497621,0.471700476,0.209867268,0.217881292,0.243175557,1.09679439
0.237820513,0.371794872,0.342094017,2.206196581,3.952777778,0.253205128,0.20042735,4.849358974,0.197222222,1.088675214,0.299358974,0.322435897,0.356410256,0.287820513,0.787179487,0.664102564,1.496581197,1.758333333,0.458547009,0.710470085,0.252136752,0.38974359,0.231196581,0.912179487,2.035897436,1.097863248,0.252350427,0.285683761,0.705982906,0.164957265,0.452991453,,0.451709402,0.554700855,0.553846154,0.828632479,0.615598291,0.40491453,0.682051282,0.378632479,0.385683761,0.489102564,0.612606838,0.154872175,0.66049154,0.140422379,2.230826232,0.266765469,0.355687292,1.02828208,0.320365567,0.158824256,0.177596641,0.123379029,0.160182784,0.170804001,0.240088922,0.126466593,0.244535013,0.161664814,0.546004693,0.310979375,1.267012474,2.102383599,0.179819686,1.271335062,0.820303816,0.236630851,0.172903545,0.155489688,0.123379029,0.140545881,0.478572311,0.218228974,0.22292207,0.223539583,1.076818575
0.236523193,0.371500209,0.347053907,2.179690765,3.914960301,0.255119097,0.18846636,4.756999582,0.189093188,1.081069787,0.308399499,0.320936064,0.377768491,0.285415796,0.818219808,0.670079398,1.503134141,1.821980777,0.45821145,0.693063101,0.242791475,0.388633514,0.186585875,0.932302549,2.023192645,1.051190974,0.254283326,0.301295445,0.701629753,0.166109486,0.394274969,,0.452778939,0.554534058,0.549310489,0.800041789,0.614291684,0.417467614,0.634977016,0.381111575,0.37233598,0.44985374,0.594024237,0.157790927,0.659640039,0.144230769,2.229783037,0.290680473,0.360576923,1.107248521,0.330621302,0.160379684,0.183678501,0.122781065,0.155941815,0.178500986,0.2390286,0.113658777,0.233357988,0.168269231,0.56545858,0.300172584,1.248274162,2.104043393,0.15668146,1.278599606,0.826923077,0.245808679,0.193910256,0.149901381,0.122781065,0.132642998,0.448964497,0.219921105,0.223496055,0.223865878,1.060774162
0.838053341,1.006323893,0.3649528,2.603061131,4.207680323,0.202547887,0.164054624,2.222619375,0.230776281,2.099349281,1.06278068,0.253688938,0.320685547,0.243973971,0.834478966,0.497113005,1.589496838,1.693795252,0.411511319,0.689670974,0.721015489,0.31967739,0.17954358,1.569517001,3.034185684,1.51819265,0.253047383,0.290990743,0.841902667,0.17221153,0.493355329,2.463568875,0.322151957,0.388965264,0.310420676,0.673815416,0.531940244,0.367977271,0.517184493,0.294748419,0.25836312,0.41453579,0.214187517,0.190708361,1.000392289,0.158989016,1.280094149,0.296906523,0.452925353,0.999159381,0.180116566,0.137357095,0.180060525,0.111634163,0.155962789,0.20505492,0.194070836,0.099921542,0.228368079,0.124299484,0.481226182,0.288164089,1.481394306,2.745012329,0.117518494,0.972539789,0.889598745,0.207856983,0.105861914,,0.111634163,,0.400078458,0.112586864,0.107094822,0.123739072,1.829242322
0.938244544,1.077099018,0.366148861,2.703611932,4.48422758,0.197464977,0.169922806,2.289907557,0.249213762,2.149528257,1.072905747,0.276755933,0.333365101,0.259792242,0.903650052,0.512341561,1.676641571,1.663680549,0.42047079,0.705708568,0.786905556,0.338892595,0.186409988,1.657390641,3.235585629,1.566568188,0.263699609,0.302963881,0.862289145,0.166777852,0.550748118,2.741446679,0.335938245,0.405794339,0.315638997,0.714666921,0.544553512,0.385495092,0.55322596,0.314400076,0.274563995,0.433527113,0.223672925,0.182352612,0.96657522,0.152231118,1.265886569,0.293712558,0.45064666,0.975869212,0.180113096,0.131459605,0.171490958,0.110352164,0.147248194,0.205755557,0.187783439,0.101170147,0.221600134,0.119310229,0.482895695,0.277028162,1.4268518,2.664912379,0.115559039,0.914842394,0.854487431,0.196405576,0.104193494,,0.110352164,,0.402721012,0.112255753,0.105537204,0.12838027,1.831980292
0.956488032,1.10844074,0.384048842,2.662564202,4.606357205,0.203798818,0.171625157,2.311948832,0.253609846,2.097683884,1.120069774,0.273476112,0.341118325,0.269696676,0.87615079,0.528636496,1.753173757,1.841069871,0.426010272,0.742029266,0.757631553,0.353813354,0.19032852,1.669347805,3.174047873,1.660238395,0.270278128,0.323868592,0.887973641,0.170656071,0.529702491,2.748812869,0.344510127,0.427076267,0.332784185,0.710630875,0.581742417,0.389475724,0.556158542,0.317666441,0.283748425,0.440062022,0.229867235,0.179673721,0.940806878,0.151069224,1.268573633,0.289792769,0.432925485,1.024305556,0.173941799,0.129243827,0.172123016,0.106922399,0.147597002,0.200341711,0.189539242,0.095458554,0.224206349,0.122905644,0.472773369,0.27281746,1.373346561,2.361882716,0.115575397,0.882550705,0.852623457,0.192405203,0.102237654,,0.106922399,,0.40316358,0.108300265,0.114087302,0.129905203,1.809744268
0.731738035,0.944240898,0.324364552,2.32024273,3.621250286,0.198648958,0.162239524,2.257041447,0.203457751,1.758415388,0.885161438,0.241813602,0.316922372,0.24627891,0.7232654,0.435997252,1.439317609,1.766544539,0.44721777,0.582894436,0.631211358,0.309251202,0.173460041,1.15720174,2.527593313,1.351270895,0.23929471,0.26093428,0.747652851,0.149645065,0.43233341,2.243989008,0.298488665,0.362605908,0.300893062,0.61140371,0.51534234,0.326997939,0.497137623,0.278452027,0.243073048,0.366155255,0.29860316,0.181844845,0.905851298,0.156034609,1.547587623,0.297844259,0.381434228,0.949846018,0.175172313,0.132350785,0.184337879,0.104487462,0.150608594,0.198782813,0.196436428,0.107493767,0.221513418,0.116366036,0.484161901,0.272107347,1.424695703,2.851444493,0.118565772,0.966050741,0.902991641,0.202522364,0.11577944,,0.104487462,,0.388400059,0.117319255,0.115926089,0.133304004,1.795497874
0.815502959,1.00556213,0.335976331,2.379289941,3.641656805,0.217869822,0.164142012,2.29112426,0.209940828,1.95183432,0.930177515,0.257751479,0.321065089,0.244615385,0.750059172,0.445207101,1.458461538,1.683076923,0.443076923,0.594674556,0.686863905,0.315739645,0.17704142,1.194792899,2.562248521,1.419526627,0.246153846,0.270177515,0.773136095,0.163313609,0.632662722,2.304142012,0.312426036,0.38260355,0.296449704,0.629585799,0.52035503,0.332189349,0.61964497,0.288757396,0.256094675,0.382011834,0.32,0.182599596,0.899170342,0.15240302,1.558113461,0.293818671,0.39838553,0.918678526,0.170565812,0.130652515,0.181328948,0.104193139,0.148890052,0.201210853,0.192690037,0.103520442,0.227445997,0.117721803,0.477315195,0.269601614,1.376186561,2.627027431,0.112340235,0.939831079,0.887360789,0.205022797,0.116226923,,0.104193139,,0.374616937,0.120861051,0.110322147,0.133941251,1.823529412
0.807474652,0.925253478,0.334826692,2.327988682,4.018038199,0.206437161,0.165173308,2.280122613,0.217401556,1.840957321,0.938693704,0.25324216,0.326102334,0.248997878,0.782244754,0.448950719,1.504833766,1.78094789,0.459679321,0.599740627,0.676845084,0.324215987,0.170950248,1.170950248,2.638410752,1.417472294,0.250648432,0.269511908,0.779415232,0.16116482,0.468167885,2.307474652,0.311483141,0.390709738,0.298396605,0.635934921,0.524286725,0.330464513,0.502004244,0.288375383,0.255246404,0.385640179,0.316788493,0.175770765,0.871889735,0.145593036,1.540660138,0.289735219,0.396880667,0.933188248,0.169169387,0.131882481,0.169894813,0.102067465,0.14211099,0.197606094,0.184185709,0.100616612,0.221690243,0.117083787,0.497859993,0.263692419,1.325426188,2.41218716,0.111788176,0.899601016,0.882335872,0.198694233,0.112150889,,0.102067465,,0.372651433,0.108451215,0.119477693,0.140152339,1.805875952
0.668977725,0.903673108,0.312435462,2.291340906,3.594777991,0.207110193,0.169936569,2.179377489,0.19825933,1.666027438,0.893937159,0.229237351,0.315238236,0.265968432,0.751733294,0.408909869,1.383537395,1.469243251,0.437085116,0.546540788,0.636524561,0.312878006,0.178344889,0.899395191,2.336480307,1.37763682,0.235727983,0.253872253,0.751438265,0.159020504,0.428381767,2.114471161,0.299454197,0.35713232,0.2820475,0.61056203,0.522200915,0.307715002,0.476176427,0.276294439,0.264493288,0.341200767,0.370113586,0.160206718,0.834433917,0.154273136,1.653555364,0.279835391,0.334481769,0.853191693,0.155134463,0.142980189,0.174370753,0.101062303,0.140874725,0.186237918,0.184610968,0.104794717,0.213608958,0.111302517,0.439946406,0.255909656,1.282897885,2.710594315,0.118671643,0.953584075,0.895492392,0.195999617,0.115130635,,0.101062303,,0.370561776,0.113982199,0.106134558,0.136185281,1.811943727
0.776663065,0.916962494,0.327056645,2.407933323,3.627102948,0.209445902,0.173020528,2.271338169,0.210680661,1.785769409,0.940114215,0.240932243,0.338323815,0.258064516,0.773113135,0.434943664,1.411483254,1.587281988,0.413644081,0.582651644,0.639759222,0.327982713,0.206976385,0.954468282,2.41009415,1.427072079,0.243864794,0.270103411,0.781602099,0.169933632,0.450069455,2.31085044,0.319339404,0.381694706,0.290476925,0.644852601,0.533569995,0.32659361,0.526161445,0.287853064,0.253279827,0.355456089,0.38215774,0.158707188,0.813603473,0.151278341,1.648432224,0.269561023,0.344910757,0.835600579,0.154269175,0.135745297,0.172214182,0.09734684,0.134587554,0.180414858,0.185045827,0.102460203,0.213217559,0.118668596,0.415340087,0.247756874,1.25200193,2.458176556,0.109406657,0.918379161,0.870429329,0.197491558,0.112108056,,0.09734684,,0.360733237,0.123203087,0.118572118,0.142981187,1.750795948
0.646086165,0.942657767,0.313106796,2.259708738,3.694629854,0.217536408,0.170813107,2.274726942,0.21101335,1.636984223,0.836165049,0.236802184,0.320691748,0.253944175,0.743628641,0.428853155,1.445540049,1.59223301,0.412773058,0.567050971,0.609678398,0.351183252,0.175819175,0.940078883,2.416413835,1.424150485,0.239836165,0.263652913,0.761074029,0.166565534,0.474362864,2.221632282,0.31568568,0.367566748,0.286256068,0.639563107,0.524423544,0.330097087,0.488015777,0.281705097,0.244538835,0.363925971,0.386225728,0.157919893,0.820476054,0.149603288,1.639231431,0.284294045,0.351304847,0.875346525,0.150176847,0.129815505,0.171111748,0.099225695,0.137654144,0.182104961,0.184303604,0.103814167,0.214606634,0.111270433,0.432845808,0.250645254,1.24749068,2.325303508,0.101233152,0.914826498,0.866265175,0.192906988,0.118344327,,0.099225695,,0.347289934,0.106586368,0.110410095,0.136889399,1.739986617
0.602819996,0.835561253,0.301043765,2.133125801,3.064457059,0.215345175,0.184764695,1.985533785,0.204907526,1.703167918,0.822926204,0.254715254,0.304522981,0.251968504,0.7172679,0.39846182,1.291155466,1.478300678,0.474088995,0.482329244,0.566196667,0.313678813,0.178538729,0.837575536,2.126350485,1.379234572,0.25379967,0.255264604,0.709027651,0.185497162,0.428859183,1.984068852,0.305255448,0.34389306,0.276139901,0.600256363,0.530488921,0.28218275,0.489287676,0.264603552,0.241530855,0.335286578,0.4312397,0.155660377,0.803721174,0.162866876,1.822720126,0.275681342,0.330581761,0.778563941,0.15408805,0.149109015,0.169680294,0.103773585,0.144392034,0.173611111,0.183176101,0.108228512,0.206498952,0.099449686,0.418632075,0.270702306,1.238207547,2.652122642,0.121855346,1.007337526,0.891116352,0.196933962,0.138233753,,0.103773585,,0.367924528,0.1235587,0.141378407,0.154219078,1.664832285
0.625976005,0.806893925,0.327937536,2.217863264,3.52161493,0.236526376,0.190059036,2.103599314,0.208150828,1.661016949,0.757760427,0.269853361,0.313464102,0.262426205,0.697962293,0.394591506,1.336316892,1.468672634,0.487335746,0.50066654,0.665397067,0.334602933,0.206055989,0.86326414,2.189868596,1.410398019,0.265473243,0.269472481,0.746143592,0.176728242,0.429251571,2.065320891,0.313273662,0.3625976,0.302799467,0.610169492,0.533612645,0.308703104,0.467720434,0.301656827,0.252332889,0.34164921,0.443725005,0.151855275,0.782516836,0.161362736,1.819886439,0.263567939,0.343985211,0.823055592,0.154760333,0.143272151,0.158853823,0.099168097,0.134689027,0.165456226,0.182490427,0.10920375,0.205862934,0.099564241,0.425987059,0.264492275,1.201241252,2.377129275,0.115542057,0.99590651,0.863594348,0.194374752,0.132576258,,0.099168097,,0.363924469,0.123464941,0.136801796,0.17403935,1.706985343
0.605380298,0.875749952,0.312754016,2.184633249,3.676795045,0.225275789,0.189084575,2.154635185,0.213083027,1.779756145,0.779562609,0.275401587,0.323592026,0.2663054,0.715502226,0.399071028,1.365202245,1.495645442,0.481710857,0.535707374,0.653183666,0.361718599,0.208825237,0.881556029,2.239210374,1.470872847,0.27288562,0.267660151,0.761950842,0.179988388,0.449196826,2.125798336,0.319140701,0.381072189,0.30830269,0.633443004,0.540545771,0.316431198,0.494484227,0.28469131,0.249854848,0.346429263,0.450938649,0.149491831,0.742956387,0.154123247,1.832497105,0.271452464,0.337064197,0.817187701,0.154251898,0.141000901,0.158626013,0.096101891,0.129036408,0.165058536,0.174450019,0.101119259,0.201723916,0.100990609,0.411681461,0.254084652,1.175479223,2.227196707,0.113855654,0.962948668,0.841373987,0.18873022,0.122346584,,0.096101891,,0.339894507,0.12389039,0.127749904,0.1690467,1.658304387
0.555122374,0.726229153,0.278319255,2.097249296,2.897552523,0.222222222,0.174355642,1.867879575,0.203378817,1.610136452,0.686593026,0.259692441,0.306042885,0.239116309,0.680745073,0.385531731,1.213775179,1.433398311,0.454191033,0.499025341,0.617933723,0.315789474,0.187567685,0.800519818,1.991552956,1.323586745,0.248213125,0.246047217,0.736408924,0.172622915,0.412605588,1.916612519,0.316222655,0.365388781,0.285033572,0.602339181,0.176521551,0.289148798,0.268789257,0.273337665,0.248429716,0.322070609,0.444011263,0.144502962,0.800526662,0.16441738,1.922152732,0.247202107,0.319453588,0.748189598,0.143680053,0.144996708,0.156352864,0.10483871,0.144338381,0.158492429,0.184660961,0.1040158,0.195523371,0.101876234,0.435813035,0.272383147,1.195523371,2.536537196,0.140882159,1.004772877,0.936306781,0.200789993,0.152732061,,0.10483871,,0.344963792,0.136109282,0.155529954,0.185483871,1.657669519
0.543225534,0.757767914,0.294018178,2.014161911,3.134432467,0.211794547,0.170788417,1.859860495,0.203762418,1.524624815,0.725005284,0.277742549,0.280913126,0.248784612,0.685901501,0.346227013,1.215176495,1.379412386,0.466286197,0.491016698,0.594588882,0.316212217,0.171633904,0.799619531,1.914817163,1.261255549,0.238638766,0.233143099,0.685056014,0.176284084,0.42908476,1.846544071,0.285140562,0.36461636,0.28492919,0.563305855,0.17818643,0.27203551,0.271401395,0.257239484,0.231874868,0.32001691,0.42443458,0.132689791,0.778304974,0.16197644,1.892342932,0.266361257,0.29973822,0.770615183,0.135307592,0.142670157,0.153959424,0.098331152,0.126636126,0.166884817,0.178828534,0.102257853,0.197807592,0.101930628,0.416230366,0.266197644,1.140870419,2.251799738,0.127945026,0.999018325,0.902977749,0.218422775,0.145287958,,0.098331152,,0.336387435,0.127617801,0.132689791,0.173265707,1.65117801
0.574554817,0.714868054,0.278910105,2.026818279,3.281270114,0.200815276,0.166058786,1.895515984,0.206393478,1.495601802,0.675820639,0.256168204,0.300793821,0.242651791,0.703926196,0.369448616,1.234713581,1.413430594,0.449259815,0.505256383,0.557176572,0.320317528,0.179360652,0.800901094,1.947436172,1.3475649,0.251019095,0.234713581,0.697489809,0.185153401,0.409783308,1.894657799,0.300150182,0.347350354,0.323964814,0.593649431,0.185582493,0.294142888,0.389615962,0.2649646,0.232353572,0.324822999,0.446899807,0.136326795,0.742745988,0.159507213,1.898524882,0.254174096,0.313016696,0.786837413,0.131950073,0.140217215,0.143783433,0.09207327,0.136326795,0.157399903,0.178310909,0.098395202,0.200518723,0.100664613,0.425190468,0.259037121,1.123358729,2.187388556,0.132922678,0.994488572,0.893986059,0.208461663,0.129194359,,0.09207327,,0.357432323,0.140217215,0.15091587,0.167288053,1.595396337
0.641871921,0.8591133,0.327980296,2.652610837,4.201576355,0.190246305,0.159704433,2.515862069,0.206403941,1.581871921,0.721083744,0.234187192,0.327093596,0.240985222,0.854975369,0.466206897,1.627586207,1.766896552,0.424236453,0.662955665,0.471133005,0.307586207,0.173004926,1.450640394,2.957339901,1.477931034,0.240295567,0.275270936,0.789655172,0.154679803,0.487487685,2.367980296,0.308866995,0.389261084,0.324433498,0.645714286,0.524827586,0.355566502,0.536059113,0.307487685,0.270246305,0.38453202,0.252413793,0.209520168,1.037468935,0.175173644,1.626967438,0.305295355,0.604537055,0.996049194,0.234690626,0.153826547,0.199898044,0.113872427,0.161409546,0.206971261,0.200152934,0.121264258,0.238513987,0.14057223,0.552411903,0.301663162,1.506276684,2.739884025,0.12368572,1.075001593,0.945134773,0.223156822,,0.100235774,0.113872427,0.108264831,0.416937488,0.149047346,,,1.796278596
0.673084718,0.877280097,0.341102554,2.696291042,4.180077017,0.194568302,0.161126875,2.479833806,0.222030807,1.609343332,0.744527767,0.241183624,0.339177138,0.243311715,0.898459668,0.479631131,1.582083502,1.789116336,0.424199433,0.684029185,0.496453182,0.312930685,0.163153628,1.453182002,2.966457236,1.492399676,0.247669234,0.278779895,0.808066478,0.1531212,0.488346169,2.470409404,0.313842724,0.392278071,0.314754763,0.65352655,0.534758816,0.355289826,0.537292258,0.30016214,0.284961492,0.393899473,0.253952169,0.203491646,0.964770665,0.165696765,1.495150491,0.30117014,0.581503035,0.975095426,0.224766911,0.14310744,0.188536387,0.109630186,0.152243289,0.20455541,0.188160941,0.115825042,0.229647707,0.137538327,0.516988924,0.297165384,1.43382767,2.477441962,0.124147425,0.992678806,0.901633189,0.223953445,,0.107314936,0.109630186,0.105375133,0.402853388,0.14398348,,,1.720543145
0.660194175,0.828580097,0.341929612,2.662216828,4.58131068,0.198624595,0.159486246,2.593244337,0.221581715,1.657868123,0.817253236,0.248685275,0.333940129,0.249898867,0.889563107,0.481088188,1.610234628,1.840918285,0.428903722,0.684466019,0.516990291,0.308555825,0.162317961,1.450647249,3.008090615,1.515271036,0.250404531,0.280036408,0.783778317,0.165756472,0.488470874,2.400080906,0.3177589,0.399170712,0.32453479,0.680218447,0.548240291,0.367718447,0.549049353,0.303296926,0.263450647,0.398563916,0.251618123,0.204089219,0.947769517,0.169888476,1.483519207,0.296964064,0.577013631,1.092874845,0.229925651,0.151363073,0.19361834,0.112329616,0.147707559,0.207187113,0.183705081,0.118215613,0.229801735,0.139591078,0.488971499,0.283643123,1.40842627,2.412081784,0.124969021,1.039281289,0.902354399,0.222428748,,0.10173482,0.112329616,0.105452292,0.410842627,0.137174721,,,1.690148699
0.571500251,0.747992975,0.311465128,2.450200702,3.827270447,0.200075263,0.165454089,2.424611139,0.192925238,1.415955845,0.694932263,0.242348219,0.324636227,0.239086804,0.803060712,0.439036628,1.472403412,1.700326141,0.463371801,0.612393377,0.48181134,0.310963372,0.169468138,1.202082288,2.522328149,1.41281987,0.242473658,0.270572002,0.722779729,0.155920723,0.45446563,2.265303562,0.310461616,0.377446061,0.307827396,0.617536377,0.521951831,0.332538886,0.533115906,0.28386854,0.252759659,0.373181134,0.347967888,0.193253199,0.867933307,0.162543622,1.694067468,0.294920512,0.527723924,0.873671966,0.222256689,0.150988755,0.184412563,0.111438542,0.15029081,0.19441644,0.186816596,0.115471113,0.234044203,0.126560682,0.51454052,0.288173711,1.40131834,2.540364482,0.125862737,1.021093447,0.888716557,0.2138038,,0.109267158,0.111438542,0.104536642,0.384722761,0.149360217,,,1.720201629
0.540852001,0.738702577,0.318658552,2.47921792,4.044930726,0.203418361,0.168069403,2.544089085,0.203418361,1.465881134,0.713064871,0.251974621,0.335750356,0.249643921,0.843325133,0.452414865,1.517156545,1.735336009,0.464974751,0.616470284,0.492554707,0.320471319,0.165479736,1.198497993,2.625275152,1.479476887,0.250679788,0.271915059,0.754111097,0.15602745,0.469895118,2.276058526,0.310501101,0.398549786,0.32357892,0.62864172,0.550174803,0.327981354,0.543830118,0.294445164,0.266735724,0.38560145,0.380940049,0.189993029,0.863139958,0.157152815,1.690806289,0.286809697,0.50104562,0.881186585,0.211370149,0.141584695,0.178839749,0.110680815,0.149794749,0.197660909,0.181937882,0.117806522,0.21648207,0.123305708,0.514367594,0.28316939,1.328169778,2.384091085,0.121911548,0.941445279,0.872201998,0.213074123,,0.111610255,0.110680815,0.102780575,0.404306405,0.155371389,,,1.616373635
0.649590164,0.728995902,0.316854508,2.486296107,3.866675205,0.200947746,0.186219262,2.529328893,0.212858607,1.494748975,0.6484375,0.248847336,0.338498975,0.245901639,0.862192623,0.439293033,1.502433402,1.712602459,0.457479508,0.625,0.457735656,0.31454918,0.163934426,1.21401127,2.636398566,1.37295082,0.249359631,0.271260246,0.743724385,0.15420082,0.468109631,2.229764344,0.3046875,0.389216189,0.308785861,0.641393443,0.565701844,0.344006148,0.525102459,0.294185451,0.285476434,0.379610656,0.347464139,0.184088666,0.863888256,0.155849085,1.693843468,0.272071662,0.51529644,0.95422455,0.214301981,0.151370227,0.176117817,0.106050254,0.14241251,0.196614287,0.171714871,0.115691187,0.217869885,0.129051848,0.496318227,0.274576786,1.30289228,2.296895164,0.122295605,0.956122372,0.878311698,0.211417293,,0.105215213,0.106050254,0.108251727,0.385333637,0.137781826,,,1.633189099
0.474654378,0.671428571,0.294930876,2.251920123,3.322580645,0.204454685,0.185867896,2.247619048,0.187403994,1.328571429,0.60906298,0.246082949,0.331336406,0.246236559,0.771582181,0.404301075,1.404915515,1.615975422,0.4546851,0.550537634,0.420430108,0.306144393,0.168049155,0.984485407,2.264516129,1.304454685,0.238863287,0.251920123,0.704454685,0.157603687,0.425345622,2.050844854,0.294162826,0.358064516,0.315821813,0.605069124,0.511520737,0.307373272,0.542549923,0.280952381,0.253456221,0.351920123,0.389861751,0.178710834,0.776453212,0.158877519,1.945247389,0.286633611,0.451207933,0.796075535,0.19189788,0.153813693,0.179343813,0.109505222,0.151281781,0.183141682,0.178816331,0.118894398,0.224496255,0.11245912,0.483911805,0.289693006,1.285684144,2.484122798,0.134613356,1.082181665,0.86464817,0.224179766,,0.12058234,0.109505222,0.108661251,0.429475683,0.156978584,,,1.641206878
0.46444276,0.66899166,0.290523124,2.188476118,3.500682335,0.20318423,0.163002274,2.233813495,0.183472328,1.292191054,0.545564822,0.240181956,0.311902957,0.241091736,0.779681577,0.386959818,1.358301744,1.556027293,0.433510235,0.554662623,0.426080364,0.292949204,0.161334344,0.951478393,2.26611069,1.281576952,0.234874905,0.2641395,0.680818802,0.155724033,0.428809704,2.019863533,0.287945413,0.359211524,0.312812737,0.593025019,0.521758908,0.299620925,0.524639879,0.278089462,0.253373768,0.347232752,0.374222896,0.165125495,0.716187379,0.151000915,1.822375775,0.282898079,0.431358602,0.730108729,0.184940555,0.145818514,0.171933747,0.104156082,0.141652271,0.186668022,0.165633574,0.113809572,0.204450767,0.105680317,0.455035057,0.278935068,1.184534092,2.266741185,0.123158216,0.998069302,0.809978661,0.210649324,,0.125190529,0.104156082,0.101615689,0.375266741,0.147952444,,,1.607865054
0.542598762,0.673647469,0.307472632,2.346501666,3.6127241,0.211962558,0.171664287,2.306203395,0.20276059,1.409487546,0.572584484,0.250674282,0.332222751,0.257972394,0.820878947,0.415516421,1.458194511,1.654450262,0.46231953,0.573536411,0.484055212,0.322227511,0.169125813,0.999524036,2.350943995,1.377756624,0.248294463,0.228621291,0.712835158,0.158813264,0.458035856,2.086149453,0.298746629,0.389021101,0.304616849,0.635411709,0.576392194,0.327463113,0.505156275,0.285578296,0.270030144,0.402665397,0.394256703,0.170465092,0.741363308,0.152933897,1.881303496,0.285139734,0.449623595,0.845622357,0.182840054,0.140558936,0.173146334,0.101887182,0.137362071,0.187480664,0.167165103,0.119418377,0.208621223,0.114674642,0.441992369,0.277405383,1.209755595,2.28483036,0.129215221,1.023099928,0.842734866,0.21274621,,0.118902753,0.101887182,0.114777766,0.379498814,0.144271424,,,1.616376199
0.418401057,0.53534853,0.279319458,1.909811695,2.686653452,0.190452593,0.159563925,1.791047241,0.183019491,1.187314172,0.453254047,0.216220681,0.266600595,0.220845722,0.648992402,0.347869177,1.162702346,1.531879749,0.461182689,0.469772052,0.373306905,0.288404361,0.168318467,0.782292699,1.650148662,1.128014536,0.218698381,0.219854642,0.574991741,0.154278163,0.363396102,1.598777668,0.25140403,0.305252725,0.274859597,0.547241493,0.446812025,0.246283449,0.403534853,0.246613809,0.225140403,0.296002643,0.39329369,0.178448005,0.666823751,0.187873076,2.029688973,0.297832234,0.480207352,0.745994345,0.187401822,0.164153314,0.177976751,0.109802074,0.141690229,0.171222117,0.170593779,0.124568018,0.199340245,0.10933082,0.411090167,0.284794219,1.184260132,2.229500471,0.145774427,1.109487904,0.927898209,0.256361923,,0.150644046,0.109802074,0.15284323,0.400094251,0.201853597,,,1.698083569
0.406919537,0.520234883,0.249166799,1.799555626,2.358673226,0.176956039,0.152198064,1.724646881,0.179177908,1.155689573,0.480558641,0.202983653,0.254086653,0.223615299,0.603237581,0.31756864,1.111410887,1.36486272,0.404380257,0.438819235,0.378352642,0.280114268,0.161879067,0.732740835,1.575464212,1.076654499,0.213299476,0.21758451,0.557054436,0.143627996,0.336613236,1.495318203,0.239803206,0.299476274,0.261228376,0.525472147,0.434216791,0.232661482,0.38946199,0.227582923,0.228535153,0.270433265,0.371052214,0.177843016,0.674443758,0.201328801,2.003090235,0.289555006,0.452410383,0.755253399,0.192521632,0.175834363,0.191903585,0.10815822,0.152812114,0.177533993,0.173825711,0.125154512,0.212144623,0.10460445,0.43618665,0.298516687,1.198393078,2.315822002,0.15157602,1.138133498,0.945766378,0.261897404,,0.151266996,0.10815822,0.15961063,0.430315204,0.182787392,,,1.690822002
0.44573509,0.584778086,0.268377254,1.993758669,2.746879334,0.199202497,0.160887656,1.862343967,0.185679612,1.211511789,0.506414702,0.216712899,0.283980583,0.228848821,0.672503467,0.338245492,1.199549237,1.449202497,0.432558946,0.47850208,0.379160888,0.292995839,0.176317614,0.800104022,1.777912621,1.175277393,0.221567268,0.222260749,0.611477115,0.153779473,0.365984743,1.658980583,0.251213592,0.319868239,0.265083218,0.560159501,0.484049931,0.248613037,0.423543689,0.239771151,0.235090153,0.295076283,0.134535368,0.166440115,0.666213563,0.171726325,2.029602779,0.302220208,0.448723758,0.735689473,0.184413231,0.172934602,0.1847153,0.099984897,0.157227005,0.170367014,0.167950461,0.121129739,0.207672557,0.095755928,0.452801692,0.289231234,1.166440115,2.471076877,0.148920103,1.079142124,0.96148618,0.258420178,,0.132004229,0.099984897,0.171726325,0.384987162,0.196949101,,,1.648240447
0.511217949,0.65728022,0.322344322,2.196657509,3.155677656,0.243589744,0.19459707,2.021062271,0.226648352,1.367216117,0.574862637,0.262820513,0.336996337,0.298992674,0.732142857,0.423534799,1.358287546,1.736950549,0.52724359,0.554258242,0.448260073,0.353937729,0.220924908,0.91025641,1.893315018,1.310668498,0.269230769,0.286630037,0.705128205,0.197802198,0.429487179,1.824404762,0.331959707,0.390338828,0.380265568,0.701923077,0.56456044,0.312957875,0.52518315,0.301739927,0.293727106,0.368360806,0.497252747,0.169227851,0.736103206,0.181749194,2.139062796,0.288749763,0.473154999,0.789224056,0.179662303,0.175678239,0.187250996,0.107949156,0.146651489,0.16998672,0.16998672,0.132043256,0.203187251,0.106810852,0.530829065,0.285524568,1.351735913,2.261999621,0.160500854,1.083855056,0.923164485,0.25422121,,0.170366154,0.107949156,0.168848416,0.441282489,0.234870044,,,1.652437868
0.392627058,0.503042233,0.251431639,1.726020043,2.377594846,0.187902649,0.149606299,1.582319256,0.176449535,1.022011453,0.414817466,0.205619184,0.256442377,0.2317466,0.561023622,0.30583393,1.052433787,1.302970651,0.396564066,0.431818182,0.349498926,0.276306371,0.168217609,0.702755906,1.498568361,1.026127416,0.202576951,0.221725125,0.545812455,0.14889048,0.344309234,1.429133858,0.260021475,0.315139585,0.29634932,0.521116679,0.446671439,0.236757337,0.413922691,0.238010021,0.220830351,0.301896922,0.384753042,0.170561178,0.70101196,0.187304508,2.15050598,0.292180313,0.451701932,0.767985281,0.185832567,0.180128795,0.174425023,0.106163753,0.150321987,0.165225391,0.182152714,0.134314627,0.196872125,0.105979761,0.527690892,0.301195952,1.352529899,2.376632935,0.161729531,1.115915363,0.932658694,0.256301748,,0.158969641,0.106163753,0.175896964,0.434590616,0.227966881,,,1.520331187
0.440879382,0.539512775,0.263418499,1.89681125,2.458902753,0.208358091,0.163002575,1.771637948,0.187363834,1.21449792,0.483065954,0.229748465,0.285204991,0.243018419,0.730441672,0.335313924,1.166369578,1.390374332,0.440285205,0.46147752,0.391166568,0.30164389,0.185977421,0.76114082,1.628045157,1.166765696,0.231927114,0.247573777,0.609625668,0.154089919,0.367795603,1.632600515,0.281243811,0.340859576,0.32600515,0.587839176,0.504852446,0.26520103,0.447019212,0.254109725,0.227767875,0.303228362,0.422261834,0.165026917,0.719324299,0.18321886,2.173937256,0.292741786,0.453127901,0.759792092,0.186931502,0.169853351,0.175422313,0.109337293,0.148134398,0.181362539,0.186003341,0.13049935,0.191757936,0.099313161,0.57100427,0.307221088,1.369779098,2.53888992,0.158529794,1.085947652,0.952849452,0.243920549,,0.174865417,0.109337293,0.153146464,0.405049193,0.223872285,,,1.565064043
0.449649843,0.648031876,0.261531031,1.789181357,2.991789423,0.181960879,0.143443613,2.353900024,0.183409804,1.362835064,0.689688481,0.246075827,0.21999517,0.201279884,0.644771794,0.634146341,1.389277952,0.908717701,0.336995895,0.566288336,0.40581985,0.283385656,0.148877083,0.927432987,2.444699348,0.887708283,0.1922241,0.218304757,0.578724946,0.123762376,0.374667955,1.801497223,0.258391693,0.307413668,0.269500121,0.612412461,0.503743057,0.260444337,0.402559768,0.334218788,0.233276986,0.326732673,0.140304274,0.205346651,1.27124951,0.172052487,0.995691344,0.313650607,0.477183705,0.860458284,0.201625539,0.157265962,0.193008226,0.121229926,0.153251077,0.186055621,0.189189189,0.12377595,0.272326675,0.163141402,0.669114767,0.270466118,2.013611438,2.37671367,0.133862123,1.124951038,0.791421857,0.223168821,,0.132099491,0.121229926,0.120642382,0.414610262,,,,1.695750098
0.486866675,0.681812523,0.250591311,1.835926802,3.239014067,0.18175028,0.147516494,2.371592182,0.190962281,1.423254077,0.751773933,0.261297149,0.22469812,0.238516121,0.661272252,0.64322171,1.441927051,1.027387029,0.332876883,0.56940122,0.383667372,0.290800448,0.15087763,0.976721026,2.498319432,0.904643346,0.197311092,0.22220839,0.603012573,0.122619196,0.386904021,1.791734097,0.265405204,0.32553218,0.273745799,0.635628034,0.525208515,0.26092369,0.414913482,0.349060127,0.218473796,0.328768829,0.135565791,0.200208156,1.249124799,0.166903207,0.967168133,0.302204561,0.453212224,0.75683603,0.191219605,0.155360015,0.188854196,0.119500426,0.15318384,0.178541016,0.188475731,0.120541205,0.259911061,0.15498155,0.670356704,0.276942,2.031223389,2.475920144,0.133219794,1.093386318,0.790803293,0.232661557,,0.144762986,0.119500426,0.127732047,0.391238528,,,,1.626927808
0.52421875,0.700130208,0.257682292,1.954036458,3.281380208,0.194921875,0.154817708,2.53125,0.197786458,1.539713542,0.768619792,0.264583333,0.245703125,0.215104167,0.679166667,0.69140625,1.49609375,1.090885417,0.335546875,0.595442708,0.422526042,0.297395833,0.15859375,1.0171875,2.627604167,0.955859375,0.211328125,0.234375,0.632682292,0.129296875,0.4109375,1.910677083,0.275130208,0.3359375,0.258723958,0.663411458,0.536067708,0.258203125,0.432942708,0.354947917,0.223958333,0.344401042,0.131119792,0.199714964,1.242375297,0.158669834,0.975771971,0.313254157,0.468788599,0.771496437,0.190688836,0.164085511,0.188123515,0.121615202,0.159144893,0.17871734,0.196484561,0.120760095,0.268978622,0.15087886,0.702327791,0.267648456,2.029643705,2.603135392,0.14023753,1.103562945,0.798764846,0.241995249,,0.131971496,0.121615202,0.118574822,0.387458432,,,,1.690736342
0.427303466,0.579740772,0.233023387,1.637080868,2.612426036,0.184981685,0.143279797,2.279797126,0.171315864,1.26599042,0.612285151,0.238940547,0.214003945,0.215131023,0.567061144,0.553958862,1.203437588,0.778670048,0.338546069,0.492110454,0.347280924,0.269230769,0.152014652,0.764581572,2.123555931,0.773598197,0.18808115,0.201746971,0.533530572,0.122992392,0.352634545,1.633417864,0.254860524,0.297548605,0.290786137,0.572414765,0.472668357,0.249647788,0.377712032,0.311355311,0.225838264,0.30924204,0.156663849,0.187715411,1.179837518,0.170974889,1.004554407,0.303791236,0.460610537,0.802067947,0.20310192,0.168759232,0.188577056,0.120014771,0.156819301,0.170974889,0.181437715,0.127400295,0.269940916,0.1614968,0.627154111,0.267725258,1.897095027,2.299975382,0.145741014,1.105859183,0.778311177,0.223904481,,0.149187592,0.120014771,0.140201871,0.419128508,,,,1.590965042
0.434017595,0.563343109,0.241055718,1.720234604,2.727859238,0.187096774,0.146627566,2.394868035,0.180205279,1.286656891,0.657917889,0.250293255,0.223460411,0.229032258,0.613929619,0.583431085,1.264076246,0.88313783,0.33856305,0.495307918,0.379618768,0.279912023,0.151026393,0.790762463,2.258504399,0.81085044,0.197800587,0.209530792,0.558504399,0.123460411,0.373607038,1.655131965,0.262756598,0.34516129,0.286656891,0.598680352,0.498533724,0.248387097,0.396480938,0.326099707,0.225806452,0.319648094,0.156451613,0.184893032,1.184056412,0.163499462,0.997968208,0.297717222,0.449145452,0.718895662,0.202223019,0.161826222,0.181068483,0.122146528,0.156926019,0.167443528,0.184653998,0.121668459,0.258157046,0.150233058,0.649695231,0.274530895,1.912393929,2.396677423,0.145332855,1.10864109,0.772080794,0.224572726,,0.154296642,0.122146528,0.12919804,0.41568065,,,,1.551093582
0.467165809,0.6284511,0.255966308,1.785680861,2.848697551,0.198253003,0.158633599,2.607549524,0.186710342,1.42551864,0.674465762,0.264545313,0.247387303,0.237404461,0.649508657,0.623927624,1.347059741,0.994072688,0.344875994,0.541569178,0.404773046,0.29870535,0.1620652,0.854936827,2.440648885,0.884885353,0.205116207,0.242863828,0.596006863,0.129464982,0.400405553,1.816253315,0.2749961,0.343628139,0.303852753,0.624707534,0.533926065,0.25534238,0.421307128,0.328029949,0.260021837,0.329589768,0.151458431,0.18128655,1.169948681,0.159446235,0.985917174,0.304570951,0.418904404,0.71500179,0.200023869,0.159923619,0.174603175,0.124955245,0.160639694,0.177825516,0.189521423,0.123165055,0.267335004,0.146079484,0.664876477,0.275331185,1.926960258,2.47905478,0.146318176,1.104189044,0.786490035,0.229263635,,0.145124717,0.124955245,0.124597207,0.391932211,,,,1.544695071
0.369484046,0.485913103,0.228784793,1.441955193,2.103699932,0.184317719,0.149355058,2.051595384,0.156143924,1.192464358,0.55431093,0.254412763,0.208248473,0.209097081,0.520875764,0.483027834,1.059572301,0.658180584,0.327393075,0.448913781,0.348099117,0.263238289,0.1598778,0.669891378,1.766463001,0.720638153,0.181941616,0.198913781,0.489307536,0.123557366,0.348438561,1.366938221,0.259674134,0.309063136,0.294976239,0.539035981,0.47233537,0.22640869,0.383910387,0.279531568,0.247284453,0.304141208,0.159708079,0.175359851,1.102925244,0.16437084,0.999380901,0.320074292,0.415570345,0.72960842,0.186658412,0.170561833,0.164835165,0.118093174,0.14920291,0.163132642,0.175978951,0.125058041,0.256616623,0.151524532,0.626218852,0.282928339,1.763968426,2.315276273,0.162668318,1.136820926,0.758860857,0.224423464,,0.1762885,0.118093174,0.135273178,0.436000619,,,,1.527317753
0.403018446,0.530091299,0.23737656,1.603316564,2.509409353,0.197503261,0.154089808,2.263089249,0.178311906,1.212968139,0.616172909,0.257872182,0.22470654,0.218930501,0.58412521,0.536053661,1.173840134,0.821688094,0.35066145,0.46450531,0.352338364,0.296254891,0.168436743,0.730016769,1.917085895,0.741009875,0.203465623,0.232159493,0.533258804,0.138065959,0.390162102,1.481460779,0.272964412,0.349543507,0.300912987,0.598099497,0.529532327,0.240171418,0.420532886,0.309483883,0.22955096,0.321222284,0.172908515,0.165175186,1.077506446,0.163810102,0.988320946,0.30562718,0.409221902,0.678901866,0.183527984,0.164113454,0.167753678,0.12422266,0.154557864,0.157136357,0.174730775,0.126346125,0.256939178,0.162900046,0.610647657,0.284089185,1.81480358,2.367662673,0.166236918,1.140603671,0.750341271,0.238586379,,0.17988776,0.12422266,0.129227969,0.421355984,,,,1.504322767
0.408687259,0.56988417,0.243436293,1.633783784,2.580888031,0.20965251,0.161969112,2.362741313,0.185714286,1.316602317,0.597876448,0.269111969,0.231660232,0.219111969,0.596718147,0.558494208,1.211196911,0.91023166,0.352316602,0.511196911,0.365637066,0.323552124,0.165444015,0.762355212,1.982239382,0.805791506,0.204054054,0.24980695,0.546332046,0.141119691,0.390540541,1.527220077,0.285521236,0.348262548,0.281467181,0.609073359,0.548262548,0.241698842,0.422779923,0.313513514,0.236100386,0.314671815,0.16969112,0.17122871,1.087439173,0.157086375,1.00243309,0.29622871,0.411648418,0.657086375,0.180656934,0.159823601,0.151916058,0.125304136,0.156478102,0.16560219,0.179288321,0.124695864,0.264446472,0.153740876,0.635796837,0.279805353,1.836982968,2.446015815,0.168491484,1.157998783,0.767639903,0.239963504,,0.178832117,0.125304136,0.142335766,0.428527981,,,,1.516119221
0.413551913,0.502295082,0.231256831,1.499453552,2.086338798,0.208743169,0.166994536,1.983169399,0.178579235,1.14273224,0.570054645,0.256174863,0.221857923,0.224918033,0.532240437,0.482404372,1.058142077,0.598907104,0.396284153,0.426885246,0.351038251,0.32284153,0.173770492,0.613551913,1.597595628,0.678907104,0.218360656,0.214644809,0.495956284,0.147540984,0.354098361,1.323278689,0.286338798,0.351912568,0.373333333,0.582076503,0.496830601,0.245027322,0.415519126,0.308415301,0.256830601,0.325464481,0.195846995,0.164722446,0.974054706,0.172968624,1.047063556,0.288616251,0.393201931,0.640185036,0.161906677,0.179002414,0.153861625,0.118664521,0.152252615,0.157884151,0.168543846,0.141391794,0.259452936,0.153861625,0.588495575,0.303499598,1.734915527,2.193081255,0.188857603,1.164923572,0.757843926,0.240949316,,0.21460177,0.118664521,0.164521319,0.476065969,,,,1.439058729
0.418160377,0.523820755,0.251415094,1.564858491,2.319575472,0.224764151,0.188443396,2.207075472,0.203301887,1.211320755,0.616509434,0.276415094,0.238915094,0.236792453,0.572641509,0.51745283,1.14504717,0.716981132,0.363679245,0.459433962,0.373349057,0.301415094,0.186084906,0.68254717,1.808962264,0.756603774,0.241037736,0.218632075,0.532311321,0.15259434,0.389150943,1.441981132,0.291981132,0.367688679,0.36745283,0.638443396,0.549056604,0.255188679,0.444339623,0.335377358,0.287735849,0.376650943,0.193160377,0.155027933,1.003192338,0.169992019,1.042697526,0.330207502,0.40103751,0.621707901,0.174780527,0.181564246,0.150638468,0.134078212,0.160015962,0.154030327,0.178571429,0.133479649,0.270151636,0.157023144,0.601755786,0.308659218,1.771548284,2.306863528,0.176376696,1.191739824,0.776137271,0.242617717,,0.19972067,0.134078212,0.154628891,0.433559457,,,,1.451715882
0.407619048,0.540952381,0.255,1.603571429,2.356666667,0.246190476,0.177619048,2.222380952,0.191428571,1.172619048,0.571190476,0.273571429,0.258571429,0.241904762,0.579047619,0.539285714,1.139285714,0.759047619,0.352380952,0.474285714,0.365714286,0.316666667,0.190952381,0.676904762,1.840714286,0.751904762,0.214761905,0.232619048,0.566190476,0.151428571,0.40547619,1.458095238,0.296904762,0.362142857,0.361666667,0.687380952,0.57047619,0.262380952,0.484285714,0.331428571,0.249285714,0.342142857,0.2,0.147832971,0.98674055,0.15574906,1.031466456,0.320007916,0.383138729,0.597071047,0.167821096,0.164258856,0.145062339,0.127251138,0.17078963,0.165248367,0.176330893,0.12566792,0.268949139,0.154165842,0.633682961,0.302592519,1.770631308,2.280229567,0.191965169,1.15218682,0.777755789,0.241638631,,0.191371462,0.127251138,0.16900851,0.508608747,,,,1.424500297
0.358104609,0.463231486,0.29337131,1.465820818,2.039875712,0.210253755,0.173226308,1.929829104,0.183065769,1.090885552,0.517348524,0.289746245,0.241843604,0.242102538,0.544018643,0.483687209,1.060072501,0.567840497,0.369238736,0.419730709,0.35085448,0.315121699,0.198860694,0.628171932,1.481615743,0.657431383,0.216468151,0.223200414,0.515535992,0.159761781,0.365354738,1.278094252,0.320041429,0.383480062,0.372087002,0.634645262,0.554375971,0.264629726,0.451838426,0.336872087,0.28767478,0.372087002,0.21232522,0.134600951,0.940205154,0.159619715,1.017262947,0.308481361,0.384038029,0.59494621,0.155366525,0.184888666,0.144108081,0.113585189,0.172129097,0.134600951,0.170127596,0.15486615,0.2672004,0.147860896,0.603702777,0.318488867,1.620965724,2.037277958,0.215411559,1.192644483,0.744558419,0.252189142,,0.260945709,0.113585189,0.165123843,0.48036027,,,,1.415561671
0.377394636,0.486590038,0.253147236,1.554734537,2.141215107,0.223864258,0.195675972,2.064039409,0.198412698,1.169403394,0.542966612,0.287356322,0.250684182,0.246305419,0.588122605,0.541324576,1.104542967,0.669950739,0.380131363,0.460043788,0.35030104,0.316091954,0.204980843,0.657909141,1.611384784,0.724411604,0.227969349,0.240558292,0.519430761,0.161466886,0.39408867,1.344553914,0.318007663,0.387520525,0.384236453,0.67104543,0.598522167,0.260536398,0.472632731,0.348932677,0.282430213,0.373836891,0.21182266,0.140288681,0.948341352,0.168397063,1.036464928,0.320587491,0.380096227,0.633071664,0.144593568,0.196758673,0.142567739,0.123069131,0.164851861,0.155988858,0.174221322,0.151430742,0.28842745,0.14991137,0.605722968,0.331476323,1.725753355,2.241833376,0.21245885,1.237528488,0.77614586,0.259812611,,0.243099519,0.123069131,0.196505444,0.548493289,,,,1.402633578
0.495831017,0.5,0.290439133,1.569483046,2.217342968,0.229294052,0.18954975,2.131183991,0.192329072,1.178710395,0.521956643,0.279599778,0.25069483,0.310172318,0.591161757,0.535853252,1.101167315,0.718732629,0.379655364,0.460811562,0.382156754,0.330183435,0.207615342,0.672317954,1.621734297,0.728460256,0.227626459,0.24041134,0.558365759,0.160088938,0.391050584,1.368538077,0.327404113,0.378821568,0.403001668,0.654530295,0.596998332,0.293218455,0.476097832,0.369927738,0.299055031,0.356031128,0.200111173,0.139013453,0.922272048,0.161684106,1.027404086,0.30941704,0.361733931,0.599651221,0.162680618,0.176382661,0.141504733,0.124813154,0.153961136,0.149975087,0.176133533,0.137518685,0.273542601,0.154210264,0.622321873,0.324364723,1.713004484,2.18161435,0.192825112,1.170403587,0.772546089,0.262082711,,0.233931241,0.124813154,0.159192825,0.532635775,,,,1.398355755
0.853105838,1.071847507,0.280458544,2.080645161,3.850306585,0.181284991,0.154625433,2.118501733,0.201146361,2.150226606,1.397094108,0.271927486,0.246201013,0.215009331,0.762729939,0.709410824,1.624500133,1.222074114,0.326979472,0.705678486,0.696480938,0.308317782,0.143028526,1.164222874,2.890429219,1.250999733,0.218874967,0.254865369,0.601706212,0.128365769,0.439349507,1.925086644,0.290055985,0.395627833,0.31085044,0.688483071,0.601039723,0.343108504,0.503199147,0.372833911,0.241935484,0.388696348,0.193015196,0.19826114,1.256792424,0.133830151,0.745691663,0.283651607,0.569476789,0.918335662,0.108057755,0.137633908,0.178931843,0.113258811,0.140195622,0.19554417,0.248253377,0.103477721,0.258655488,0.137866791,0.573746313,0.243052321,1.589038969,2.081043316,0.124049061,0.955286446,0.816721006,0.211302593,0.119934793,0.107980127,0.113258811,0.121564974,0.349790405,0.105418413,0.142834964,0.136391865,1.65308182
0.872787758,0.980172987,0.274916833,2.052561544,3.808915502,0.183499667,0.149700599,2.077844311,0.194677312,1.972322023,1.378310047,0.264537591,0.238057219,0.208516301,0.797737858,0.713639388,1.623020625,1.286094478,0.313639388,0.687691284,0.762608117,0.299534265,0.139055223,1.145575516,2.854557552,1.221689953,0.217298736,0.275715236,0.591217565,0.126813041,0.454956753,1.903659348,0.290086494,0.386161011,0.307784431,0.689687292,0.591084498,0.341450432,0.485695276,0.370725216,0.24324684,0.388157019,0.170991351,0.200369202,1.280209215,0.146911776,0.722944389,0.289516191,0.560110761,1.015768018,0.110068456,0.149296208,0.188754711,0.11591416,0.14437351,0.228136297,0.241673717,0.115760326,0.239520037,0.135528036,0.594031228,0.251519114,1.54441966,2.126067226,0.141450658,1.023690485,0.866548727,0.229905392,0.119375433,0.111760634,0.11591416,0.124067379,0.323898162,0.107222521,0.145681101,0.140989155,1.597492501
0.88856383,1.071409574,0.29375,2.045478723,3.782978723,0.175132979,0.150132979,2.144680851,0.192819149,1.993218085,1.358909574,0.263031915,0.236569149,0.20625,0.787234043,0.733510638,1.605984043,1.346542553,0.311968085,0.673670213,0.713297872,0.297606383,0.140159574,1.176196809,2.872606383,1.260904255,0.221675532,0.251196809,0.582047872,0.126595745,0.445744681,1.882579787,0.28856383,0.380053191,0.301728723,0.682579787,0.588696809,0.346143617,0.468882979,0.368218085,0.243351064,0.38856383,0.158244681,0.198308993,1.300076864,0.150499616,0.734511914,0.295849347,0.56633359,1.1556495,0.111299001,0.148193697,0.190930054,0.118139892,0.144119908,0.199000769,0.236356649,0.113374327,0.247348194,0.140199846,0.58716372,0.24396618,1.565795542,2.108993082,0.132129131,1.086318217,0.850038432,0.217294389,0.116679477,0.113066872,0.118139892,0.125057648,0.328439662,0.105226749,0.145810915,0.142352037,1.640584166
0.765429988,0.92648316,0.264489656,1.943580099,3.380406907,0.186014703,0.159172508,2.25782185,0.188750214,1.810053001,1.171482305,0.268250983,0.24072491,0.243802359,0.71943922,0.641135237,1.4759788,1.070610361,0.337835527,0.633099675,0.593434775,0.316977261,0.147546589,0.982732091,2.564711917,1.165669345,0.219524705,0.243973329,0.561805437,0.13301419,0.420755685,1.83005642,0.289109249,0.418191144,0.352538896,0.69960677,0.591041204,0.326893486,0.491707984,0.367242264,0.252863737,0.38245854,0.201914857,0.175920514,1.131891681,0.138905124,0.687219949,0.264854861,0.510617573,0.805376973,0.091272161,0.138223261,0.167738165,0.108903176,0.144262614,0.183421001,0.222481979,0.107052406,0.239138905,0.123806741,0.56964738,0.232125463,1.524254822,1.988700565,0.126339373,0.863237873,0.80742256,0.208747321,0.127605689,0.114942529,0.108903176,0.128579778,0.332943698,0.112799532,0.171439704,0.150691603,1.546269238
0.799383245,0.889155388,0.259551139,1.938667124,3.418022957,0.188281652,0.152304266,2.331505911,0.18416995,1.723145451,1.101764605,0.28490663,0.238649991,0.208326195,0.733938667,0.637485009,1.488264519,1.138427274,0.333219119,0.619324996,0.647421621,0.330477985,0.148021244,0.967962995,2.477299983,1.154874079,0.217748844,0.234880932,0.558677403,0.133458969,0.452115813,1.797670036,0.295871167,0.404831249,0.335788933,0.683056365,0.596025355,0.328936097,0.488264519,0.367997259,0.25578208,0.382045571,0.174062018,0.183685389,1.191472793,0.149518154,0.720529543,0.261364743,0.530419546,0.901197313,0.095687725,0.148642071,0.182809306,0.108828969,0.14134138,0.210357247,0.224861287,0.116616373,0.233622116,0.132288523,0.566144262,0.245692592,1.587948993,2.079042149,0.145721795,1.060157695,0.846685486,0.221746325,0.134138032,0.124793147,0.108828969,0.13598754,0.356273727,0.116324345,0.162854084,0.165871703,1.500340699
0.712608987,0.908283032,0.253353454,1.922367539,3.242622401,0.184942991,0.148725687,2.209758551,0.179577465,1.693158954,1.154091214,0.264922871,0.236586184,0.225519785,0.733065057,0.637659289,1.467471496,1.152414487,0.325788062,0.60546613,0.642018779,0.298289738,0.145539906,0.946847753,2.470657277,1.102112676,0.218477532,0.235580148,0.540241449,0.132629108,0.427230047,1.772635815,0.287894031,0.395707579,0.333668679,0.642186452,0.594399732,0.317739772,0.471663313,0.378940309,0.260060362,0.376592891,0.153588196,0.181871632,1.222537972,0.150612445,0.711611955,0.287898089,0.524154826,1.000293974,0.098089172,0.155707986,0.183733464,0.11288584,0.139735424,0.193532582,0.229201372,0.113963743,0.236452719,0.131504165,0.569034787,0.249681529,1.56844684,2.069573738,0.142969133,1.010877021,0.852621264,0.232239098,0.131700147,0.116609505,0.11288584,0.13944145,0.34355708,0.11788339,0.162567369,0.157961783,1.543263106
0.629769299,0.741792369,0.235359361,1.795031056,2.77284827,0.187888199,0.186113576,1.958296362,0.178349601,1.463620231,0.967613132,0.26242236,0.232031943,0.215173026,0.659050577,0.556566105,1.280834073,0.929236912,0.334516415,0.529724933,0.624889086,0.297914818,0.149733807,0.792812777,2.046362023,1.001774623,0.209849157,0.22826087,0.487133984,0.143522626,0.440771961,1.563664596,0.289929015,0.428571429,0.393522626,0.69498669,0.596938776,0.323868678,0.487355812,0.357364685,0.277506655,0.387533274,0.183229814,0.150983321,1.031366692,0.134055265,0.666417725,0.252178242,0.422827981,0.767114762,0.081901917,0.135548917,0.160069704,0.104929052,0.136793627,0.186457555,0.200398307,0.108414239,0.228279811,0.111401543,0.536843415,0.238610904,1.478466517,1.903783918,0.124844411,0.960418223,0.793502614,0.220811551,0.143266119,0.125093353,0.104929052,0.117874035,0.324495892,0.128951954,0.190565098,0.19703759,1.493154095
0.682577566,0.73117813,0.240833153,1.719027989,2.654154914,0.188327186,0.176827945,1.8941202,0.167498373,1.633977002,0.901497071,0.246474289,0.226296377,0.199392493,0.668908657,0.544152745,1.257539596,0.919939249,0.327836841,0.511824691,0.519635496,0.293339119,0.148188327,0.757431113,1.975916685,1.011716207,0.200694294,0.217183771,0.4732046,0.139075721,0.386417878,1.508787156,0.280538078,0.411152094,0.418095031,0.653504014,0.602733782,0.317639401,0.4732046,0.355391625,0.267303103,0.377522239,0.200911261,0.164261252,1.062744618,0.148727984,0.674902153,0.246330724,0.445572407,0.767245597,0.084760274,0.150195695,0.166340509,0.109344423,0.136741683,0.19508317,0.200709393,0.116927593,0.224559687,0.108365949,0.556139922,0.256237769,1.472358121,1.963918787,0.142490215,1.04415362,0.817514677,0.231164384,0.146648728,0.128424658,0.109344423,0.134295499,0.309686888,0.125489237,0.180528376,0.204378669,1.411081213
0.697576162,0.737825217,0.25594841,1.755392484,2.729597509,0.203468979,0.16121859,1.953746942,0.176562153,1.562597287,0.976873471,0.249277296,0.249499666,0.210140093,0.690015566,0.569046031,1.276628864,0.98554592,0.332221481,0.531687792,0.514787636,0.297531688,0.152768512,0.781632199,2.055592617,1.016900156,0.211696687,0.223259951,0.49299533,0.143206582,0.400044474,1.566155215,0.283299978,0.430286858,0.378252168,0.676673338,0.637536135,0.327774072,0.488770291,0.355792751,0.284856571,0.393818101,0.190571492,0.16200911,1.082851163,0.145389634,0.668841561,0.275390865,0.453280808,0.855841438,0.081743198,0.151668103,0.167548935,0.108457466,0.138741844,0.190693094,0.199064385,0.117074972,0.220854364,0.116090114,0.568632279,0.252000492,1.493413763,1.999384464,0.149821495,1.029668842,0.817308876,0.232795765,0.141080881,0.134186877,0.108457466,0.127662194,0.354918134,0.144035455,0.177766835,0.192047273,1.450695556
0.6327057,0.677585762,0.29687903,1.696672685,2.573123549,0.193964405,0.17616714,1.917204024,0.179520248,1.567191127,0.887799845,0.262316224,0.230590663,0.249677586,0.678875419,0.545009028,1.234975497,0.851173588,0.380964663,0.53623936,0.522568997,0.301005932,0.158369874,0.765282435,1.929326799,0.96285788,0.212277534,0.217952025,0.468403405,0.15217952,0.407531597,1.487232396,0.309001806,0.45834408,0.448284756,0.721176167,0.638380191,0.335310807,0.524374516,0.372710859,0.295589373,0.412174362,0.195511994,0.130554599,0.918704788,0.130037892,0.654839821,0.21736135,0.389424733,0.529107819,0.073200138,0.143644506,0.127109886,0.10024113,0.128315536,0.154150878,0.17258009,0.099896659,0.192042714,0.094212883,0.537891836,0.241818808,1.304857044,1.72993455,0.140199793,0.956079917,0.719600413,0.223389597,0.188253531,0.132965897,0.10024113,0.133138133,0.318980365,0.16155701,0.204099208,0.202893558,1.214261109
0.62566709,0.686404066,0.240914867,1.688691233,2.503684879,0.192121982,0.175603558,1.807369759,0.191867853,1.33519695,0.889707751,0.25819568,0.231766201,0.221092757,0.660482846,0.534434562,1.2386277,0.85184244,0.350698856,0.526556544,0.519440915,0.319186785,0.156543837,0.72909784,1.907750953,0.931893266,0.236086404,0.218551461,0.511308767,0.147649301,0.407115629,1.456416773,0.302414231,0.445743329,0.416518424,0.710800508,0.649809403,0.333672173,0.537229987,0.389580686,0.327827192,0.396188056,0.213468869,0.134647792,0.914223121,0.137175598,0.656892484,0.214694978,0.395348837,0.558645096,0.082237951,0.151668352,0.138692282,0.107347489,0.142736771,0.18537243,0.186383552,0.110717897,0.192113246,0.086619481,0.535052241,0.257499157,1.341759353,1.770475228,0.161274014,1.006235254,0.73289518,0.252275025,0.174587125,0.143242332,0.107347489,0.157566566,0.330805527,0.143579373,0.25446579,0.219076508,1.164981463
0.590007726,0.765130054,0.241050734,1.711820757,2.582024208,0.219675509,0.193407159,1.833633788,0.176152459,1.526654648,0.897244399,0.255987638,0.227916559,0.206283801,0.676796292,0.546484677,1.234869946,0.887200618,0.386556786,0.514550605,0.527169714,0.304146279,0.178985321,0.744012362,1.828740664,0.961112542,0.219417976,0.2243111,0.463816637,0.147566315,0.417203193,1.466134432,0.319340716,0.444759207,0.414112799,0.722122071,0.66391965,0.33788308,0.507082153,0.374710276,0.295647695,0.40870461,0.218130312,0.146625022,0.993926774,0.147492625,0.652611487,0.21933021,0.410550061,0.670657644,0.095089363,0.157383307,0.1414194,0.108276939,0.144022211,0.190525768,0.16970328,0.123026202,0.197119556,0.085198681,0.560471976,0.258025334,1.363352421,1.809994794,0.169009197,1.015269825,0.741454104,0.246746486,0.170570883,0.146625022,0.108276939,0.163803575,0.375498872,0.148880791,0.217595003,0.210307132,1.217768523
0.489164087,0.644807205,0.275541796,1.520123839,2.213340839,0.181255277,0.163523783,1.525471433,0.158176189,1.218969885,0.694061357,0.236982831,0.210244863,0.194483535,0.609625668,0.477624543,1.075710667,0.691809738,0.32761047,0.460455953,0.448634956,0.294962004,0.150014073,0.611314382,1.537292429,0.830284267,0.199831129,0.200112581,0.389529975,0.145792288,0.379397692,1.268505488,0.277793414,0.457078525,0.44300591,0.704193639,0.635800732,0.339150014,0.508865747,0.361666198,0.316915283,0.403039685,0.244863496,0.129330673,0.855795393,0.136042082,0.598766552,0.204970071,0.401052059,0.60584074,0.059495737,0.138218756,0.1237076,0.091783058,0.130600399,0.138218756,0.17576637,0.098857247,0.182115001,0.090513332,0.524215491,0.247233811,1.294395066,1.687647379,0.148195175,0.939415926,0.717576637,0.229276256,0.168329403,0.137855977,0.091783058,0.130600399,0.330854344,0.138762924,0.203337566,0.18574279,1.115545075
0.538779121,0.627248599,0.23562371,1.572692421,2.252727809,0.189029785,0.15924506,1.570628133,0.162194043,1.377764671,0.818342672,0.243585963,0.226481864,0.211147154,0.647596579,0.497198467,1.129460336,0.756119139,0.341492185,0.469772928,0.480979062,0.270421705,0.15600118,0.731937482,1.653494544,0.869654969,0.204069596,0.20849307,0.399882041,0.142730758,0.413447361,1.327926865,0.292244176,0.478324978,0.48982601,0.690356827,0.677086405,0.352108523,0.512533176,0.392509584,0.313771749,0.424358596,0.261279858,0.136608103,0.894048046,0.135891,0.600573682,0.19756185,0.395661527,0.634994622,0.087307279,0.152025816,0.126927214,0.096988168,0.139835066,0.162961635,0.178200072,0.114736465,0.181247759,0.10989602,0.539978487,0.267837935,1.345105773,1.724453209,0.157224812,1.023843672,0.751344568,0.258694873,0.193259233,0.142703478,0.096988168,0.161885981,0.280925063,0.158300466,0.241484403,0.203836501,1.102545715
0.5085554,0.614586255,0.227769986,1.509677419,2.204207574,0.178681627,0.149228612,1.459186536,0.155680224,1.374474053,0.747545582,0.227208976,0.213183731,0.189901823,0.61654979,0.467601683,1.065918654,0.736605891,0.320336606,0.430014025,0.39943899,0.261430575,0.164375877,0.614586255,1.541935484,0.822440393,0.199719495,0.198316971,0.379803647,0.142496494,0.382047686,1.249368864,0.279102384,0.454698457,0.439270687,0.66171108,0.629453015,0.355119215,0.502384292,0.367180926,0.310518934,0.414586255,0.229453015,0.13580712,0.912412884,0.142399699,0.628932002,0.210585798,0.426822377,0.669052552,0.073836881,0.150122434,0.128461104,0.102655867,0.14202298,0.19137314,0.187417593,0.124882275,0.19457525,0.166509701,0.568468638,0.278018459,1.359766434,1.789790921,0.167828216,1.056884536,0.779242795,0.24392541,0.187605952,0.144283293,0.102655867,0.168393294,0.347334715,0.142964777,0.208137126,0.205688454,1.159540403
0.992220227,1.151506084,0.319868342,2.485338121,4.102832635,0.178635548,0.163973668,2.577797726,0.206762418,2.130061839,1.152503491,0.226211849,0.305904648,0.228306403,0.839616996,0.460402952,1.564831438,1.470975464,0.470277279,0.648713345,0.814083383,0.307201277,0.154697786,1.252443647,2.512268103,1.584580092,0.213245562,0.244763615,0.701077199,0.141232795,0.445441851,2.45262318,0.275882705,0.37572312,0.336026332,0.646219828,0.48962697,0.349690804,0.506483144,0.337622182,0.2663076,0.402154399,0.243267504,0.192401489,1.004684893,0.182004877,1.315620588,0.279681684,0.592285971,1.049993582,0.250160442,0.163265306,0.186433064,0.110191246,0.15030163,0.193877551,0.219227314,0.120523681,0.273969965,0.14991657,0.55724554,0.299448081,1.642792966,2.316775767,0.134642536,0.958221024,1.006931074,0.226415094,0.11731485,0.102233346,0.110191246,0.116223848,0.367346939,0.135220126,0.135605185,0.143242203,1.686240534
0.928896811,1.061695385,0.311150723,2.448900772,4.001485443,0.175282234,0.146959794,2.542285601,0.199049317,2.169538522,1.24499901,0.232224203,0.289859378,0.221727075,0.824915825,0.451178451,1.573380867,1.514359279,0.420578332,0.641513171,0.747672806,0.304218657,0.153198653,1.285105962,2.466428996,1.498217469,0.21449792,0.241632006,0.695682313,0.136165577,0.438898792,2.436819172,0.27332145,0.356605268,0.353436324,0.638839374,0.472370766,0.339770252,0.47167756,0.317686671,0.262428204,0.395226778,0.241532977,0.190031153,1.02018432,0.183411215,1.309839045,0.285241433,0.616173416,0.983969367,0.255646417,0.162577882,0.187435099,0.116757529,0.157840083,0.200674974,0.218068536,0.121819834,0.268302181,0.149727414,0.507853063,0.296988577,1.577167705,2.320482866,0.135903427,0.966770509,0.988187954,0.232541537,0.122014538,0.110462098,0.116757529,0.12694704,0.338330737,0.158553998,0.138759086,0.152258567,1.658813603
0.957687153,1.097645032,0.323281639,2.424851618,3.816101857,0.174516561,0.140819452,2.506126747,0.204288723,2.18782309,1.214244687,0.227646946,0.28278767,0.227551216,0.816389048,0.43672219,1.481428298,1.533792839,0.424564427,0.629331802,0.777426766,0.281926096,0.149435191,1.235592571,2.418246219,1.513880911,0.209649627,0.235975493,0.679494543,0.134309784,0.413172506,2.338024124,0.266417768,0.349798966,0.358127513,0.627417193,0.457591423,0.330557151,0.458070075,0.298870381,0.244208309,0.378901015,0.227264025,0.195597065,1.013008672,0.176117412,1.386591061,0.289192795,0.61460974,1.047631755,0.255637091,0.157838559,0.187391594,0.110873916,0.151234156,0.202134757,0.228752502,0.11694463,0.27891928,0.156370914,0.504269513,0.294596398,1.596931288,2.375183456,0.123615744,0.981521014,0.976384256,0.229686458,0.118012008,0.112141428,0.110873916,0.11987992,0.344496331,0.155903936,0.135356905,0.163909273,1.800200133
0.887376701,0.972655762,0.301410913,2.263953053,3.646148083,0.18441753,0.144712199,2.503808216,0.185291547,1.836309152,0.93307529,0.221001373,0.283181421,0.212885504,0.775627419,0.416905981,1.432513422,1.361468348,0.448495443,0.568485454,0.646522662,0.292421026,0.154576102,1.007116993,2.146585092,1.46535148,0.202896741,0.222999126,0.638656511,0.134348858,0.416531402,2.211512049,0.279685354,0.368585341,0.34760894,0.60706705,0.480709202,0.319890124,0.489699089,0.31277313,0.285304033,0.384317643,0.377700087,0.170554402,0.917398946,0.17486819,1.437609842,0.26737498,0.4893753,1.01110401,0.232704905,0.158811312,0.182776801,0.110720562,0.154177984,0.179102093,0.213452628,0.11679182,0.261623263,0.138121106,0.550487298,0.287186452,1.573813708,2.232864675,0.125898706,0.937130532,1.007828727,0.213692283,0.123582042,0.104968845,0.110720562,0.121664803,0.328886404,0.131810193,0.145310753,0.149065346,1.552644192
0.713779191,1.007702653,0.286098545,2.239515833,3.423279129,0.17850593,0.142804744,2.448832376,0.182051596,1.909279863,1.036679301,0.207971635,0.272771732,0.210294657,0.772099279,0.400293434,1.400904756,1.384154542,0.445408974,0.547132901,0.707543709,0.278395892,0.14806211,1.009903411,2.044748747,1.430737254,0.200635775,0.219709011,0.629294535,0.128744345,0.392223988,2.143660594,0.266413987,0.358234503,0.375596039,0.607042426,0.460080694,0.315931043,0.463870889,0.301381587,0.257366426,0.369482822,0.361291111,0.17186251,0.911031175,0.177378098,1.44676259,0.266826539,0.531095124,0.977857714,0.233573141,0.158193445,0.179296563,0.109352518,0.145963229,0.186570743,0.223820943,0.11598721,0.266266986,0.13421263,0.503277378,0.279776179,1.531654676,2.255235811,0.126219025,0.94756195,0.975139888,0.212230216,0.130935252,0.104636291,0.109352518,0.123021583,0.325259792,0.158593125,0.14940048,0.169304556,1.558673062
0.836870831,0.988841722,0.279078229,2.242328684,3.285506367,0.174408733,0.166282596,2.447543966,0.180715585,1.892177077,1.01552456,0.211522135,0.278471801,0.221103699,0.767616737,0.394542147,1.386173438,1.393571862,0.445845967,0.544208611,0.649848393,0.282352941,0.149302608,1.028987265,2.065372953,1.416494845,0.208368708,0.212734991,0.629836264,0.12759248,0.406428138,2.136325045,0.269375379,0.364827168,0.375500303,0.615281989,0.459551243,0.308429351,0.457246816,0.291934506,0.244754397,0.366889024,0.357428745,0.177529946,0.947790169,0.170673276,1.484510533,0.276249484,0.566129698,0.971747212,0.243205287,0.161916563,0.191408509,0.106319703,0.14456836,0.186699711,0.229491945,0.116232962,0.276827757,0.145064023,0.52771582,0.281866997,1.518463445,2.312102437,0.124576621,0.931185461,0.984056175,0.215035109,0.125237505,0.103593556,0.106319703,0.122924411,0.335563817,0.150268484,0.157703428,0.161916563,1.657414292
0.750715512,0.934029765,0.274184316,2.114195764,3.283485976,0.178162564,0.143531769,2.200915856,0.178878077,1.701774471,0.967372639,0.214796795,0.273468804,0.205638237,0.758872353,0.388666285,1.2965083,1.308385804,0.437750429,0.533199771,0.676445335,0.282770464,0.160560962,0.8720664,1.87149399,1.374212936,0.197195192,0.205638237,0.618202633,0.133514596,0.394104179,1.968231254,0.270034345,0.362621637,0.361476817,0.590011448,0.467515741,0.305666857,0.476960504,0.308242702,0.263022324,0.381654264,0.406554093,0.146957159,0.867707133,0.178799623,1.519220698,0.25243532,0.485492825,0.947313292,0.209908872,0.157012674,0.172095946,0.106839845,0.14507175,0.168325128,0.212946475,0.115324186,0.252749555,0.119095004,0.496386299,0.281554415,1.457421179,2.187702943,0.131140672,0.96145386,0.971928354,0.203205195,0.140567718,0.109248979,0.106839845,0.114067246,0.314444328,0.15502252,0.15606997,0.167801404,1.541636116
0.743111606,0.905093237,0.264681325,2.078207626,3.014472586,0.1703312,0.145839132,2.136932925,0.170052881,1.682716393,0.94670192,0.198441414,0.263985527,0.206373504,0.727525745,0.376983023,1.270247704,1.224325077,0.435012524,0.490397996,0.621764542,0.264959644,0.149457278,0.870860006,1.794461453,1.325076538,0.189674367,0.195797384,0.590036181,0.12760924,0.372947398,1.905371556,0.27136098,0.355134985,0.382410242,0.566239911,0.451155024,0.298914556,0.442248817,0.284302811,0.273170053,0.355413304,0.396465349,0.158254034,0.811543235,0.165080679,1.495759206,0.254344228,0.468556061,0.908047166,0.212660323,0.155461316,0.175527513,0.106019859,0.142221763,0.175424079,0.211832851,0.115535788,0.25362019,0.122569301,0.469176665,0.280202731,1.393980141,2.158460902,0.13829127,0.966590815,0.93473314,0.212453455,0.13363674,0.117087298,0.106019859,0.122052131,0.348469177,0.154840712,0.149772445,0.168804303,1.475796442
0.702003878,0.845378151,0.26981254,1.962249515,2.83956044,0.175048481,0.130058177,1.99689722,0.159017453,1.595733678,0.762637363,0.186813187,0.248351648,0.199741435,0.675371687,0.34789916,1.197155785,1.191338074,0.403490627,0.4937298,0.594828701,0.248739496,0.138461538,0.830510666,1.703943116,1.241241112,0.183710407,0.211118293,0.535100194,0.117776341,0.353070459,1.759146736,0.245378151,0.334841629,0.348157725,0.538332256,0.426890756,0.277569489,0.411376858,0.265675501,0.233225598,0.333031674,0.369877182,0.16600194,0.880888218,0.168050016,1.579066509,0.26452517,0.487334268,0.884122022,0.223024685,0.165031799,0.172792929,0.102834968,0.143688692,0.173655276,0.216125903,0.117279293,0.265818691,0.12805864,0.479357551,0.281879918,1.423520535,2.233804031,0.138299019,0.965074916,0.938988897,0.212784305,0.141209443,0.113614315,0.102834968,0.136358737,0.319176458,0.168912364,0.164924006,0.179907298,1.634364558
0.676784249,0.743724364,0.303199344,1.985233798,2.945365053,0.179163249,0.147005742,1.953076292,0.169483183,1.444134537,0.907957342,0.210664479,0.259885152,0.199671862,0.726989336,0.366201805,1.226579163,1.193765381,0.436751436,0.476456112,0.59097621,0.260869565,0.181788351,0.774077112,1.656603774,1.245447088,0.189007383,0.195570139,0.537653815,0.134700574,0.374733388,1.763412633,0.261525841,0.373092699,0.373748975,0.589991797,0.472354389,0.312551272,0.460049221,0.306152584,0.273338802,0.369483183,0.438884331,0.145551839,0.80548495,0.166153846,1.548896321,0.230234114,0.450702341,0.872508361,0.184481605,0.151170569,0.153444816,0.101939799,0.148628763,0.157458194,0.214180602,0.115317726,0.227157191,0.111571906,0.482675585,0.274113712,1.294715719,2.02180602,0.144214047,0.924147157,0.929230769,0.213645485,0.162809365,0.12735786,0.101939799,0.11638796,0.344481605,0.140468227,0.183277592,0.185953177,1.326688963
0.620656525,0.850280224,0.248358687,1.944435548,2.798398719,0.169095276,0.144595677,1.89367494,0.166853483,1.556605284,0.764611689,0.191192954,0.256685348,0.197598078,0.698638911,0.345716573,1.187510008,1.119615693,0.417934347,0.474939952,0.575340272,0.258126501,0.174059247,0.774219376,1.624819856,1.24723779,0.182546037,0.191673339,0.526180945,0.125060048,0.359647718,1.709847878,0.261008807,0.359167334,0.408006405,0.561889512,0.447718175,0.30552442,0.438430745,0.292714171,0.258606886,0.387990392,0.414571657,0.148207384,0.81394109,0.163001466,1.523790484,0.231773957,0.44049047,0.855791017,0.18779155,0.155271225,0.150739704,0.107556977,0.150206584,0.173397308,0.215113954,0.116086899,0.231640677,0.108356657,0.485005998,0.278022124,1.268692523,2.016793283,0.149673464,0.945755031,0.905904305,0.211781954,0.153272025,0.132080501,0.107556977,0.131414101,0.31267493,0.184326269,0.183126749,0.211382114,1.347194456
0.657391048,0.730418139,0.261925795,1.850853946,2.544169611,0.15753828,0.130594817,1.773262662,0.166961131,1.478062426,0.808745583,0.183745583,0.234540636,0.187279152,0.633981154,0.312720848,1.100265018,1.058303887,0.426678445,0.431242638,0.566843345,0.235865724,0.143404005,0.710689046,1.507803298,1.154446408,0.178886926,0.182567727,0.492196702,0.117932862,0.327885748,1.586130742,0.233951708,0.332891637,0.367196702,0.522232038,0.42270318,0.286660777,0.406360424,0.2651649,0.244699647,0.336866902,0.396937574,0.152085381,0.822356411,0.166549642,1.612413987,0.244909423,0.464681927,0.849599775,0.206572111,0.151944952,0.164864485,0.10855217,0.149557646,0.175396714,0.225670552,0.112203342,0.250105322,0.115292796,0.474512007,0.277067828,1.30543463,2.114731077,0.143800028,0.97050976,0.922482797,0.219772504,0.173992417,0.12793147,0.10855217,0.146889482,0.331835416,0.176660581,0.184945935,0.20685297,1.426625474
0.647732002,0.677070329,0.24968789,1.687265918,2.325634623,0.181856013,0.139617145,1.525801082,0.150436954,1.433208489,0.691635456,0.195172701,0.238243862,0.201414898,0.6360799,0.335205993,1.055763629,1.074698294,0.419475655,0.414065751,0.479192676,0.235746983,0.160840616,0.609862672,1.349771119,1.074698294,0.178942988,0.177278402,0.452767374,0.13670412,0.353100291,1.457136912,0.257594673,0.400957137,0.438618394,0.58281315,0.479400749,0.321265085,0.4704536,0.313774449,0.29650437,0.382022472,0.503953392,0.131086746,0.797323444,0.167849081,1.560464366,0.206546275,0.419542083,0.817155756,0.171880039,0.161722025,0.145275718,0.096904224,0.144792003,0.142695905,0.220574008,0.118832635,0.212512093,0.111254434,0.478877781,0.284908094,1.270396646,1.968719768,0.159464689,0.96372138,0.937439536,0.224121251,0.170751371,0.128668172,0.096904224,0.133505321,0.291357627,0.137213802,0.212350855,0.187358916,1.211222186
0.567562267,0.702098451,0.232790743,1.616395372,2.150813885,0.15807021,0.142773093,1.417140616,0.145714846,1.226122769,0.625024515,0.211414003,0.224357717,0.192390665,0.568346735,0.307119043,0.997254364,0.955677584,0.384977447,0.403804668,0.550500098,0.222200431,0.174544028,0.602274956,1.23867425,1.047068053,0.168268288,0.178270249,0.414787213,0.126495391,0.324769563,1.39674446,0.255148068,0.368307511,0.443616395,0.544616591,0.450088253,0.308884095,0.436163954,0.287507354,0.289468523,0.359090018,0.45969798,0.140963466,0.805205302,0.163110249,1.575008083,0.209990301,0.430488199,0.83624313,0.178305852,0.174749434,0.151794374,0.103944391,0.144519884,0.155350792,0.21419334,0.117685095,0.214031684,0.112835435,0.481247979,0.295505981,1.252020692,1.978499838,0.17038474,0.973650178,0.909149693,0.228742321,0.162625283,0.12447462,0.103944391,0.160362108,0.282411898,0.174749434,0.212738442,0.188651794,1.225024248
0.490716673,0.592461938,0.213702191,1.540846639,2.053286298,0.152432232,0.134236911,1.393798737,0.142963238,1.157816561,0.603973264,0.183252878,0.214444857,0.18529521,0.552172299,0.281284812,0.947642035,0.906238396,0.380059413,0.361121426,0.512253992,0.212959525,0.141849239,0.597846268,1.169513554,1.037875975,0.163572224,0.165243223,0.409580394,0.118455254,0.302079465,1.301708132,0.233939844,0.338470108,0.40976606,0.510954326,0.441700706,0.291682139,0.413108058,0.275900483,0.249164501,0.332343112,0.450798366,0.1456898,0.806755167,0.165854478,1.552512183,0.222651655,0.421105697,0.823559066,0.189211897,0.166358595,0.150394892,0.100823391,0.144849605,0.162661738,0.228869098,0.117123173,0.223323811,0.122164342,0.478575029,0.296756848,1.244832801,2.026886238,0.166022517,0.959502605,0.919341287,0.230717526,0.161821543,0.128549824,0.100823391,0.163501932,0.300789783,0.170223492,0.187867585,0.224332045,1.23676693
0.917992093,1.336397904,0.466672796,3.100855015,5.783028409,0.220649076,0.209156937,2.300082743,0.266433759,2.415096074,1.381722902,0.32885906,0.41141859,0.305047348,1.07235451,0.669761883,2.235634826,2.251723821,0.461800129,0.919555024,0.761882872,0.392019858,0.213569918,2.107842236,4.029419877,1.871747725,0.304495725,0.358554749,0.942263492,0.197021237,0.560172842,3.253194815,0.408660476,0.469890595,0.344856118,0.864392755,0.679691091,0.482669854,0.637859704,0.429346327,0.365541969,0.564126138,0.253838375,0.207324335,1.097856292,0.205786026,1.155518063,0.317487098,0.534289401,1.32289599,0.107631997,0.151796348,0.188418023,0.114579198,0.156113537,0.210847559,0.187425566,0.104555379,0.22558555,0.125446606,0.458465661,0.286671298,1.819868996,2.093737594,0.127381898,1.13070663,0.891325923,0.187078206,0.116365621,0.103265185,0.114579198,0.103513299,0.476478761,0.095921,0.126141326,0.121228662,1.872618102
0.945885309,1.29875258,0.445840438,2.937987975,5.585748901,0.216010051,0.193574441,2.247509647,0.263214574,2.270663197,1.208651171,0.317060038,0.386879655,0.307547339,1.096562865,0.657183882,2.020909988,2.070537557,0.456250561,0.897693619,0.784348919,0.392623171,0.212240869,2.074665709,3.949295522,1.760387687,0.28771426,0.355110832,0.946154536,0.186125819,0.543121242,3.157139011,0.382751503,0.468545275,0.354931347,0.863053038,0.658260792,0.470340124,0.62065871,0.426635556,0.354392892,0.549403213,0.237996949,0.211153167,1.105374716,0.196921524,1.218168055,0.330406258,0.561645218,1.256421903,0.107645723,0.153166793,0.188644966,0.116326016,0.159677012,0.21791572,0.202119606,0.110976533,0.223618471,0.132879132,0.480040373,0.278627303,1.8444108,2.178400202,0.122684835,1.011960636,0.912944739,0.192026243,0.114610144,0.099772899,0.116326016,0.108705526,0.511481201,0.095786021,0.129649256,0.122583901,1.940550088
0.945123015,1.200488571,0.432995987,2.870615948,5.406735299,0.213226313,0.189670215,2.159919735,0.265747688,2.034985168,1.272465538,0.309806317,0.374367475,0.289391031,1.037428023,0.636712616,1.936573024,2.022945385,0.461612284,0.870964928,0.767492584,0.376461351,0.204414587,1.879951143,3.841825161,1.714098761,0.279183389,0.348194032,0.915372535,0.186267667,0.535595882,3.050776479,0.3722736,0.462746467,0.352032804,0.831181295,0.645873321,0.460652591,0.619612633,0.423660792,0.3378119,0.532367824,0.229715582,0.209488115,1.100453694,0.185965085,1.137834106,0.336127823,0.548377552,1.191389683,0.10553309,0.149620278,0.1860144,0.116776802,0.15879278,0.211411382,0.202534767,0.105976921,0.217279811,0.133938258,0.507347865,0.291103659,1.834105928,2.197258112,0.127330111,1.065588322,0.929529539,0.19124174,0.112634382,0.092809942,0.116776802,0.104546799,0.474011244,0.093105829,0.124568498,0.117812408,1.864434362
0.814390744,1.124141256,0.388574183,2.632156201,4.972038086,0.233939978,0.133903821,2.537784741,0.218874292,2.053513318,1.086778354,0.305773171,0.368928528,0.293720622,0.857177293,0.557189346,1.760395324,2.154634205,0.509340726,0.73858021,0.671568037,0.369531156,0.197902856,1.379173195,3.171387248,1.617813668,0.279619139,0.32397252,0.821019646,0.171025672,0.48222249,2.548993612,0.346872364,0.426057611,0.296251657,0.752440641,0.613956852,0.398698325,0.553694106,0.383512113,0.322767265,0.458720019,0.269856575,0.196742363,0.980467694,0.193295485,1.580967829,0.328737497,0.44288997,1.159502568,0.096985672,0.153892944,0.192619627,0.110232495,0.152811571,0.201743715,0.181062449,0.107326304,0.212625034,0.113341444,0.497499324,0.260813733,1.7018113,2.127061368,0.114490403,1.156934307,0.892470938,0.178021087,0.124966207,0.103135983,0.110232495,0.101446337,0.474790484,0.093876723,0.120911057,0.132265477,1.985739389
0.796207393,1.052328373,0.381541047,2.596735478,4.652184349,0.230676908,0.172587614,2.536845895,0.220355257,2.006120979,1.083533365,0.298607777,0.36137782,0.287205953,0.902304369,0.560609698,1.70931349,2.096975516,0.515242439,0.734277484,0.673787806,0.372659626,0.1987518,1.343014882,3.111137782,1.629020643,0.26956313,0.309769563,0.836893903,0.185789726,0.478636582,2.633341335,0.348655785,0.427268363,0.316610658,0.762602016,0.606577052,0.397143543,0.559529525,0.386101776,0.314330293,0.454152664,0.25,0.196205114,1.003536453,0.190424374,1.584874864,0.319572905,0.44117247,1.174442329,0.096980413,0.155127856,0.184643634,0.108337867,0.145198585,0.204230141,0.186343852,0.102625136,0.208786725,0.118539173,0.475788901,0.258229053,1.637513602,2.152339499,0.114662677,1.073721436,0.920089771,0.179270947,0.125136017,0.099972797,0.108337867,0.099496736,0.440764418,0.093715996,0.12132753,0.132684984,1.997755713
0.861265523,1.039503253,0.378001183,2.55836783,4.57125961,0.22613838,0.182968658,2.509047901,0.223891189,1.966292135,1.005558841,0.306209344,0.355647546,0.28030751,0.886221171,0.557421644,1.678651685,1.955647546,0.516262567,0.74145476,0.651803666,0.360260201,0.198580721,1.310585452,2.391602602,1.612418687,0.265168539,0.312477824,0.828858664,0.175990538,0.474985216,2.528444707,0.337788291,0.414902425,0.322531047,0.735304554,0.592903607,0.390656416,0.556002365,0.386871674,0.303962153,0.456416322,0.239858072,0.197995156,0.99878902,0.182117869,1.534243811,0.32090958,0.445371367,1.091967169,0.094658235,0.140877287,0.182992465,0.107508073,0.147941335,0.199677072,0.184876211,0.105489774,0.211315931,0.123385361,0.483853606,0.272470398,1.71333423,2.218110872,0.117935953,1.033503767,0.930839612,0.186558127,0.121501615,0.095398278,0.107508073,0.099636706,0.466159849,0.092236276,0.127085576,0.130651238,2.031485468
0.808938878,1.042622466,0.376350451,2.54417641,4.725765872,0.247003108,0.192985053,2.617285778,0.219328104,1.836909871,0.913127127,0.311528785,0.356815155,0.298505254,0.872280598,0.525677076,1.722953974,1.972177002,0.526417049,0.703270682,0.650880568,0.375314489,0.223767944,1.185585319,2.963297321,1.688175226,0.287405653,0.304277046,0.807014947,0.179961521,0.468255143,2.608850081,0.344383602,0.410389226,0.300577179,0.74944502,0.609590055,0.378718366,0.54639633,0.368506734,0.306348971,0.444132011,0.304129051,0.176812348,0.949098162,0.18877905,1.77306625,0.321453347,0.422476587,1.131373569,0.08975026,0.153485952,0.188345473,0.103104405,0.146895595,0.178459938,0.192421089,0.111949358,0.210891433,0.112903226,0.421175858,0.253468609,1.550034686,2.0802983,0.117065557,1.096514048,0.918314256,0.176292057,0.133975026,0.103537981,0.103104405,0.105272286,0.422823448,0.090530697,0.139784946,0.15461325,1.9236906
0.784335982,0.900113507,0.36123723,2.42068672,4.383087401,0.239784336,0.186861521,2.542990919,0.212826334,1.666430193,0.957860386,0.314131669,0.341657208,0.290011351,0.851589103,0.509222474,1.632519864,1.851163451,0.514188422,0.679909194,0.599318956,0.370175936,0.188989784,1.149971623,2.895856981,1.597190692,0.264330306,0.289727582,0.777951192,0.174375709,0.450482406,2.384364359,0.32392168,0.404795687,0.291855846,0.725312145,0.589245176,0.366628831,0.52922815,0.366203178,0.297956867,0.421679909,0.271708286,0.182154823,0.958737436,0.192999471,1.747046376,0.327190972,0.418621054,1.068065597,0.092928937,0.152530418,0.191059778,0.103420913,0.148915535,0.190178099,0.181184976,0.11020984,0.209398695,0.117792276,0.43290425,0.253570799,1.547698819,2.152618586,0.117704109,1.039587374,0.936519132,0.18435902,0.136043026,0.106594957,0.103420913,0.106154117,0.410774114,0.103420913,0.146270499,0.160906366,2.00167519
0.646110057,0.936297099,0.348197343,2.378422337,3.972756845,0.223502304,0.164814313,2.443480618,0.211168338,1.593656818,0.819869883,0.281241529,0.328002169,0.267281106,0.805909461,0.4943074,1.511520737,1.723908918,0.496747086,0.656953104,0.563296286,0.344944429,0.183654107,1.081865004,2.752642993,1.542152345,0.25142315,0.290864733,0.756166983,0.172539984,0.430468962,2.289509352,0.311873136,0.368663594,0.293846571,0.672268908,0.563838439,0.350094877,0.501219843,0.361344538,0.282867986,0.400921659,0.269043101,0.18102253,0.989428076,0.187694974,1.731715771,0.311091854,0.415857886,1.005285962,0.087608319,0.14644714,0.183795494,0.103119584,0.147140381,0.182235702,0.185441941,0.111091854,0.204766031,0.116117851,0.424523397,0.262564991,1.618457539,2.167331023,0.112478336,1.055025997,0.959445407,0.183275563,0.12694974,0.102859619,0.103119584,0.098006932,0.397487002,0.093934142,0.124003466,0.147053726,1.933968804
0.623297241,0.885260217,0.32745372,2.281348236,4.094306671,0.227383863,0.19105833,2.292699965,0.211840727,1.649493538,0.811037373,0.288857841,0.331994411,0.285888928,0.793398533,0.494236815,1.530387705,1.811037373,0.515892421,0.58976598,0.537024101,0.359937129,0.189661195,1.00087321,2.518162766,1.513971359,0.260391198,0.270520433,0.735592036,0.181103737,0.417918268,2.198742578,0.328501572,0.38822913,0.309116312,0.677261614,0.58539993,0.335137967,0.504540692,0.342996856,0.292699965,0.406217255,0.334788683,0.160062628,0.849211129,0.185836445,1.818258461,0.300855113,0.387450319,0.987113092,0.080573287,0.150066241,0.179573648,0.098639046,0.133325304,0.175960496,0.168854631,0.120799711,0.19065398,0.092858003,0.39865109,0.251836686,1.459352041,1.988437914,0.119836204,1.061664459,0.897266048,0.172588221,0.137540648,0.119474889,0.098639046,0.112128146,0.42490666,0.106347103,0.133084427,0.161026135,1.818017584
0.718597506,0.85938912,0.332911621,2.332730887,3.814386409,0.249051148,0.191035605,2.402494126,0.227543828,1.652991144,0.760347009,0.301463944,0.337610699,0.284113501,0.830471715,0.506596783,1.526838966,1.841496476,0.570034339,0.615579252,0.569492138,0.371227182,0.200614495,1.049882523,2.613229713,1.533526116,0.267666727,0.282848364,0.759985541,0.187240195,0.434845473,2.268570396,0.321706127,0.4055666,0.321706127,0.721850714,0.611964576,0.352250136,0.527561901,0.366708838,0.294776794,0.40936201,0.348273992,0.171629804,0.897195107,0.181020635,1.883850241,0.338069937,0.400593105,0.995798839,0.085135302,0.159520573,0.177066601,0.102187075,0.142098109,0.176448783,0.181514889,0.113307797,0.19189423,0.108365254,0.439515631,0.25552947,1.490794514,2.055850735,0.118621031,1.092425553,0.933152107,0.1784258,0.137402694,0.122451501,0.102187075,0.107500309,0.423452366,0.108488817,0.156678611,0.186210305,1.898183615
0.613746857,0.840737636,0.314333613,2.194300084,3.499413244,0.229505448,0.179882649,2.23101425,0.212070411,1.487342833,0.694551551,0.270913663,0.311148365,0.264710813,0.759262364,0.479295893,1.407711651,1.693378039,0.501424979,0.592120704,0.530092205,0.341827326,0.197485331,0.943839061,2.406035205,1.467225482,0.246605197,0.271416597,0.714501257,0.171332775,0.406873428,2.085163453,0.321039396,0.375859179,0.309639564,0.667057837,0.561441744,0.326906957,0.502598491,0.349706622,0.286672255,0.37300922,0.321039396,0.166178981,0.921726408,0.18093148,1.793830773,0.295537674,0.403316264,0.92599366,0.085832724,0.15874177,0.18336991,0.099975616,0.146671544,0.166788588,0.174103877,0.111436235,0.192514021,0.106315533,0.422336016,0.258107779,1.49341624,2.104974396,0.126432577,1.116922702,0.966227749,0.177883443,0.140575469,0.125213363,0.099975616,0.105462082,0.3864911,0.115703487,0.140209705,0.168495489,1.836625213
0.64516129,0.856832186,0.326748822,2.187205509,3.7232693,0.227981153,0.181768757,2.217107648,0.207140268,1.630482059,0.778905401,0.284342153,0.338166002,0.276549474,0.763501269,0.463573759,1.3880029,1.776368249,0.4992751,0.594055817,0.583182312,0.350670533,0.183943458,0.984233418,2.335266401,1.430047119,0.259333092,0.261689018,0.7218195,0.179775281,0.391627401,2.093693367,0.324574121,0.372961218,0.289416455,0.662740123,0.575570859,0.329467198,0.494563248,0.328561073,0.277999275,0.380391446,0.330192099,0.154297757,0.895980732,0.191329219,1.949570977,0.287821767,0.393948517,0.939334638,0.076320939,0.156706307,0.176275779,0.097997893,0.135179889,0.167845853,0.181845552,0.105976216,0.1886196,0.099653771,0.403582719,0.260424507,1.3396056,1.985247629,0.120578052,1.085202469,0.923528526,0.1698028,0.160168599,0.133975613,0.097997893,0.102513924,0.357218124,0.113804004,0.136685233,0.173114557,1.777359627
0.599744944,0.805064675,0.321734378,2.179449809,3.793769357,0.238841319,0.184915285,2.230643104,0.210967389,1.642740026,0.76753507,0.286390964,0.328110767,0.280743305,0.745126617,0.468391328,1.38914192,1.794498087,0.511568592,0.586627801,0.589907087,0.370012753,0.19457096,0.98214611,2.398068865,1.477500455,0.25396247,0.271451995,0.725450902,0.179631991,0.384222991,2.137730005,0.304244853,0.364729459,0.294224813,0.689925305,0.575879031,0.324102751,0.494443432,0.33977045,0.278921479,0.369648388,0.342503188,0.164661081,0.919573496,0.198476771,1.959634425,0.313175933,0.404722011,0.905255141,0.075552171,0.162680883,0.172124905,0.101447068,0.141355674,0.16770754,0.18126428,0.112718964,0.187204874,0.110129474,0.434577304,0.264737243,1.366793602,2.064280274,0.130540746,1.155521706,0.957958873,0.179131759,0.148362529,0.136785986,0.101447068,0.106930693,0.41721249,0.113632902,0.162376238,0.19634425,1.832140137
0.619073084,0.840106952,0.318716578,2.132620321,3.704456328,0.232442068,0.18912656,2.23600713,0.204099822,1.582352941,0.714616756,0.279500891,0.321033868,0.274688057,0.756506239,0.453654189,1.383244207,1.719607843,0.507308378,0.585204991,0.517468806,0.334046346,0.184670232,0.900534759,2.358110517,1.396256684,0.245811052,0.29483066,0.742602496,0.17771836,0.386987522,2.075935829,0.304812834,0.367201426,0.339215686,0.667023173,0.544206774,0.340463458,0.484848485,0.343493761,0.281639929,0.364527629,0.331729055,0.152532215,0.931225652,0.190140845,1.931225652,0.295325142,0.392568175,0.886874438,0.078064129,0.167515733,0.175157327,0.093347318,0.139946059,0.168864249,0.192088702,0.118969134,0.188642493,0.114024573,0.434522026,0.274048547,1.420437519,2.083907702,0.140395565,1.137848367,0.9919089,0.177105184,0.158825292,0.118819299,0.093347318,0.118669464,0.398561582,0.129157926,0.18219958,0.180551393,1.770902008
0.713212025,1.077531646,0.415446994,3.046875,5.546973892,0.218651108,0.196301424,6.32772943,0.247626582,2.050039557,0.973101266,0.342365506,0.404964399,0.297468354,1.048951741,0.846518987,1.929193038,1.896657437,0.507021361,0.788172468,0.635878165,0.412875791,0.19818038,1.85403481,3.453619462,1.624208861,0.265822785,0.320806962,0.911293513,0.184533228,0.536886867,3.114616297,0.375296677,0.422468354,0.354628165,0.769580696,0.625988924,0.431368671,0.636075949,0.429588608,0.334651899,0.484572785,0.334948576,0.205034965,0.957818182,0.200335664,1.923300699,0.298909091,0.673622378,1.41572028,0.371132867,0.162517483,0.18813986,0.110937063,0.158713287,0.181034965,0.20979021,0.124475524,0.227020979,0.132251748,0.475244755,0.278993007,1.38841958,2.102881119,0.127216783,1.129734266,0.823216783,0.193846154,0.13779021,0.110377622,0.110937063,0.109202797,0.500251748,0.173370629,0.143496503,0.172755245,1.654321678
0.751167,1.043822044,0.390778318,2.868248071,5.130132419,0.214537487,0.189292179,6.09555111,0.246927694,1.9695151,0.842621701,0.323044679,0.389444603,0.281604268,1.009812327,0.830427741,1.884633705,1.859483662,0.499666571,0.774888063,0.612365438,0.391159379,0.192816995,1.801657616,3.311993903,1.575688292,0.257787939,0.313327617,0.886539011,0.175859769,0.517481185,3.001238449,0.346384681,0.416881014,0.351147947,0.742212061,0.597313518,0.407163952,0.608745356,0.418500524,0.339525579,0.447461179,0.313803944,0.209738893,0.961658797,0.196541328,1.884123101,0.302349394,0.701177541,1.238750782,0.377495876,0.159565391,0.186927584,0.115023608,0.162466579,0.18698447,0.219409523,0.121963707,0.22708914,0.137948689,0.497127254,0.291484157,1.401501792,2.166846806,0.124068491,1.187098242,0.853461517,0.199840719,0.137038512,0.113032596,0.115023608,0.114397861,0.51305535,0.173786905,0.147619319,0.169065362,1.648273508
0.758857798,1.053672047,0.38410849,2.867443415,5.053385541,0.216693726,0.188616178,6.113647216,0.25690001,1.922834495,0.931429663,0.325470347,0.385350014,0.27896094,0.971349441,0.851112597,1.836118804,1.898004011,0.519912138,0.782351256,0.616273517,0.385445516,0.197879859,1.774329099,3.385732022,1.520103142,0.261675103,0.315538153,0.891032375,0.175627925,0.533186897,2.984910706,0.354598415,0.428516856,0.375608824,0.740425938,0.602234744,0.421354216,0.624677681,0.449909273,0.329099417,0.461369497,0.31592016,0.213673272,0.992788598,0.196581682,1.93356425,0.305377321,0.692521719,1.207256828,0.38759866,0.165521549,0.192379763,0.11725626,0.164783374,0.180001136,0.22037363,0.126852535,0.229685992,0.145761172,0.500198739,0.305718017,1.421157231,2.240928965,0.138833683,1.216512407,0.883311567,0.197035943,0.138152291,0.110839816,0.11725626,0.117710522,0.51643859,0.175004259,0.146442564,0.180171484,1.631082846
0.551741294,0.772761194,0.344278607,2.437810945,4.533457711,0.212686567,0.190547264,6.404850746,0.205348259,1.635945274,0.668781095,0.307462687,0.391542289,0.264925373,0.830099502,0.694278607,1.560323383,2.104477612,0.51181592,0.659079602,0.536069652,0.381965174,0.18420398,1.494776119,2.64738806,1.37300995,0.249751244,0.269651741,0.762686567,0.177736318,0.463681592,2.463308458,0.344278607,0.385945274,0.332462687,0.655348259,0.579726368,0.344402985,0.572014925,0.371393035,0.298880597,0.413308458,0.523756219,0.19331651,0.870153705,0.18811654,2.068746654,0.30373939,0.605490556,1.349697943,0.37034488,0.164028447,0.185898906,0.112793454,0.151257934,0.176340139,0.201728225,0.122658102,0.205245851,0.123881624,0.475414851,0.280721878,1.282939512,2.09375239,0.128775713,1.135352145,0.836048023,0.181387168,0.146669725,0.112640514,0.112793454,0.111340522,0.495373557,0.173510744,0.146746196,0.201804695,1.696719431
0.612544759,0.848252871,0.342264477,2.359797506,3.996295839,0.215211755,0.179775281,6.35214224,0.20644524,1.548462773,0.722558341,0.312631189,0.380046919,0.26287196,0.865538955,0.6909495,1.580812446,2.030497592,0.532534881,0.658846771,0.470922336,0.364859859,0.188541795,1.410297568,2.682800346,1.342141005,0.242622546,0.273984443,0.774663539,0.185454994,0.464131374,2.384985801,0.347203358,0.381899,0.329793802,0.644524015,0.561921225,0.338436844,0.578589949,0.383380664,0.30843314,0.40498827,0.508581306,0.188993759,0.889024205,0.179327143,2.080301416,0.288019485,0.630080682,1.210153752,0.360100472,0.155350891,0.175597503,0.111356371,0.15009895,0.173237936,0.209620947,0.121479677,0.215253463,0.123001979,0.461942457,0.278276754,1.272644238,2.143248592,0.121631907,1.137996651,0.836048105,0.195387426,0.153448013,0.114248744,0.111356371,0.105191049,0.483559141,0.17734815,0.148272188,0.187395342,1.679479373
0.57797946,0.838309052,0.324337234,2.321112969,4.141748268,0.20277048,0.175662766,6.21925006,0.200382135,1.544662049,0.686887987,0.294005254,0.369954621,0.289109147,0.8275615,0.673035586,1.526630045,1.940530213,0.528898973,0.646644375,0.457129209,0.348220683,0.183424887,1.349176021,2.548244567,1.291139241,0.236446143,0.264150943,0.742894674,0.166706472,0.449247671,2.315619775,0.311798424,0.36350609,0.342488655,0.602101743,0.544542632,0.333293528,0.549677573,0.379508001,0.307141151,0.392046812,0.5,0.192617702,0.86779661,0.182372881,1.995781544,0.297175141,0.612881356,1.144180791,0.364369115,0.160451977,0.174689266,0.112090395,0.150282486,0.170094162,0.205800377,0.127231638,0.198719397,0.130772128,0.496421846,0.294463277,1.284369115,2.133483992,0.138229755,1.111035782,0.879246704,0.194877589,0.147193974,0.115178908,0.112090395,0.12180791,0.468399247,0.173182674,0.149830508,0.184708098,1.665310734
0.595567867,0.790785829,0.319142732,2.243913107,4.154104097,0.213296399,0.178889051,6.043446567,0.194634786,1.72867765,0.62297711,0.302230646,0.366088351,0.264615833,0.788598921,0.620207027,1.480973903,1.899693833,0.522379356,0.58507071,0.487826214,0.359965009,0.181950722,1.22583467,2.326578218,1.322933372,0.238664528,0.259804636,0.729260825,0.176118968,0.442338533,2.202507654,0.325703455,0.368275259,0.320309083,0.61918647,0.563784808,0.33080624,0.537396122,0.346697769,0.286193323,0.375856539,0.506050445,0.170189099,0.784760845,0.175565443,2.125139043,0.299684835,0.582406377,1.223396366,0.339451242,0.159529106,0.167037449,0.109844271,0.146273637,0.164534668,0.190304042,0.125602521,0.197163515,0.116240267,0.438542825,0.26807564,1.171672228,2.043196144,0.12773452,1.11744531,0.802002225,0.175936225,0.150444939,0.124860957,0.109844271,0.107063404,0.486651835,0.184835002,0.157119021,0.216351502,1.549870226
0.513900956,0.807413843,0.309006661,2.232551405,3.817694758,0.216623226,0.177526788,6.125253403,0.191862149,1.507240081,0.663046626,0.294960904,0.356356791,0.2589053,0.792788879,0.614827686,1.425571966,1.845931074,0.509701709,0.600637127,0.521285838,0.354184767,0.187373299,1.182594845,2.349551115,1.296843325,0.234578627,0.258326093,0.735881842,0.171589922,0.414132638,2.119461338,0.304952215,0.362438459,0.32319722,0.614827686,0.538951636,0.321604402,0.526933102,0.359687228,0.291775268,0.375760209,0.519403417,0.17799079,0.792594681,0.176581148,2.042947091,0.295179025,0.594117094,1.149703975,0.336340569,0.157316042,0.172352223,0.106474955,0.144911193,0.163142562,0.186072738,0.125928014,0.206371582,0.113805094,0.443473358,0.283338032,1.207217367,2.072173668,0.130908749,1.187482379,0.801428437,0.185414905,0.15928954,0.125834038,0.106474955,0.106662908,0.492246969,0.178178743,0.156094352,0.212855935,1.667700404
0.569611503,0.71312042,0.294898382,2.132863266,3.787086963,0.200331813,0.17005392,5.871837412,0.188856629,1.497580534,0.650490806,0.281625881,0.33430112,0.25245403,0.749896309,0.60873773,1.393750864,1.775335269,0.507673165,0.580810176,0.443937509,0.336236693,0.180284806,1.120420296,2.295313148,1.211530485,0.223558689,0.252039264,0.699294898,0.160237799,0.413383105,2.073828287,0.288815153,0.349509194,0.342181667,0.581363196,0.523157749,0.31231854,0.514585926,0.349785704,0.313562837,0.355868934,0.47656574,0.17731226,0.836996166,0.172449266,2.116057234,0.294398204,0.586926026,1.048723464,0.352005985,0.159076031,0.166744599,0.109323857,0.155148228,0.15814084,0.197886468,0.131581408,0.19760591,0.122135977,0.459833536,0.283830543,1.219302347,2.105583092,0.143551856,1.173665014,0.840082297,0.192836435,0.158047321,0.121294305,0.109323857,0.106705321,0.474516039,0.178060413,0.162536239,0.196109604,1.66557561
0.578980623,0.722620051,0.330665543,2.375105307,4.209351306,0.27274642,0.205349621,6.361836563,0.206402696,1.641743892,0.669334457,0.324978939,0.420808762,0.304128054,0.812131424,0.633951137,1.574347094,2.377422072,0.610994103,0.624684078,0.520008425,0.422283067,0.212089301,1.117523168,2.150589722,1.373631003,0.27274642,0.27148273,0.73694187,0.202822241,0.491364785,2.164700927,0.364363943,0.432813816,0.343513058,0.694608256,0.618365628,0.366680708,0.575610783,0.396377422,0.328348778,0.452190396,0.652695872,0.173052842,0.651515152,0.197721012,2.012271475,0.289256198,0.498121713,1.115702479,0.283621337,0.196844478,0.175932883,0.105058853,0.130979214,0.151014275,0.168795392,0.139619334,0.168044077,0.100425745,0.357625845,0.25870273,1.052967693,1.88442274,0.134986226,1.191710493,0.83383421,0.22689707,0.16766842,0.147007263,0.105058853,0.151139494,0.411595292,0.181066867,0.168544954,0.234284999,1.391810669
0.555489614,0.713155292,0.317111771,2.150939664,3.629673591,0.255192878,0.188526212,6.116320475,0.203956479,1.423738872,0.633234421,0.312759644,0.408704253,0.272007913,0.753313551,0.599406528,1.443521266,2.259545005,0.531948566,0.589119683,0.509000989,0.397230465,0.206330366,1.030267062,2.000395648,1.285657765,0.263699308,0.262710188,0.704846686,0.190702275,0.436597428,1.957665678,0.325420376,0.377448071,0.306231454,0.618397626,0.581998022,0.328585559,0.51256182,0.359248269,0.337487636,0.418991098,0.610089021,0.162735555,0.644327967,0.189816548,2.006614252,0.265443654,0.499937601,1.06115063,0.281916885,0.20042431,0.168601023,0.098589792,0.144265568,0.140771247,0.165231499,0.136528142,0.17546487,0.097716211,0.371271684,0.280918507,1.043179833,1.907026083,0.126419568,1.214027206,0.84150755,0.215524772,0.168351429,0.134406589,0.098589792,0.142892799,0.407088481,0.20042431,0.178085611,0.234244353,1.346312243
0.526943726,0.679459137,0.322330483,2.194273215,3.738914297,0.231059853,0.220520978,6.074567508,0.212368264,1.498309803,0.611851263,0.310001988,0.386557964,0.285742692,0.770332074,0.617617817,1.464307019,2.346390933,0.540862995,0.589580433,0.504076357,0.408629946,0.207595944,1.008152714,1.967985683,1.254324915,0.301451581,0.265062637,0.70451382,0.188307815,0.478226288,2.025452376,0.318154703,0.379200636,0.301650428,0.614635116,0.586398886,0.325114337,0.52614834,0.3543448,0.302246968,0.398488765,0.587194273,0.163787505,0.646187817,0.197817898,2.050266268,0.285231848,0.555526692,1.007273672,0.307182751,0.18262112,0.169112872,0.112871802,0.14235615,0.142745811,0.177035979,0.133004286,0.188336148,0.101311859,0.41628783,0.255877387,1.064943499,1.940771529,0.135342252,1.153266658,0.820885829,0.221846993,0.171320951,0.142875698,0.112871802,0.148330952,0.432134043,0.191193662,0.184439538,0.228731004,1.502662683
0.570857286,0.717570607,0.326418395,2.269182704,3.827043239,0.274931267,0.202449388,5.930767308,0.221694576,1.647588103,0.597100725,0.327668083,0.411647088,0.335166208,0.786553362,0.587103224,1.466633342,2.27468133,0.570357411,0.610097476,0.524868783,0.445888528,0.219695076,1.028742814,1.959010247,1.309672582,0.279930017,0.287178205,0.730567358,0.212196951,0.441889528,2.019245189,0.365908523,0.451137216,0.370907273,0.651087228,0.617845539,0.35316171,0.55836041,0.379155211,0.300924769,0.422644339,0.63784054,0.15033599,0.623222378,0.192842632,2.01734646,0.288951399,0.487732458,1.083606814,0.255352399,0.212220659,0.165963432,0.107829348,0.156430692,0.147210502,0.172214409,0.12877012,0.164556962,0.097671511,0.424910142,0.267541803,1.209095171,1.834036568,0.142365995,1.205813408,0.809814033,0.214095952,0.197687139,0.17440225,0.107829348,0.152055009,0.455539928,0.219409283,0.189873418,0.275355524,1.322394124
0.483457124,0.636506865,0.290119289,2.019131218,3.21156876,0.236776953,0.196713932,5.491334684,0.205941931,1.418636057,0.539050191,0.298897142,0.360567184,0.28021607,0.677920324,0.53612424,1.329056944,2.079900968,0.514517218,0.540175557,0.500112537,0.417960837,0.204816565,0.891964889,1.797434166,1.151474229,0.254557731,0.252081927,0.666666667,0.188161152,0.39455323,1.778753095,0.309025433,0.368669818,0.309250506,0.571910871,0.545127166,0.306099482,0.483682197,0.329282017,0.275489534,0.397479181,0.574161603,0.16091954,0.611749681,0.199074074,2.133939974,0.287356322,0.500957854,1.056353768,0.283844189,0.219189017,0.167784163,0.111909323,0.144157088,0.133301405,0.177203065,0.134738186,0.181832695,0.095945083,0.436941252,0.276500639,1.216954023,1.917624521,0.1449553,1.255268199,0.852809706,0.230363985,0.193326948,0.173850575,0.111909323,0.147988506,0.420657727,0.203384419,0.230363985,0.264687101,1.462324393
0.481111903,0.665478736,0.360893324,2.097172725,3.537894987,0.245664053,0.207650273,5.720598717,0.217391304,1.480636731,0.596816346,0.32739368,0.39914469,0.311000238,0.719648373,0.562366358,1.3886909,2.327156094,0.539795676,0.575671181,0.46044191,0.454739843,0.223093371,0.928961749,1.891423141,1.252554051,0.276075077,0.261107151,0.698740794,0.199097173,0.4297933,1.877643146,0.321929199,0.389403659,0.323354716,0.634354954,0.578047042,0.328106439,0.487051556,0.344024709,0.296507484,0.393917795,0.618199097,0.157740039,0.599934683,0.198726323,2.153167864,0.285924233,0.532331809,1.054702809,0.293598955,0.192357936,0.173742652,0.102057479,0.145003266,0.157086871,0.160842587,0.136838668,0.184519922,0.098791639,0.470444154,0.270084912,1.214402351,1.876387982,0.155780536,1.091606793,0.832135859,0.218484651,0.21260614,0.18354017,0.102057479,0.149248857,0.473056826,0.225016329,0.217994775,0.261267146,1.512083605
0.525159667,0.786626669,0.41784401,2.947164699,5.365686085,0.215211922,0.185213857,3.71008322,0.235920263,1.51557964,0.847396942,0.350396749,0.437874976,0.273950068,1.019450358,1.017224695,1.960712212,2.586704084,0.434197794,0.760789626,0.422972711,0.355815754,0.178440101,1.807722082,3.458099477,1.529127153,0.274530675,0.328914264,0.944551964,0.16711825,0.452486936,2.715211922,0.350009677,0.472904974,0.377104703,0.786529901,0.54344881,0.434584865,0.60479969,0.384168763,0.29369073,0.407199536,0.245113219,0.21952,1.037173333,0.16816,1.786346667,0.323253333,0.480213333,2.121973333,0.154613333,0.15664,0.189973333,0.111573333,0.158346667,0.1872,0.152213333,0.118453333,0.246613333,0.1272,0.47744,0.30224,1.589813333,2.362346667,0.12688,1.167626667,0.917493333,0.221173333,0.12592,0.10192,0.111573333,0.107786667,0.53104,0.110453333,0.140266667,0.134666667,1.93776
0.515455875,0.754168698,0.418137494,2.96050707,5.337298879,0.213066797,0.183715261,3.722769381,0.237932716,1.553388591,0.885714286,0.351340809,0.424573379,0.272745002,1.059093125,1.05694783,1.966357874,2.682593857,0.447001463,0.777181863,0.430229157,0.363627499,0.179424671,1.762749878,3.448171624,1.52647489,0.277035592,0.329302779,0.980009751,0.171038518,0.456752804,2.679473428,0.350658216,0.479863481,0.373086299,0.788493418,0.553291078,0.42116041,0.599512433,0.384885422,0.295075573,0.421647977,0.262408581,0.223226091,1.064510798,0.171606435,1.765535478,0.330817541,0.504407228,2.255564125,0.157117673,0.156787131,0.197994711,0.118389158,0.161800353,0.179098722,0.156346408,0.120041869,0.247631115,0.134310269,0.504186866,0.328173204,1.583957691,2.46050022,0.128691053,1.292309387,0.943367122,0.232701631,0.128085059,0.105718378,0.118389158,0.109519612,0.542144116,0.111392684,0.140976201,0.140480388,2.012505509
0.51733308,0.742805585,0.414949188,2.887263748,5.376958875,0.218159369,0.180833887,3.656472599,0.243992782,1.566720486,0.815936936,0.354829518,0.424541742,0.270206097,1.024028873,1.061069427,1.922404787,2.633108557,0.439073036,0.772722956,0.432709659,0.350270681,0.17200114,1.743945294,3.453604331,1.506220914,0.271630734,0.320923165,0.942729604,0.164972932,0.444581632,2.605375629,0.342102764,0.481717162,0.372874917,0.780036091,0.541077025,0.411814987,0.592173996,0.384177035,0.294424922,0.415519043,0.256434609,0.231000669,1.016547805,0.19645643,1.75975039,0.330510363,0.49760419,2.287497214,0.161410742,0.168208157,0.207599733,0.120737687,0.160742144,0.182973033,0.152774682,0.128928014,0.262591932,0.150044573,0.487240918,0.312569646,1.559560954,2.484845108,0.150267439,1.226320481,0.923724092,0.227991977,0.129986628,0.10229552,0.120737687,0.109594384,0.55259639,0.112491643,0.138232672,0.137452641,1.957265433
0.464629817,0.66658215,0.377915822,2.701698783,4.782074037,0.234533469,0.182302231,4.119675456,0.218940162,1.32923428,0.685598377,0.343179513,0.394650101,0.274467546,0.944219067,0.896805274,1.795385396,2.414680527,0.505831643,0.673681542,0.390466531,0.348123732,0.176217039,1.353955375,2.944092292,1.447261663,0.272946247,0.304639959,0.862956389,0.165694726,0.423427992,2.499873225,0.322641988,0.466404665,0.384254564,0.731997972,0.549442191,0.384254564,0.575431034,0.37056288,0.276495943,0.388564909,0.361942191,0.20041994,0.91452181,0.158967759,2.024112707,0.322676781,0.416756976,1.677255486,0.143998916,0.154971552,0.184570577,0.112977513,0.157477648,0.188973178,0.15287185,0.115686806,0.238824167,0.123611487,0.494242753,0.314277973,1.546328908,2.458615551,0.126456245,1.222162016,0.916553779,0.21003793,0.140409103,0.105797887,0.112977513,0.113316174,0.512327283,0.113925765,0.149485234,0.149282037,1.946491466
0.466666667,0.68984375,0.390885417,2.6703125,5.059375,0.238802083,0.186848958,4.159635417,0.2203125,1.363541667,0.711979167,0.357421875,0.40625,0.285677083,0.976822917,0.945833333,1.845442708,2.624609375,0.527734375,0.704296875,0.404947917,0.362630208,0.182291667,1.328255208,2.960026042,1.484244792,0.283723958,0.315104167,0.8984375,0.167578125,0.436979167,2.572916667,0.338411458,0.475520833,0.387630208,0.763151042,0.559375,0.381510417,0.59453125,0.37890625,0.301692708,0.399348958,0.38046875,0.206737811,0.938062356,0.173676501,2.065634373,0.328799609,0.425263305,1.915812234,0.147101904,0.156099602,0.195787124,0.113412848,0.153797866,0.184975936,0.162516566,0.120457557,0.249564065,0.128897259,0.528074214,0.322103648,1.555346307,2.528841459,0.145497663,1.304456999,0.932063891,0.228290437,0.150031387,0.109925368,0.113412848,0.110343866,0.530027202,0.118016321,0.148496896,0.149264142,2.064797377
0.481457385,0.680676643,0.387638256,2.757709824,5.200910865,0.240728692,0.18776838,4.226675342,0.215224463,1.444111906,0.711646064,0.384645413,0.416785947,0.28379961,0.970071568,0.942745608,1.871177619,2.58490566,0.529212752,0.701106051,0.405465192,0.363695511,0.179440468,1.369941444,2.969160703,1.494860117,0.281067014,0.31008458,0.89785296,0.169941444,0.468054652,2.508653221,0.339232271,0.476642811,0.396616786,0.773975277,0.554196487,0.405074821,0.588028627,0.379700716,0.310865322,0.41366298,0.389980481,0.203694768,0.892534638,0.170469429,2.013717516,0.326532019,0.401806025,1.87164817,0.146136348,0.167298546,0.20066175,0.117667333,0.153029572,0.178396636,0.15144413,0.123940167,0.2416075,0.135382919,0.497966499,0.327566003,1.474874199,2.42875853,0.148548976,1.092369201,0.90797546,0.221755015,0.14096643,0.104914869,0.117667333,0.108775074,0.513407321,0.11387606,0.145860619,0.150616944,1.975253326
0.416061925,0.598451863,0.344299307,2.4771811,4.595549105,0.239638768,0.186905338,3.932591517,0.210288663,1.221254636,0.638122883,0.341719078,0.372359297,0.276890824,0.865021771,0.834059023,1.689404935,2.293823577,0.521206257,0.618448637,0.387518142,0.353168844,0.182067408,1.083857442,2.532817288,1.377358491,0.292372198,0.282535075,0.838251895,0.167231092,0.412191582,2.237864861,0.312207708,0.442993066,0.386550556,0.724238026,0.552169005,0.349943557,0.572488308,0.358974359,0.298822771,0.370424125,0.488147073,0.184937692,0.800704353,0.156402384,2.267202456,0.307025465,0.374932274,1.493678887,0.130124616,0.144482572,0.180964421,0.117843598,0.149900668,0.193335741,0.153964241,0.117211486,0.237493227,0.110529167,0.46911685,0.313707784,1.442026368,2.416200108,0.131659744,1.213653603,0.864366986,0.214285714,0.15450605,0.126873758,0.117843598,0.105652881,0.503702366,0.123984107,0.158118115,0.168502799,1.932815604
0.426573427,0.606440072,0.351439258,2.526914946,4.521710847,0.246056269,0.190600098,3.918198081,0.203935599,1.212554887,0.605139047,0.342819971,0.375996097,0.269962596,0.891201821,0.845991218,1.692307692,2.351601886,0.535371605,0.627419093,0.387867946,0.353553423,0.189461701,1.08765653,2.61749878,1.403805497,0.273052529,0.284436494,0.85005692,0.175475687,0.411286388,2.303789234,0.349975606,0.454708083,0.352740283,0.737680924,0.537648398,0.347048301,0.559277931,0.366726297,0.300211416,0.385753781,0.480565946,0.182667029,0.794760221,0.155289638,2.196265071,0.314839996,0.370682622,1.614994108,0.130450548,0.146133623,0.180763303,0.113860937,0.147402774,0.174780165,0.150484997,0.120478651,0.216843441,0.108421721,0.454537213,0.320279213,1.406581452,2.390807724,0.138700027,1.116671199,0.854410298,0.211766839,0.161816698,0.129272051,0.113860937,0.109237603,0.488441664,0.121838455,0.16662134,0.165352189,1.978152479
0.430107527,0.598197343,0.345825427,2.478810879,4.509803922,0.238614801,0.186907021,3.814832385,0.194971537,1.290006325,0.594402277,0.340607211,0.375711575,0.277988615,0.886464263,0.839025933,1.695604048,2.29886148,0.526407337,0.61116382,0.38598988,0.346774194,0.183111954,1.062144213,2.533364959,1.401802657,0.264389627,0.277988615,0.819101834,0.173308033,0.411290323,2.268817204,0.306609741,0.42915876,0.35199241,0.703194181,0.513124605,0.344402277,0.552340291,0.356419987,0.303447185,0.379032258,0.462839975,0.182126179,0.794158044,0.157952568,2.242193938,0.321765406,0.347587217,1.656350151,0.132863291,0.148246498,0.194853951,0.118304185,0.145591063,0.167750206,0.147513964,0.125904221,0.219851662,0.119402985,0.442084058,0.315996704,1.368189726,2.420199615,0.152733266,1.082043769,0.872905412,0.213441992,0.165735738,0.120684919,0.118304185,0.107957147,0.501053017,0.125446388,0.160791136,0.16903214,1.94634191
0.412220961,0.575482406,0.335981839,2.225879682,3.667990919,0.231176693,0.185584563,3.464434355,0.207340144,1.187665532,0.562807416,0.318766553,0.356223988,0.270525918,0.83219826,0.733825199,1.541619372,2.200529701,0.510404843,0.542565267,0.376276958,0.336549376,0.188611426,0.958191449,2.036700719,1.237041241,0.278660613,0.272985244,0.755202421,0.176314794,0.398978434,1.977298524,0.3066591,0.432841468,0.358872493,0.68426031,0.543321983,0.31933409,0.493000378,0.344684071,0.294362467,0.361142641,0.524404086,0.180838323,0.804071856,0.16502994,2.329101796,0.304670659,0.371497006,1.338562874,0.12,0.15245509,0.200479042,0.100598802,0.141796407,0.17005988,0.14502994,0.111976048,0.210419162,0.107664671,0.415568862,0.273652695,1.276646707,2.285748503,0.122994012,1.248023952,0.926347305,0.230179641,0.173413174,0.129700599,0.100598802,0.137125749,0.43748503,0.149820359,0.186227545,0.214610778,1.878443114
0.397928437,0.553483992,0.331450094,2.256685499,3.959698682,0.248399247,0.186817326,3.448775895,0.20527307,1.194538606,0.561393597,0.322787194,0.366101695,0.265725047,0.810546139,0.750094162,1.547645951,2.281355932,0.512806026,0.547269303,0.378154426,0.338606403,0.183239171,0.956873823,2.045951036,1.280602637,0.284369115,0.282485876,0.752542373,0.175517891,0.390960452,1.969491525,0.312806026,0.438983051,0.382485876,0.692278719,0.541054614,0.314500942,0.506967985,0.348022599,0.297740113,0.366478343,0.523728814,0.182170543,0.776768411,0.166182171,2.387718023,0.311652132,0.356104651,1.457969961,0.130087209,0.164607558,0.203609496,0.100532946,0.148861434,0.185804264,0.149224806,0.113008721,0.213178295,0.116763566,0.410004845,0.279069767,1.288880814,2.315649225,0.145954457,1.275193798,0.926477713,0.236676357,0.176598837,0.135416667,0.100532946,0.140140504,0.44622093,0.15503876,0.175872093,0.220930233,1.918362403
0.417036038,0.584891116,0.365002891,2.30815186,4.015609944,0.243592214,0.194449798,3.616303719,0.20389285,1.151281557,0.576989786,0.33513201,0.375602235,0.310079013,0.815571401,0.761996531,1.57390634,2.336673733,0.521102332,0.563499711,0.375987666,0.336481018,0.184043168,0.980150318,2.101175564,1.276931971,0.28155714,0.283869724,0.769897861,0.197340528,0.407592985,2.025823858,0.325496242,0.462131432,0.358643284,0.722682598,0.537675853,0.323761804,0.540759299,0.356523415,0.304104837,0.371747928,0.524571208,0.177906839,0.735332464,0.170795306,2.304136541,0.31267038,0.347990992,1.477065308,0.128718739,0.160365059,0.196396824,0.099679981,0.144482636,0.14543084,0.139978665,0.120659002,0.212042195,0.119592272,0.425506697,0.280194382,1.277942397,2.29619533,0.142586227,1.300817826,0.930781083,0.23930307,0.174114022,0.12895579,0.099679981,0.135237644,0.442455849,0.142704753,0.171387934,0.182055233,1.906483347
0.492463442,0.556805399,0.324859393,2.165129359,3.456692913,0.24791901,0.198875141,3.326434196,0.219797525,1.150056243,0.55095613,0.334533183,0.357480315,0.281889764,0.793025872,0.702812148,1.522384702,2.077615298,0.528683915,0.546906637,0.379527559,0.342407199,0.197750281,0.900112486,1.943532058,1.26704162,0.282789651,0.283014623,0.739707537,0.191901012,0.402474691,1.894938133,0.324184477,0.413723285,0.338132733,0.690663667,0.568278965,0.30663667,0.509111361,0.340607424,0.305736783,0.359055118,0.543307087,0.162009467,0.724232707,0.155748969,2.429836616,0.287066728,0.337914185,1.107650023,0.105512292,0.161245992,0.154374714,0.090242785,0.143533364,0.177431669,0.138494427,0.111162009,0.195907772,0.099099099,0.533211177,0.270881051,1.380516109,2.178042449,0.126889601,1.135135135,0.923805161,0.232554588,0.196213162,0.150862727,0.090242785,0.138799817,0.480073294,0.170713086,0.197282028,0.248434876,1.742708811
0.423413063,0.556117755,0.331876725,2.213431463,3.556577737,0.249080037,0.213431463,3.379944802,0.236430543,1.16375345,0.586706532,0.33900644,0.366375345,0.289788408,0.797148114,0.736660534,1.534038638,2.104875805,0.538178473,0.554277829,0.401793928,0.365455382,0.196872125,0.922263109,2.072677093,1.289558418,0.2874885,0.292778289,0.77299908,0.192272309,0.40800368,1.908693652,0.325436983,0.456071757,0.377644894,0.714811408,0.595676173,0.31025759,0.54300828,0.353265869,0.313477461,0.372355106,0.547838086,0.163443543,0.736275733,0.164847162,2.533063007,0.29897068,0.320960699,1.237679351,0.121490954,0.172177168,0.173580786,0.096849657,0.135059264,0.186369308,0.142545228,0.119463506,0.195102932,0.111665627,0.495633188,0.288209607,1.392077355,2.200717405,0.162039925,1.231129133,0.929975047,0.234872115,0.202121023,0.164535246,0.096849657,0.142077355,0.487991266,0.164067374,0.214285714,0.242669994,1.866500312
0.406686512,0.583008931,0.329745821,2.245019464,3.491183879,0.257384932,0.202198305,3.422715823,0.219830547,1.140828944,0.58255095,0.34394321,0.365468285,0.293794367,0.827799405,0.728875658,1.553240211,2.031600641,0.542935654,0.58255095,0.411037325,0.345775132,0.203801237,0.907258988,1.991756354,1.29814518,0.281886879,0.303869934,0.769177925,0.183879093,0.406228532,1.968170369,0.317838333,0.453400504,0.394092054,0.73070758,0.560109915,0.311655599,0.556217083,0.360888482,0.309365697,0.366842226,0.541790703,0.164602839,0.668680157,0.164904863,2.357746904,0.365448505,0.322410148,1.278918756,0.11205074,0.16128058,0.190878889,0.094533374,0.140440954,0.143612202,0.146330414,0.121866506,0.188764724,0.111899728,0.523406826,0.312594382,1.389157354,2.182422229,0.136514648,1.224705527,0.88281486,0.235729387,0.197976442,0.147387496,0.094533374,0.165357898,0.437783147,0.169284204,0.200543642,0.233313198,1.71987315
0.787210825,1.085552161,0.34209952,2.626909646,4.110323003,0.217154081,0.169467481,5.635312091,0.234831951,1.705914448,1.077258839,0.306198167,0.396224356,0.248144915,0.894260148,0.733849847,1.646333479,2.687690965,0.568747272,0.639349629,0.692383239,0.344063728,0.160846792,1.601593191,2.401462244,1.262876473,0.253055434,0.283500655,0.788520297,0.158664339,0.520624182,2.399388913,0.315473592,0.426342209,0.337079878,0.701986032,0.562963771,0.340026189,0.533064164,0.36141423,0.252400698,0.423395897,0.458751637,0.218191761,1.115384615,0.167578078,2.789828655,0.309940454,0.73745291,1.379389962,0.368756836,0.157552558,0.181431523,0.107668003,0.155122129,0.198748329,0.267164905,0.114837769,0.22900717,0.152448657,0.495929031,0.283266497,1.676631425,2.218434804,0.120853081,1.210900474,0.992283388,0.216247418,0.142058573,0.108640175,0.107668003,0.11574918,0.441608944,0.17535545,0.149228339,0.166545145,1.585915664
0.862424764,1.071259673,0.342218401,2.545786758,4.052880482,0.227858985,0.167669819,5.565885641,0.233770421,1.686263972,0.982695615,0.303632846,0.406706793,0.2466681,0.878116939,0.720227859,1.607695615,2.711306965,0.560619089,0.636070507,0.653374893,0.345980224,0.158426483,1.540735168,2.377042132,1.380481513,0.242798796,0.278374893,0.785361135,0.154342218,0.505803955,2.325881341,0.310189166,0.420034394,0.342540843,0.697119518,0.542454858,0.334909716,0.517519347,0.360597592,0.249032674,0.426590714,0.462381771,0.219390548,1.114956511,0.175597591,2.730855787,0.307280579,0.729760963,1.614500335,0.360926951,0.153336172,0.18532936,0.102791801,0.148835229,0.182349006,0.263365975,0.115199805,0.228696551,0.155282525,0.468037224,0.286174807,1.716562253,2.191533362,0.118910042,1.227540904,0.958639985,0.209537133,0.143361109,0.105893802,0.102791801,0.115990512,0.430995682,0.177787239,0.146463111,0.165622529,1.58804209
0.774383592,1.046803404,0.353698451,2.586188086,4.151429195,0.222779839,0.169212306,5.681431377,0.235108008,1.637246345,1.013746454,0.318568623,0.410975344,0.257255073,0.879991272,0.761182631,1.626772856,2.840933886,0.565786603,0.655574951,0.702923849,0.334824351,0.15852062,1.592079424,2.437595461,1.299258128,0.24438141,0.286711761,0.807986035,0.158957015,0.515164739,2.354353044,0.314968361,0.422758019,0.341915776,0.704123936,0.555531311,0.350316387,0.543203142,0.373008946,0.279183941,0.44905084,0.462688196,0.221954385,1.090611286,0.173681933,2.91538414,0.320415353,0.754125719,1.822547747,0.364052166,0.166388528,0.196303851,0.109957352,0.154892144,0.189381297,0.268001731,0.119166821,0.239322579,0.172074912,0.478212498,0.299894926,1.70152667,2.252549601,0.139378206,1.363804932,1.00333766,0.224179492,0.146115335,0.110637246,0.109957352,0.121082885,0.448482601,0.180171828,0.142406824,0.172507572,1.655108474
0.687778897,0.942133295,0.311645315,2.287030373,3.606880668,0.223693681,0.170721175,5.416006909,0.211890024,1.645890312,0.904275227,0.301281129,0.39369512,0.241687059,0.806391248,0.627033252,1.477184396,2.666762631,0.562401036,0.588023607,0.623434576,0.325464229,0.15690226,1.15301569,2.090398733,1.401756154,0.253634662,0.253922556,0.718727508,0.15690226,0.471138621,2.110551317,0.310781632,0.416006909,0.345616813,0.667194472,0.558802361,0.30991795,0.500071974,0.344753131,0.256081762,0.395854326,0.729667482,0.209250765,1.035321101,0.161314985,2.933103976,0.312461774,0.712385321,1.237232416,0.346636086,0.16116208,0.180122324,0.108792049,0.156039755,0.197553517,0.268119266,0.119571865,0.245336391,0.181804281,0.518272171,0.283103976,1.691207951,2.243042813,0.133409786,1.20351682,1.004281346,0.218807339,0.156574924,0.118883792,0.108792049,0.119648318,0.434556575,0.175458716,0.155198777,0.182262997,1.609250765
0.666568135,0.95876441,0.325450783,2.364912799,3.572716524,0.228495418,0.172627845,5.672036654,0.218740763,1.710759681,0.941619864,0.32500739,0.404670411,0.247413538,0.821460242,0.649866982,1.507981082,2.706325746,0.58040201,0.580106414,0.599467928,0.344516701,0.167602719,1.178244162,2.144694059,1.396541531,0.248891516,0.263080106,0.738102276,0.165090157,0.483742241,2.1689329,0.321164647,0.428022465,0.361956843,0.698344664,0.580697606,0.310375406,0.525716819,0.352645581,0.268105232,0.412947088,0.725539462,0.20840414,1.054920439,0.170091148,2.842267882,0.315309748,0.707708945,1.338482929,0.34752047,0.169859416,0.18229569,0.105283485,0.151861579,0.184304032,0.273675266,0.1216592,0.243472887,0.163988877,0.510582419,0.284489418,1.639579793,2.241619033,0.124362738,1.193727792,0.990267264,0.217441681,0.158195582,0.111694732,0.105283485,0.11872393,0.437046192,0.178124517,0.156805191,0.192646377,1.580024718
0.694370722,0.918983098,0.310937282,2.292778321,3.506076268,0.259533454,0.162033804,5.385389021,0.204358151,1.505377846,0.824556502,0.29599106,0.395166923,0.239558598,0.743958653,0.637239838,1.426037156,2.514457326,0.564045258,0.576058109,0.603715603,0.323229501,0.150859059,1.133398519,2.05084509,1.313172231,0.230339433,0.247799972,0.70303115,0.15253527,0.460120129,2.034362341,0.294314848,0.406201984,0.339153513,0.656935326,0.530521022,0.301997486,0.504400056,0.335102668,0.255901662,0.392093868,0.671462495,0.212726428,1.017340146,0.164112092,2.948598854,0.315064251,0.712649017,1.52779068,0.346106208,0.170227589,0.188961139,0.108917789,0.152500387,0.183155287,0.279609847,0.124632296,0.255689735,0.163337978,0.512618052,0.305852299,1.664886205,2.244465087,0.143985137,1.203901533,0.991407339,0.222557671,0.155209785,0.115575166,0.108917789,0.12827063,0.444805697,0.177504258,0.168989008,0.187412912,1.647313826
0.715018037,0.925954054,0.338902601,2.373457376,3.55686349,0.250806911,0.194797798,5.544902221,0.223087146,1.599012721,0.936016708,0.32789064,0.420732865,0.271122081,0.832921967,0.645528764,1.50806911,2.932409341,0.632618189,0.588380482,0.601480919,0.362825138,0.185114866,1.134042149,1.986709702,1.402885893,0.270172774,0.274729448,0.745965445,0.1815075,0.505031327,2.080121511,0.332067591,0.459464591,0.386937536,0.714638314,0.626922347,0.337193848,0.562939054,0.373837099,0.297322954,0.432124549,0.944750332,0.181637914,0.949038271,0.165377751,3.10668253,0.30705929,0.627900059,1.073765616,0.311620067,0.155463018,0.168451319,0.103608963,0.157743407,0.182431093,0.232203054,0.112036486,0.246876859,0.125024787,0.464207813,0.282272457,1.528356137,2.087051358,0.149910767,1.187487607,0.938132064,0.211580408,0.172912949,0.126214555,0.103608963,0.116200674,0.440313306,0.186496133,0.183819155,0.202260559,1.579317866
0.667406996,0.865630205,0.330186933,2.359429946,3.470664446,0.241532482,0.186377938,5.459559504,0.224504905,1.588376828,0.85582084,0.317971497,0.409772349,0.264482695,0.82213585,0.630760689,1.493984823,2.755321118,0.609476217,0.586711086,0.609106052,0.357023876,0.206736998,1.087543957,1.954099574,1.344253193,0.256339071,0.268739589,0.753470294,0.180640385,0.502498612,2.048491579,0.326855451,0.43179715,0.394780677,0.707199704,0.60818064,0.317786415,0.554321673,0.369794559,0.290209143,0.438460115,0.93337035,0.182465643,0.906209249,0.162002207,3.113050456,0.297522319,0.635971512,1.204433745,0.308556525,0.160898786,0.167318688,0.097602568,0.151068312,0.171431437,0.221887852,0.116962584,0.233222991,0.141940014,0.462132611,0.285284382,1.498344869,2.116160096,0.124485906,1.19349985,0.924967399,0.209449293,0.177048851,0.129601765,0.097602568,0.117965694,0.440666065,0.181663156,0.173638279,0.209649915,1.526632561
0.643166246,0.907500902,0.315903354,2.317526145,3.415073927,0.239271547,0.184817887,5.522719077,0.213306888,1.617742517,0.79769203,0.31067436,0.408222142,0.265957447,0.793905517,0.64803462,1.478723404,2.826721962,0.602596466,0.572664984,0.625495853,0.352326001,0.204291381,1.068698161,1.946988821,1.304724125,0.251893256,0.268301479,0.719076812,0.170032456,0.480706816,1.985575189,0.312477461,0.425531915,0.398485395,0.707897584,0.578254598,0.316083664,0.534980166,0.353227551,0.276054814,0.402271908,0.863144609,0.177604635,0.897113176,0.153431226,3.133652982,0.294575966,0.637099191,1.266606733,0.317251024,0.158126061,0.170012986,0.098491659,0.139846169,0.161422435,0.238937169,0.119968035,0.246229148,0.146239137,0.456897413,0.267206073,1.551493357,2.133553092,0.135950455,1.252622116,0.921386475,0.221356508,0.174508041,0.126261113,0.098491659,0.119568475,0.45479972,0.19798222,0.186694636,0.200978923,1.556887424
0.629817678,0.807523656,0.321024694,2.15531964,3.016385876,0.273713363,0.198246019,4.984537272,0.212785599,1.442418648,0.799907685,0.32056312,0.388183706,0.270713132,0.767366721,0.584121856,1.387491345,2.493884145,0.586198938,0.525732749,0.581583199,0.34202631,0.191783983,0.920840065,1.712208631,1.311331641,0.269097623,0.267482114,0.70159243,0.180475421,0.476344334,1.796676667,0.337641357,0.477267482,0.425801985,0.702054004,0.634433418,0.33279483,0.588506808,0.357950612,0.311100854,0.461112393,1.04823448,0.176908532,0.870007091,0.155991491,3.091585913,0.309974001,0.616875443,1.007799575,0.294256677,0.170172536,0.16981801,0.106357835,0.137556133,0.204207043,0.240250532,0.120302529,0.23339636,0.137792484,0.477428504,0.272039707,1.475419523,2.122429686,0.138737887,1.169108958,0.939139683,0.232805483,0.192744032,0.137792484,0.106357835,0.123965965,0.453202553,0.211297566,0.210824864,0.236705271,1.487827937
0.600938967,0.837323944,0.359624413,2.194366197,3.124178404,0.245305164,0.19741784,5.031220657,0.21971831,1.598356808,0.769248826,0.321830986,0.395070423,0.280516432,0.787793427,0.588262911,1.407981221,2.489906103,0.594835681,0.541314554,0.622065728,0.373004695,0.183802817,0.955399061,1.729577465,1.279812207,0.272065728,0.276995305,0.701173709,0.185211268,0.529342723,1.83286385,0.341549296,0.474413146,0.451173709,0.735915493,0.63028169,0.348591549,0.585211268,0.373004695,0.315962441,0.467840376,1.010093897,0.17533856,0.870277976,0.153124258,3.112734616,0.307555239,0.613684961,1.086006177,0.306248515,0.168210976,0.161914944,0.102874792,0.140532193,0.181515799,0.238892849,0.11712996,0.255523877,0.142195296,0.469470183,0.282133523,1.455452602,2.094084105,0.133998574,1.146828225,0.918983131,0.227726301,0.205036826,0.138156332,0.102874792,0.12877168,0.443810881,0.191850796,0.194107864,0.243763364,1.473509147
0.65051081,0.800665241,0.328581611,2.291518175,3.08030411,0.263958185,0.219767166,5.182228558,0.218104063,1.591351865,0.812782134,0.330244714,0.401758137,0.284153005,0.808030411,0.630078403,1.433594678,2.623663578,0.625564267,0.564504633,0.585649798,0.366120219,0.193395106,0.971014493,1.772867665,1.335709195,0.26300784,0.280114041,0.713946306,0.187217866,0.489427417,1.853171775,0.343549537,0.480636731,0.440959848,0.735329057,0.628652887,0.344975053,0.594202899,0.384176764,0.306486101,0.440009503,0.984556902,0.170725826,0.890282132,0.156136966,3.196889318,0.316976127,0.628285508,1.19652761,0.306366048,0.165300217,0.161924283,0.104412829,0.144200627,0.166505908,0.244875814,0.121292501,0.247769472,0.142874367,0.495538944,0.278996865,1.545575115,2.153846154,0.128044369,1.196286472,0.951651796,0.221364842,0.204002894,0.139136725,0.104412829,0.132143718,0.467808054,0.201712081,0.219435737,0.229322402,1.489269351
0.616950098,0.763590744,0.350989685,2.120713688,2.682743239,0.274881517,0.223585169,4.744354614,0.219682186,1.440200725,0.744912183,0.318371899,0.392528575,0.287705604,0.788681349,0.563423474,1.352104823,2.32589908,0.650961807,0.531920825,0.585447449,0.361025927,0.204627823,0.886534709,1.581823251,1.270978534,0.268469473,0.275160301,0.650404238,0.191524951,0.489824366,1.699470309,0.356007806,0.516030109,0.491497073,0.759966546,0.683022024,0.362698634,0.582102035,0.386116532,0.341511012,0.453861165,1.087259548,0.165344533,0.809923783,0.156322912,3.15476746,0.296158034,0.58127236,0.868719863,0.287758594,0.170010888,0.15056774,0.102348732,0.143101571,0.182765593,0.219785348,0.125991601,0.22974024,0.140301758,0.468968735,0.307512832,1.388396329,2.035308757,0.157567273,1.20065329,0.937159745,0.223362887,0.242494945,0.16347799,0.102348732,0.137190854,0.445170322,0.2261627,0.242183854,0.256182921,1.387618603
0.590333717,0.791139241,0.331990794,2.174913694,3.023878021,0.28164557,0.223532796,4.934695052,0.233314154,1.485327963,0.773302647,0.331703107,0.417433832,0.296029919,0.810989643,0.617663982,1.392980437,2.436996548,0.632336018,0.543153049,0.611910242,0.373130035,0.21547756,0.91858458,1.623705409,1.268699655,0.316168009,0.292577675,0.683256617,0.195914845,0.515535098,1.779344074,0.35730725,0.550920598,0.519275029,0.785673188,0.70310702,0.379746835,0.611622555,0.39269275,0.361910242,0.463463751,1.129171461,0.163162849,0.80844054,0.15657358,3.190775024,0.299811735,0.57828679,0.91575149,0.280514591,0.159083778,0.15186696,0.105898965,0.136335111,0.17555695,0.23250706,0.124254785,0.255412614,0.139786633,0.470662065,0.301851271,1.401160966,2.004706621,0.17022278,1.17791026,0.914496392,0.247254471,0.235017258,0.166928146,0.105898965,0.141041732,0.473799812,0.207561971,0.229839975,0.278945717,1.396454346
0.621177149,0.819965378,0.354010387,2.194171956,2.889786497,0.271206001,0.221581073,5.004616272,0.230236584,1.413156376,0.811886901,0.336122331,0.4050779,0.308424697,0.822850548,0.639930756,1.386035776,2.431909983,0.628967109,0.562319677,0.623196769,0.388343912,0.216387767,0.909694172,1.67051356,1.253606463,0.321984997,0.288517023,0.69474899,0.199942297,0.523946913,1.765724178,0.357184074,0.529140219,0.536930179,0.773514137,0.671379111,0.37305251,0.624927871,0.401038661,0.366993653,0.467686093,1.085401039,0.156837945,0.845375494,0.153359684,3.381976285,0.335019763,0.577233202,1.106403162,0.288695652,0.157628458,0.146719368,0.095177866,0.143715415,0.175335968,0.239051383,0.127588933,0.23256917,0.137391304,0.482529644,0.304031621,1.452332016,2.016126482,0.152885375,1.206798419,0.92173913,0.226245059,0.229565217,0.163162055,0.095177866,0.138814229,0.462766798,0.226245059,0.236205534,0.255019763,1.393201581
0.364727273,0.649212121,0.333575758,2.670424242,4.657333333,0.263272727,0.201575758,4.537090909,0.26230303,1.492121212,0.382060606,0.36169697,0.336484848,0.31030303,0.991515152,1.03369697,1.875757576,1.083878788,0.505575758,0.752848485,0.267393939,0.376363636,0.189818182,1.607272727,3.026666667,1.124121212,0.256,0.291757576,0.779151515,0.176242424,0.462060606,2.876242424,1.466666667,0.465575758,0.456,0.926787879,0.608121212,0.410787879,0.596363636,0.378424242,0.390060606,0.498787879,0.382424242,0.188157278,1.010047558,0.152655905,1.631723491,0.292651886,0.499229687,1.34958805,0.679683837,0.156473977,0.184674124,0.13530712,0.177171947,0.215687588,0.351329627,0.117824369,0.196463259,0.120771652,0.529439346,0.279724027,1.711434122,2.438743385,0.145957532,1.439279255,0.717060754,0.186951571,0.129613504,0.095384821,0.13530712,0.099403845,0.48938308,0.400227745,0.139862014,0.284144953,1.19827182
0.31569446,0.613674828,0.301703712,2.490127496,4.046711046,0.242694347,0.192259957,4.300011283,0.239647975,1.229831885,0.348978901,0.341645041,0.298206025,0.289066907,0.91458874,0.971905675,1.795216067,0.928805145,0.488547896,0.685208169,0.247771635,0.341193727,0.189890556,1.44917071,2.807852871,1.025386438,0.239422317,0.2685321,0.717138666,0.165068261,0.427281959,2.734175787,1.403926436,0.419948099,0.366692993,0.854112603,0.574071985,0.379216969,0.570687126,0.341645041,0.335665125,0.44510888,0.345706871,0.197453111,1.024638383,0.153090179,1.648833829,0.294068794,0.512907468,1.205066095,0.66516714,0.155581701,0.182434771,0.1393176,0.179320368,0.209979929,0.372897778,0.120492768,0.201328812,0.122845872,0.561768981,0.289501004,1.746626064,2.592843795,0.157450343,1.371098346,0.759498927,0.206727109,0.130458855,0.100214548,0.1393176,0.101806353,0.522942764,0.369022078,0.161256834,0.280088587,1.246106997
0.322291159,0.59616663,0.296144472,2.439286506,3.895413251,0.238533127,0.187569244,4.269886993,0.241413694,1.121759362,0.337801906,0.337469532,0.292155994,0.285619322,0.866939951,0.960115223,1.763904277,0.884001773,0.538887658,0.684245513,0.241413694,0.338909816,0.18180811,1.332483935,2.804564591,1.036671837,0.232328828,0.262020829,0.705960558,0.159760691,0.420230445,2.690339021,1.315532905,0.419565699,0.360846444,0.844449368,0.552182584,0.359960115,0.572568136,0.333924219,0.314424994,0.450144028,0.347994682,0.188953488,1.022985398,0.146295295,1.590995133,0.282179557,0.50344781,1.17171444,0.718766901,0.149607896,0.171579232,0.131895619,0.179962142,0.205178475,0.356814494,0.10411033,0.201730665,0.120267712,0.547052461,0.28535695,1.822944835,2.527988102,0.149472688,1.395619254,0.757166036,0.195173067,0.128718226,0.1003245,0.131895619,0.098769605,0.51744186,0.396565711,0.14818821,0.271971336,1.20970795
0.311808118,0.583167755,0.313085439,2.391143911,3.937553222,0.244252058,0.20139086,4.121629293,0.23389157,1.367158672,0.349134261,0.338347999,0.307834232,0.292790236,0.870139086,0.910871416,1.695430031,0.994606869,0.468918535,0.698836219,0.259296054,0.368010219,0.197984672,1.275901221,2.57323304,1.046977008,0.239142776,0.264547261,0.705080897,0.186063014,0.419954584,2.550667045,1.203235879,0.423360772,0.394550099,0.835651433,0.590973602,0.360913994,0.556060176,0.340193017,0.357507806,0.435566279,0.354527391,0.180020114,0.948960778,0.155212873,1.594451894,0.290563191,0.52246061,1.22083473,0.783104257,0.156553805,0.179098223,0.133087496,0.172644988,0.203402615,0.328779752,0.115739189,0.193178009,0.120600067,0.5162588,0.27388535,1.701642642,2.371019108,0.151190077,1.33556822,0.721505196,0.195273215,0.118756286,0.104006034,0.133087496,0.100486088,0.498910493,0.383925578,0.142725444,0.291233657,1.202732149
0.305025997,0.589832467,0.302281918,2.454650491,3.894858463,0.252166378,0.193240901,4.202050838,0.239168111,1.230647025,0.33853264,0.345320624,0.312680531,0.300982091,0.922732525,0.939774697,1.716926632,0.932842288,0.494945118,0.700895436,0.266320046,0.370450607,0.20407279,1.319179665,2.659156557,1.029462738,0.249566724,0.268630849,0.721837088,0.177498556,0.428220682,2.527874061,1.225158868,0.427209705,0.380993645,0.850953206,0.593443096,0.364095898,0.554303871,0.341854419,0.335788562,0.444251878,0.356008088,0.189601633,1.007807648,0.171324638,1.630023955,0.292431905,0.500399255,1.199982255,0.804010292,0.162097418,0.182415047,0.138142135,0.184544406,0.21258096,0.362434567,0.113299618,0.207612457,0.12066365,0.594002307,0.301570402,1.87472274,2.543163872,0.153579984,1.386833466,0.759205039,0.202643954,0.124567474,0.114896637,0.138142135,0.10194304,0.544405998,0.431195102,0.155798066,0.287197232,1.268831515
0.28372093,0.559097127,0.283994528,2.32120383,3.685088919,0.242681259,0.178112175,4.0374829,0.235294118,1.108618331,0.321340629,0.325170999,0.286456908,0.278932969,0.847742818,0.890287278,1.680300958,0.95622435,0.488508892,0.646785226,0.248563611,0.36880985,0.188508892,1.169630643,2.497400821,1.022435021,0.231463748,0.258549932,0.6875513,0.166073871,0.388645691,2.399042408,1.16128591,0.390971272,0.347879617,0.812585499,0.554445964,0.344870041,0.540218878,0.322708618,0.3,0.413269494,0.338987688,0.190649075,1.02258036,0.158505269,1.428318427,0.285840786,0.512706987,1.225006641,0.84114053,0.156911361,0.183387939,0.138847073,0.179491721,0.211015673,0.356946781,0.116798016,0.210041619,0.117417869,0.592048171,0.291153812,1.879837067,2.573806783,0.157531214,1.470734083,0.807491366,0.204728593,0.12777827,0.111219339,0.138847073,0.102718498,0.542902683,0.419906137,0.168422917,0.283627026,1.317276189
0.272600349,0.535951134,0.302443281,2.378359511,3.683769634,0.259162304,0.208376963,4.00069808,0.242059337,1.281326353,0.312914485,0.329319372,0.319022688,0.289354276,0.889179756,0.871204188,1.614136126,0.972949389,0.468586387,0.708202443,0.270157068,0.37382199,0.193717277,1.215008726,2.42582897,1.02600349,0.236998255,0.267713787,0.697905759,0.194066318,0.40104712,2.256719023,1.07521815,0.394764398,0.361954625,0.769808028,0.588132635,0.346247818,0.533158813,0.328097731,0.32513089,0.416753927,0.369109948,0.175263512,0.961650594,0.163377439,1.57625028,0.259699484,0.501457726,1.177954698,0.8288854,0.16584436,0.177394035,0.125588697,0.181206549,0.195335277,0.384951783,0.124355237,0.200605517,0.118972864,0.608432384,0.268333707,1.742206773,2.382036331,0.153621888,1.323278762,0.750840996,0.200044853,0.139156762,0.117290872,0.125588697,0.113254093,0.473536667,0.419264409,0.155752411,0.278089258,1.270127831
0.248980258,0.515907978,0.279164627,2.229564366,3.390438897,0.233643335,0.177027248,3.666992984,0.219448523,1.13476913,0.283243596,0.314243759,0.277206722,0.280959373,0.832109643,0.8089411,1.52879752,0.951868168,0.460270844,0.627671725,0.28014358,0.347201827,0.206395823,1.114537445,2.317343775,0.977484092,0.228911731,0.249143417,0.652145538,0.174416707,0.364659814,2.12432697,0.993147332,0.377549356,0.340838636,0.725240659,0.547887094,0.327622777,0.548213412,0.301354218,0.305759504,0.381791483,0.321585903,0.176260649,0.952452222,0.179253972,1.618581626,0.272507483,0.529242459,1.177066544,0.859313838,0.172806816,0.187428045,0.135160028,0.181671656,0.205733364,0.392125259,0.127101082,0.195141607,0.119732904,0.623762376,0.286092563,1.810845038,2.466728068,0.155998158,1.370250979,0.806930693,0.204006447,0.141492056,0.122150587,0.135160028,0.105111674,0.486875432,0.450840433,0.156228414,0.305088648,1.306009671
0.255256242,0.518396846,0.296649146,2.24195138,3.432490145,0.249671485,0.178219448,3.760676741,0.232260184,1.085742444,0.285151117,0.320302234,0.271024967,0.277595269,0.850197109,0.819973719,1.576872536,0.944316689,0.488994744,0.644053876,0.255913272,0.35413929,0.183311432,1.121879106,2.262647832,0.94021025,0.225525624,0.250985545,0.651281209,0.17542707,0.363830486,2.15390933,0.99392247,0.380091984,0.340013141,0.748521682,0.564388962,0.320630749,0.474047306,0.296977661,0.290571616,0.388304862,0.322109067,0.172342283,0.934948701,0.156516045,1.490504257,0.269482646,0.514298188,1.076511679,0.769919232,0.161755075,0.164156298,0.129775158,0.168958743,0.190133159,0.361711417,0.119951976,0.188059376,0.111329404,0.608928182,0.277996071,1.736411264,2.380157171,0.150512988,1.295022921,0.762169832,0.20650513,0.124536127,0.111001965,0.129775158,0.104780616,0.453285309,0.409735866,0.157389216,0.297424143,1.212726479
0.259435919,0.511198673,0.278100373,2.164869349,3.293654085,0.26171713,0.197843219,3.600580672,0.239527167,1.189547905,0.303815844,0.317088345,0.287017835,0.294276234,0.820821236,0.794068851,1.477395272,0.892783078,0.450020738,0.686022397,0.276233928,0.380962256,0.212774782,1.081708835,2.118830361,0.974284529,0.237660722,0.26171713,0.647241808,0.200953961,0.369763584,1.98900871,0.995852343,0.405226047,0.366652841,0.740149316,0.591041062,0.331190377,0.518249689,0.335960182,0.320199088,0.395686437,0.344048113,0.150877682,0.834076344,0.161744218,1.49846754,0.247979939,0.520061298,1.132766787,0.89398161,0.184313179,0.17581499,0.126915575,0.170521037,0.178322653,0.394678183,0.126358317,0.187517414,0.109361939,0.579409306,0.270966843,1.723181945,2.275564224,0.153803288,1.307885205,0.74589022,0.207857342,0.141404291,0.13527445,0.126915575,0.115073837,0.452493731,0.429506826,0.174421845,0.309417665,1.226107551
0.226645004,0.490251828,0.270511779,2.113119415,3.097887896,0.264419171,0.197603574,3.487611698,0.233753046,1.114541024,0.275792039,0.329000812,0.277010561,0.311738424,0.784727864,0.754467912,1.449634444,0.9518684,0.468521527,0.594841592,0.273354996,0.380787977,0.206742486,1.014419171,2.091795288,0.936433794,0.230300569,0.261575955,0.639723802,0.195775792,0.354589764,1.919577579,0.974817222,0.403330626,0.371039805,0.758529651,0.573111292,0.314175467,0.52965069,0.305645816,0.318643379,0.37997563,0.335499594,0.167574731,0.878221175,0.171697835,1.572964217,0.257399499,0.596230305,1.159770284,1.003681343,0.188779267,0.183183625,0.137976734,0.19010455,0.190546311,0.40951259,0.134884406,0.193196878,0.116477691,0.662788985,0.308791047,1.819908703,2.422618171,0.155794434,1.410101605,0.806361361,0.217493742,0.158150493,0.156530702,0.137976734,0.112354587,0.485495509,0.460167869,0.193785893,0.294801944,1.301133854
0.226490596,0.478991597,0.274509804,2.087635054,2.906162465,0.259303721,0.19027611,3.491596639,0.231092437,1.106842737,0.273309324,0.317326931,0.269707883,0.293917567,0.774109644,0.743097239,1.43677471,0.926170468,0.488195278,0.603641457,0.263905562,0.370748299,0.206282513,0.980992397,2.065626251,0.926770708,0.221488595,0.2484994,0.62705082,0.18467387,0.363345338,1.944177671,0.946978792,0.397559024,0.354141657,0.74909964,0.573229292,0.306522609,0.530812325,0.294317727,0.300120048,0.361744698,0.332132853,0.176496609,0.873193748,0.174137423,1.564730168,0.259510469,0.553524034,1.115747567,0.849896786,0.190651725,0.177381303,0.138307284,0.189324683,0.183869065,0.418902978,0.136095547,0.188439988,0.118254202,0.648333825,0.296520201,1.839722796,2.50339133,0.158507815,1.450014745,0.842819227,0.219846653,0.136832793,0.126363904,0.138307284,0.113830728,0.489973459,0.453553524,0.196402241,0.316425833,1.254792097
0.227418164,0.444006891,0.310115678,2.093034703,2.882599065,0.273935516,0.203544179,3.312576914,0.25695299,1.210927886,0.25621462,0.313807531,0.281811469,0.291410288,0.78390352,0.723849372,1.352941176,0.982279104,0.49027812,0.679301009,0.341619493,0.378045779,0.191238001,1.062023136,1.994339158,0.894905242,0.228402658,0.248338666,0.633029781,0.215604233,0.346541964,1.765690377,1.075067684,0.405611617,0.40093527,0.761506276,0.603248831,0.306669948,0.529165641,0.336450898,0.333743539,0.376076791,0.335958651,0.175660377,0.873207547,0.178490566,1.650377358,0.261698113,0.516415094,1.17490566,0.937169811,0.215849057,0.173773585,0.130754717,0.185849057,0.172264151,0.468113208,0.129056604,0.184528302,0.10245283,0.674150943,0.305660377,1.727358491,2.33509434,0.176226415,1.383584906,0.817735849,0.212830189,0.156603774,0.138301887,0.130754717,0.133207547,0.468113208,0.45509434,0.201886792,0.309433962,1.269433962
0.191463996,0.443252265,0.262756319,1.998092513,2.582260372,0.261087268,0.192179304,3.230567477,0.254649499,1.182641869,0.240104912,0.310681927,0.27134001,0.290176443,0.766332856,0.695040534,1.324511206,0.943967573,0.453028135,0.625417263,0.280400572,0.378636147,0.189079638,0.971149261,1.920839294,0.87386743,0.26037196,0.23962804,0.609680496,0.204101097,0.321888412,1.715784454,0.998330949,0.378159275,0.359322842,0.715784454,0.612064855,0.306151645,0.520267048,0.300429185,0.309012876,0.366714354,0.350023844,0.17812142,0.895379916,0.179839633,1.663230241,0.233867889,0.528255059,1.157884689,0.932035128,0.219167621,0.187667048,0.139747995,0.190530737,0.188048874,0.503627339,0.130775105,0.189576174,0.119129439,0.69224895,0.30775105,1.730622375,2.410271096,0.1914853,1.411989309,0.866933944,0.203703704,0.161130202,0.158648339,0.139747995,0.135738832,0.485490645,0.479763268,0.204276441,0.319396716,1.299732722
0.209521448,0.461939003,0.29407389,2.100917431,2.607736177,0.287379122,0.206298041,3.364740888,0.244483015,1.191916687,0.230349616,0.343168857,0.275725267,0.303248202,0.782791966,0.73543268,1.429209026,1.015125217,0.498636251,0.66402182,0.298785024,0.412596082,0.207785767,0.970741384,2.005702951,0.918670965,0.230349616,0.267046863,0.633523432,0.209769402,0.352095214,1.799156955,1.029258616,0.416067444,0.356806348,0.770642202,0.624101165,0.324572279,0.564344161,0.304735929,0.322340689,0.378874287,0.392759732,0.184941795,0.891288021,0.178182501,1.62598573,0.247277507,0.538302666,1.105144574,0.917949681,0.211415697,0.169733383,0.137814495,0.193766429,0.185692828,0.513706346,0.131430717,0.180247841,0.103079234,0.684566279,0.313368382,1.793841532,2.458880961,0.174990612,1.443860308,0.856177244,0.206909501,0.168419076,0.137814495,0.137814495,0.118287646,0.499061209,0.435598949,0.200525723,0.333270747,1.282951558
0.349903939,0.622958694,0.34414025,2.775936599,5.471661864,0.249879923,0.201488953,4.130523535,0.261287224,1.516810759,0.35518732,0.374039385,0.371517771,0.353386167,0.954731028,1.087896254,1.986071085,1.285182517,0.439000961,0.903097983,0.226825168,0.371998079,0.177833814,1.607348703,3.426993276,1.270172911,0.258405379,0.32696926,0.817603266,0.158501441,0.510926993,3.243395773,1.8620317,0.486431316,0.466618636,0.935038425,0.662223823,0.424351585,0.612632085,0.369476465,0.393731988,0.507084534,0.368035543,0.188312485,1.127790042,0.155383861,1.377176846,0.296296296,0.338913417,1.570026981,0.159492274,0.15857248,0.197203826,0.129874908,0.162680893,0.195732156,0.145266127,0.116200638,0.24546235,0.156610253,0.491353937,0.25607064,2.06401766,2.354733873,0.136006868,1.362214864,0.830941869,0.193892568,0.146676478,,0.129874908,0.125643856,0.496075546,,0.179053225,,0.95419426
0.340884703,0.62811494,0.328603792,2.704661977,5.296649577,0.244902826,0.1906522,3.997973054,0.264695362,1.439728151,0.364373435,0.37188506,0.351496363,0.323357577,0.936449267,1.064385358,1.919279838,1.133778467,0.451651365,0.915345177,0.264456898,0.361631096,0.183140575,1.560271849,3.329676881,1.25348754,0.258972219,0.313461309,0.786693693,0.15619411,0.497913437,3.173244307,1.872898533,0.471682366,0.442232026,0.923691427,0.65148444,0.399427686,0.596279957,0.361631096,0.342077024,0.490163348,0.359365685,0.189022129,1.12189393,0.15440722,1.323711213,0.296822846,0.369081469,1.492767956,0.159537644,0.159228582,0.197984918,0.130485845,0.168129559,0.198664854,0.143590061,0.11132402,0.248485598,0.154469032,0.551489677,0.269872667,2.115527259,2.356595376,0.148535048,1.35035233,0.841451354,0.198355792,0.156447027,,0.130485845,0.123130177,0.490048214,,0.176226975,,1.058412659
0.347139819,0.603604612,0.311877309,2.356878988,4.719579089,0.235195343,0.182133662,3.784730774,0.243479234,1.2786298,0.333146759,0.347699541,0.330460092,0.298779805,0.876637188,1.017575283,1.784954662,1.019142505,0.434120676,0.85693496,0.207992836,0.336952871,0.191536998,1.458076794,3.135900593,1.169036158,0.240792567,0.296988694,0.736034927,0.151796709,0.463785962,3.017127505,1.714429643,0.449345125,0.412403448,0.845852457,0.61256017,0.372887048,0.545617374,0.33191537,0.359789544,0.478338744,0.323967312,0.194516231,1.179766782,0.156255909,1.344090766,0.286605736,0.379199496,1.593885912,0.162874251,0.161235424,0.18966278,0.126378821,0.172076899,0.199054523,0.147746612,0.110936023,0.254837693,0.154869209,0.568925307,0.256287425,2.174283013,2.395209581,0.146107784,1.325685471,0.85887173,0.196722345,0.145855657,,0.126378821,0.132682004,0.514024582,,0.178001891,,1.099716357
0.308720209,0.556137209,0.31560821,2.450613032,4.406943105,0.260641962,0.18831795,3.56192313,0.234054277,1.473894476,0.333930293,0.347017496,0.336823254,0.292877807,0.842540295,0.930706709,1.706295633,1.210497314,0.419479267,0.784681086,0.216420995,0.362308858,0.169995867,1.3731919,2.823804932,1.137760022,0.242733159,0.287229646,0.735362998,0.153602425,0.471139275,2.724066676,1.531615925,0.456536713,0.445791431,0.867199339,0.620608899,0.3773247,0.573632732,0.341093815,0.382835101,0.494420719,0.338889654,0.179544368,1.08132866,0.162020073,1.408555042,0.30595826,0.304365143,1.583160746,0.145212681,0.175720886,0.198502469,0.134857416,0.163692847,0.197387287,0.143460252,0.123227657,0.258403696,0.163931815,0.504301418,0.254819181,2.04667835,2.346423451,0.146248208,1.313366258,0.847777601,0.191731719,0.156284849,,0.134857416,0.12625458,0.482396049,,0.218496097,,1.061175721
0.317157215,0.585498923,0.319454415,2.521751615,4.650107681,0.23833453,0.191385499,3.710552764,0.250681981,1.435606604,0.347020818,0.362670495,0.333955492,0.299353912,0.879971285,0.987939698,1.766977746,1.147451543,0.472074659,0.829002154,0.227997128,0.366547021,0.182914573,1.366116296,3.016511127,1.171428571,0.270926059,0.300933238,0.733381192,0.153194544,0.509978464,2.765829146,1.591959799,0.468341709,0.44206748,0.900215363,0.658291457,0.382627423,0.601292175,0.347307968,0.390380474,0.496769562,0.344723618,0.178499638,1.086516041,0.16089089,1.391332315,0.303449385,0.320977728,1.54064485,0.149473346,0.177775991,0.198600949,0.131301761,0.170217898,0.193213798,0.143684168,0.120045027,0.258502854,0.159443596,0.543298223,0.275950792,2.048886387,2.357160087,0.156951033,1.306585189,0.859692852,0.19417866,0.163865884,,0.131301761,0.139101069,0.502211144,,0.21058133,,1.092466029
0.286101782,0.529062258,0.288943425,2.253552054,4.067811935,0.216223198,0.175406872,3.328209765,0.229010592,1.221260656,0.314389047,0.323301472,0.301472488,0.271506071,0.797080858,0.892405063,1.575691036,1.021570654,0.413200723,0.762464479,0.197365022,0.333247223,0.166494446,1.226298114,2.648540429,1.080082666,0.225910617,0.263110307,0.669336089,0.145698786,0.42676311,2.494187548,1.483337639,0.41797985,0.3960217,0.781839318,0.583699303,0.32924309,0.508654095,0.307930767,0.318134849,0.409454921,0.29759752,0.184661206,1.144121784,0.163895094,1.378588566,0.298254323,0.349549102,1.605526599,0.150657731,0.179200794,0.196409365,0.130470754,0.171258377,0.192769091,0.14991313,0.119963597,0.267477455,0.157276413,0.588400761,0.267642922,2.086208323,2.45776454,0.162074957,1.286009763,0.880698271,0.199222305,0.168693638,,0.130470754,0.126995946,0.532638372,,0.213535203,,1.206585588
0.295752762,0.521926796,0.316298343,2.378970994,4.236705801,0.25086326,0.200621547,3.428522099,0.240676796,1.630870166,0.337879834,0.348584254,0.329937845,0.304558011,0.844958564,0.916609116,1.636740331,1.267437845,0.425587017,0.793853591,0.247410221,0.372928177,0.182665746,1.258459945,2.662120166,1.122582873,0.252935083,0.287292818,0.710462707,0.162810773,0.504143646,2.490676796,1.43836326,0.473756906,0.476346685,0.890711326,0.639675414,0.385877072,0.576657459,0.348411602,0.411256906,0.457700276,0.34461326,0.160752854,0.999588604,0.151496452,1.352257534,0.304432788,0.273475265,1.376221331,0.136583359,0.169289314,0.192327471,0.129486784,0.153450581,0.17916281,0.141314409,0.125887072,0.252596935,0.160855703,0.507353697,0.243751928,1.902602078,2.284171552,0.143371387,1.292605163,0.806129795,0.190064795,0.168980767,,0.129486784,0.146251157,0.475161987,,0.20950324,,1.042579451
0.294584107,0.529778978,0.307069344,2.337438839,4.084528429,0.243462122,0.193689894,3.315167876,0.242449806,1.425847815,0.319554581,0.340813228,0.316517631,0.294752826,0.817614307,0.893200607,1.593723638,1.149485406,0.427872448,0.774928294,0.230808166,0.361059558,0.183566729,1.189809347,2.525392273,1.080310444,0.246330353,0.290366121,0.683819808,0.159271132,0.452674203,2.439176649,1.399190147,0.461785051,0.441032563,0.858781846,0.630504471,0.361903155,0.551375063,0.33440189,0.361059558,0.454698836,0.3371014,0.160497667,0.963815448,0.15313634,1.327734578,0.292794194,0.298600311,1.435251426,0.142457232,0.168999482,0.18745464,0.127527216,0.163193364,0.176982893,0.14380508,0.115189217,0.253499222,0.156454121,0.550544323,0.271435977,1.963400726,2.3249352,0.161845516,1.258061172,0.802799378,0.188284085,0.17179886,,0.127527216,0.141731467,0.491238984,,0.230067392,,1.085847589
0.284056102,0.510720619,0.282927616,2.181202644,3.853941641,0.227309366,0.193132355,3.184749315,0.227954216,1.269546993,0.302273094,0.335160406,0.300177334,0.285668225,0.784136708,0.856037401,1.515879413,1.058036434,0.421247783,0.731420281,0.217636627,0.342092536,0.175721425,1.120103176,2.501531517,1.049169757,0.227148154,0.271965178,0.649040787,0.154925036,0.43495083,2.364501048,1.329195551,0.435756892,0.423504756,0.815250685,0.606480735,0.335160406,0.530710946,0.332742222,0.338384653,0.421086571,0.302111881,0.167457056,1.007060807,0.156602382,1.297607756,0.290020023,0.291811571,1.478870271,0.141532301,0.171672463,0.181684055,0.123089894,0.160501633,0.1699863,0.143534619,0.114659079,0.254715987,0.1529139,0.582253135,0.25050058,2.020444725,2.337232585,0.162293182,1.280113816,0.820002108,0.186847929,0.176204026,,0.123089894,0.12403836,0.509010433,,0.223205817,,1.123616819
0.282061526,0.482620855,0.295844986,2.189972034,3.363763484,0.237115461,0.198561726,3.019176988,0.233719537,1.602676788,0.322213344,0.324011187,0.307630843,0.31921694,0.735717139,0.809228925,1.463443867,1.171194567,0.404314822,0.723731522,0.24970036,0.370954854,0.181382341,1.065321614,2.221134638,0.984818218,0.239113064,0.273072313,0.638034359,0.150219736,0.448861366,2.098282062,1.198961247,0.468437875,0.488014383,0.831002797,0.629644427,0.363963244,0.558729525,0.342588893,0.399720336,0.446064722,0.345185777,0.157458564,0.850966851,0.163535912,1.325,0.307458564,0.25,1.256353591,0.126381215,0.186740331,0.18480663,0.121823204,0.150552486,0.160497238,0.136049724,0.135773481,0.263812155,0.171685083,0.534668508,0.260359116,1.865607735,2.204834254,0.167541436,1.301104972,0.802762431,0.199033149,0.196132597,,0.121823204,0.162707182,0.498480663,,0.284392265,,1.051519337
0.278591215,0.488326078,0.295211713,2.094974278,3.440047487,0.239810051,0.198852394,2.936090226,0.225761773,1.392758211,0.299366838,0.32132964,0.306687772,0.292243767,0.752077562,0.77958053,1.43252869,1.103680253,0.408982984,0.703601108,0.249901068,0.355955679,0.184606252,1.077364464,2.205184013,0.992679066,0.234269885,0.271666007,0.618717847,0.153343886,0.428571429,2.077166601,1.1838148,0.466363277,0.44796201,0.807874951,0.622477246,0.350019786,0.531064503,0.347645429,0.371191136,0.431341512,0.334586466,0.15333054,0.875157101,0.16464181,1.307359307,0.307638598,0.296606619,1.289484709,0.134199134,0.174835917,0.180561374,0.121072476,0.164222874,0.16701578,0.142019271,0.129730485,0.275939115,0.160312805,0.590420332,0.292836196,1.948750175,2.313643346,0.202904622,1.277335568,0.85853931,0.200391007,0.207931853,,0.121072476,0.129730485,0.517944421,,0.259600614,,1.060047479
0.288450264,0.515536447,0.286300567,2.043971077,3.312487786,0.218682822,0.199140121,2.929255423,0.226304475,1.252687121,0.30369357,0.318546023,0.298221614,0.305647841,0.734219269,0.792065663,1.396716826,1.072894274,0.429939418,0.697674419,0.218096541,0.357631425,0.188196209,1.018370139,2.158882158,0.9732265,0.22728161,0.27301153,0.614031659,0.166112957,0.421731483,2.051788157,1.145788548,0.460621458,0.461989447,0.790893101,0.624389291,0.348055501,0.524916944,0.344146961,0.358999414,0.474301348,0.331248779,0.156303725,0.876934097,0.171203438,1.318911175,0.303008596,0.306446991,1.308595989,0.138968481,0.19226361,0.179942693,0.121346705,0.162320917,0.176074499,0.142550143,0.134670487,0.271633238,0.159169054,0.63495702,0.2747851,1.973209169,2.378796562,0.182378223,1.37722063,0.845988539,0.223495702,0.193266476,,0.121346705,0.153438395,0.506160458,,0.286819484,,1.152578797
0.264373124,0.451858693,0.307088432,2.07850381,3.149157239,0.238513045,0.214038328,2.756407296,0.217039945,1.511429231,0.307319326,0.321634726,0.309397368,0.290464096,0.69822212,0.804433156,1.57492496,1.216578157,0.403371046,0.762410529,0.238974833,0.402678365,0.216578157,1.014315401,2.045486031,0.919879935,0.230431771,0.275917802,0.592011083,0.158162087,0.44193027,1.913414916,1.261602401,0.472870007,0.517432464,0.834449319,0.661740937,0.374278458,0.57169245,0.381667051,0.398060494,0.44839529,0.337566382,0.151909288,0.762714691,0.165582791,1.310321828,0.307320327,0.246956812,1.211772553,0.133233283,0.192596298,0.180256795,0.137402034,0.148741037,0.155744539,0.128064032,0.137902284,0.264632316,0.187593797,0.589961647,0.277305319,1.831749208,2.207603802,0.185426046,1.35967984,0.804735701,0.210271803,0.207937302,,0.137402034,0.166916792,0.497081874,,0.282808071,,1.060863765
0.268903592,0.473771267,0.303402647,2.108695652,3.184073724,0.273393195,0.20463138,2.855623819,0.229206049,1.418241966,0.330812854,0.331049149,0.312854442,0.30600189,0.730387524,0.81805293,1.41989603,1.150047259,0.423204159,0.755907372,0.290879017,0.392722117,0.193289225,1.016776938,2.062854442,0.971644612,0.239603025,0.277882798,0.598298677,0.163516068,0.458175803,1.997873346,1.268667297,0.475897921,0.510869565,0.863185255,0.655718336,0.372637051,0.567816635,0.34168242,0.392249527,0.457466919,0.337665406,0.13649117,0.7747153,0.163228255,1.262584585,0.314243274,0.273312428,1.238818287,0.131209771,0.189965341,0.174946361,0.128238983,0.166859218,0.15679155,0.13253012,0.136656214,0.272817297,0.177422017,0.591186664,0.292292458,1.857732299,2.219673213,0.22082852,1.288331408,0.830169995,0.205974583,0.238653243,,0.128238983,0.149529625,0.484568411,,0.277273477,,1.058920614
0.257819687,0.466881325,0.298298068,2.015869365,3.039328427,0.235970561,0.207681693,2.788178473,0.258279669,1.29599816,0.305197792,0.32474701,0.297838086,0.280358786,0.733900644,0.814167433,1.366605336,1.14075437,0.424793008,0.731600736,0.236200552,0.364765409,0.209521619,0.968951242,2.068077277,0.911223551,0.231140754,0.280588776,0.575666973,0.172263109,0.426632935,1.960671573,1.202851886,0.464811408,0.509659614,0.829576817,0.642364305,0.358785649,0.550827967,0.338546458,0.378564857,0.445722171,0.354875805,0.140883047,0.793562521,0.168520391,1.271991911,0.297101449,0.294068082,1.19396697,0.128244018,0.191776205,0.165318504,0.132962588,0.157061004,0.17256488,0.128412538,0.130434783,0.275193798,0.1636333,0.600606673,0.272834513,1.868048534,2.26744186,0.193124368,1.299460735,0.826423997,0.205426357,0.203909673,,0.132962588,0.158577688,0.468318166,,0.31445905,,1.092349174
0.330477356,0.567581745,0.355306872,2.735093548,4.751005421,0.253365973,0.206854345,3.375590138,0.231509005,1.768665851,0.329428222,0.363525092,0.362301102,0.337121874,1.139534884,0.928833712,1.97289736,1.541528239,0.444483301,0.78842455,0.254065396,0.405840182,0.180101416,1.400769365,2.43136912,1.184647666,0.267704144,0.300227312,0.757125372,0.174855744,0.511627907,2.762196188,1.060150376,0.551145305,0.543101941,0.966077986,0.892813429,0.544850498,0.763420178,0.445882147,0.450603252,0.630529813,0.647141109,0.197398799,0.911882407,0.155456364,1.47260274,0.263967985,0.207480376,1.336232107,0.771202093,0.237340311,0.219639834,0.122210251,0.138294598,0.1853163,0.343543174,0.14198861,0.220563337,0.155764199,0.415114668,0.239802986,1.373480068,1.998537787,0.157072495,1.338771741,0.665922734,0.216792366,,,0.122210251,0.139372018,0.401108204,,,0.319762968,0.673695552
0.324465398,0.536453948,0.333894595,2.618117528,4.626873211,0.243306954,0.20289611,3.255261829,0.218218555,1.504798788,0.319919178,0.344334063,0.341134871,0.305607005,0.940562384,0.90133019,1.855362856,1.320255935,0.428691699,0.751978448,0.288095639,0.377336252,0.177302576,1.315036201,2.44552955,1.146152551,0.249705338,0.30274457,0.717292473,0.184542852,0.494190941,2.663411349,1.014817309,0.534265028,0.528876915,0.889880451,0.778413874,0.487960936,0.722512207,0.407476006,0.427513049,0.567940731,0.592523994,0.182987454,0.834372288,0.15702675,1.460190957,0.254399116,0.231515821,1.262447724,0.796496489,0.210999763,0.208790342,0.124516689,0.145821826,0.167284779,0.343643967,0.130434783,0.220863253,0.147242168,0.422472974,0.263552434,1.384597175,2.02383019,0.147478892,1.282332518,0.680422946,0.221099976,,,0.124516689,0.133670007,0.409689892,,,0.314763671,0.73400142
0.30016,0.51216,0.32032,2.41296,4.0896,0.22848,0.19328,3.09456,0.21232,1.31456,0.3088,0.32544,0.332,0.2896,0.91408,0.84864,1.73264,1.1608,0.44704,0.73328,0.21056,0.35632,0.17216,1.25488,2.26608,1.0808,0.23696,0.27216,0.6696,0.16272,0.47536,2.49648,1.02624,0.51088,0.54224,0.85584,0.67312,0.4496,0.62752,0.38384,0.39504,0.53232,0.5136,0.173709652,0.786137533,0.157726493,1.591610791,0.246686418,0.371978793,1.308903789,0.765398409,0.190940278,0.20014034,0.12193981,0.149851863,0.171604553,0.289100265,0.128566973,0.219709964,0.141977234,0.430297833,0.27186964,1.414080773,2.010525495,0.157492593,1.324497115,0.688445345,0.207469203,,,0.12193981,0.134180571,0.40028068,,,0.280835802,0.749727117
0.309139235,0.512574116,0.347986097,2.524023717,4.139848702,0.244326314,0.212430996,3.056839092,0.203843795,1.616233899,0.319157636,0.354324269,0.348395011,0.336740953,0.919443877,0.837047639,1.79002249,1.463708853,0.430995706,0.746677571,0.244735228,0.403598446,0.180535678,1.311592721,2.196483337,1.054998978,0.2510734,0.286035576,0.741770599,0.178286649,0.482927827,2.408505418,0.957472909,0.538744633,0.555510121,0.925373134,0.876098957,0.499488857,0.720302597,0.425475363,0.445307708,0.612144756,0.633612758,0.206494917,0.96486033,0.168097917,1.591155858,0.270358306,0.221300957,1.307472115,0.785016287,0.247853124,0.241141052,0.147172046,0.162767743,0.209456125,0.348830323,0.153291876,0.218043628,0.164643174,0.455137696,0.274800118,1.587799822,2.129997039,0.171453953,1.386931201,0.737340835,0.233047083,,,0.147172046,0.159313,0.415753627,,,0.342216958,0.751653341
0.304793118,0.515977059,0.37013519,2.443875461,3.955141336,0.253174928,0.208725932,3.103236379,0.237812372,1.430970914,0.308889799,0.342687423,0.347193773,0.319541172,0.912331012,0.839205244,1.738017206,1.248463744,0.4272839,0.729619009,0.248668578,0.396558787,0.189676362,1.207087259,2.158541581,1.076812782,0.260753789,0.267718148,0.683326506,0.192339205,0.484842278,2.38918476,0.934453093,0.560221221,0.591970504,0.912331012,0.789430561,0.482589103,0.701147071,0.411306841,0.44285129,0.574559607,0.581114297,0.160756501,0.810874704,0.142456878,1.36336573,0.241309868,0.235618597,1.085018825,0.725680764,0.198931792,0.191927152,0.119166448,0.14193153,0.161719639,0.317572892,0.117940636,0.206899571,0.131424569,0.422730059,0.239646266,1.349006217,1.833552228,0.142631994,1.166622888,0.642150425,0.201821207,,,0.119166448,0.133788635,0.37080816,,,0.292793976,0.710708344
0.286352165,0.481459911,0.312560668,2.305571734,3.874005048,0.223451757,0.187730538,2.842360707,0.205202873,1.262473306,0.286934576,0.327509222,0.326538536,0.336051252,0.852649971,0.80120365,1.614637934,1.148514851,0.416618132,0.678120753,0.224810716,0.373713842,0.17569404,1.139002136,2.079790332,1.012036498,0.238788585,0.249854397,0.633663366,0.168122695,0.45971656,2.243642011,0.881382256,0.535624151,0.620267909,0.836536595,0.694039992,0.442826636,0.637740245,0.39565133,0.408464376,0.514463211,0.515433896,0.156751073,0.757907649,0.145798651,1.374748094,0.233067555,0.2775782,1.12599667,0.746341891,0.181459739,0.183913082,0.112853763,0.154472969,0.168229212,0.282660124,0.116796635,0.203539823,0.127661439,0.431437834,0.239901866,1.414264435,1.844475598,0.146937703,1.102339437,0.633400508,0.199158854,,,0.112853763,0.122579515,0.35696136,,,0.265749584,0.722597038
0.28725755,0.473361159,0.328750307,2.387429413,3.449791309,0.245764793,0.198870611,2.54063344,0.202307881,1.619936165,0.318929536,0.328750307,0.333415173,0.305425976,0.849005647,0.76675669,1.563221213,1.274981586,0.393321876,0.672968328,0.252884851,0.411981341,0.183402897,1.144610852,1.859317456,0.962435551,0.238890253,0.255831083,0.613307145,0.20942794,0.488092315,2.00343727,0.86840167,0.530076111,0.574515099,0.906702676,0.894917751,0.505278664,0.730910877,0.410753744,0.450773386,0.653817825,0.602258777,0.16686006,0.782780227,0.146437689,1.275121838,0.227546995,0.162218612,1.033650499,0.717451845,0.22278951,0.18948712,0.121257832,0.158505454,0.165003481,0.298097006,0.152007426,0.17695521,0.151311209,0.453121374,0.232536551,1.368066837,1.829426781,0.164191228,1.192271989,0.626595498,0.182873056,,,0.121257832,0.14852634,0.338709677,,,0.325829659,0.673938269
0.356881214,0.498953428,0.347462062,2.397697541,3.580586081,0.281266353,0.227629513,2.660648875,0.226059655,1.489010989,0.335426478,0.342752486,0.354788069,0.382783883,0.904500262,0.795395081,1.625065411,1.25588697,0.441130298,0.723443223,0.274463632,0.423076923,0.190214547,1.190214547,1.912349555,1.004447933,0.257456829,0.357927786,0.63422292,0.175824176,0.493458922,2.154631083,0.919675563,0.57718472,0.753008896,0.957613815,0.84144427,0.520669806,0.755102041,0.433804291,0.461800105,0.599686028,0.59811617,0.149646226,0.731839623,0.139976415,1.268985849,0.225353774,0.211792453,0.996108491,0.789858491,0.209551887,0.184316038,0.122051887,0.144693396,0.158962264,0.318632075,0.115919811,0.201768868,0.128537736,0.437735849,0.238915094,1.328419811,1.779245283,0.158254717,1.119929245,0.636438679,0.213443396,,,0.122051887,0.144575472,0.3375,,,0.338325472,0.708726415
0.264327485,0.444678363,0.287719298,2.12,3.263157895,0.241169591,0.190409357,2.437660819,0.198362573,1.218479532,0.275087719,0.307836257,0.328654971,0.300350877,0.798596491,0.718596491,1.430175439,1.008654971,0.397660819,0.62877193,0.245380117,0.365146199,0.172163743,1.032748538,1.794853801,0.919766082,0.225263158,0.320935673,0.574269006,0.170526316,0.432748538,1.90502924,0.816140351,0.534269006,0.765614035,0.85005848,0.69005848,0.451461988,0.641169591,0.377777778,0.403508772,0.51625731,0.498947368,0.130147216,0.610838489,0.126840196,1.158096864,0.203008321,0.216023042,0.912203968,0.705675272,0.169298058,0.15777683,0.104864519,0.131213996,0.144442074,0.261574568,0.109878387,0.168231278,0.112011948,0.4071901,0.216663111,1.302432259,1.622893109,0.142308513,0.936313207,0.581928739,0.177192234,,,0.104864519,0.118092597,0.305205889,,,0.265521656,0.661403883
0.250610252,0.40981828,0.31787361,1.968538107,2.791429346,0.225657716,0.205858421,2.090859778,0.179549769,1.392188771,0.282072145,0.305668565,0.294548413,0.275291565,0.756712775,0.67453214,1.400054245,1.036343911,0.388934093,0.630593979,0.252780038,0.404936263,0.180363439,0.973962571,1.555465148,0.835909954,0.236506645,0.242744779,0.544073773,0.197721725,0.427990236,1.697043667,0.789802007,0.532139951,0.657716301,0.867100624,0.861404936,0.498508272,0.726064551,0.393273664,0.462435584,0.583943586,0.587740711,0.200496201,0.838579625,0.161730501,1.434020778,0.284695302,0.200806327,1.11738254,0.947743836,0.322995813,0.222825244,0.146224221,0.175376027,0.188091177,0.406574663,0.172584897,0.197394945,0.150410916,0.554039386,0.291518065,1.529384401,2.035044193,0.208559467,1.417584122,0.724298341,0.244999225,,,0.146224221,0.153512172,0.375717165,,,0.371375407,0.765855171
0.27130887,0.442068766,0.319849754,2.097370702,2.899451026,0.239815082,0.221034383,2.25772898,0.207743427,1.359722624,0.274198209,0.316382548,0.315804681,0.312048541,0.799479919,0.6925744,1.421843398,1.040450737,0.464894539,0.674660503,0.24790523,0.399306559,0.217278243,1.022825773,1.606183184,0.902629298,0.253394973,0.309448136,0.545218145,0.177983242,0.446691708,1.828084369,0.831551575,0.579601271,0.933256284,0.897139555,0.818260618,0.493210055,0.744004623,0.422710199,0.469806414,0.589713956,0.590291823,0.166404777,0.758956631,0.159333752,1.38937775,0.252514142,0.222972973,1.031583909,0.936832181,0.241829038,0.197988686,0.134035198,0.164833438,0.179604023,0.401005657,0.136077938,0.202702703,0.13859208,0.532840981,0.275455688,1.488843495,1.959459459,0.204745443,1.262256442,0.716687618,0.251414205,,,0.134035198,0.168918919,0.39912005,,,0.395820239,0.779384035
0.265762171,0.398244214,0.295291301,1.913008779,2.715349827,0.253790902,0.198723065,2.067039106,0.193136472,1.209630221,0.265762171,0.294227188,0.313913275,0.288906624,0.750997606,0.651503059,1.287576483,0.870444267,0.383080607,0.581005587,0.219739292,0.350625166,0.178504922,0.948124501,1.49933493,0.804735302,0.214950785,0.258047353,0.508645916,0.163341314,0.419260442,1.673051343,0.758446395,0.529396116,0.592178771,0.823357276,0.691407289,0.45198191,0.625432296,0.376163873,0.441872839,0.501463155,0.52434158,0.15547422,0.736791852,0.154201146,1.408975175,0.253023552,0.287078294,1.072565245,0.900063654,0.234563972,0.183004456,0.135264163,0.172183323,0.202100573,0.419478039,0.142106938,0.187141948,0.128898791,0.530076384,0.296944621,1.569541693,1.974856779,0.20050923,1.214672183,0.718491407,0.221037556,,,0.135264163,0.159293444,0.396562699,,,0.382081477,0.802673456
0.263079223,0.390732436,0.294469357,1.843049327,2.552167414,0.235575486,0.197010463,1.810762332,0.184753363,1.387443946,0.276233184,0.280717489,0.287593423,0.274738416,0.684304933,0.653213752,1.239760837,0.901345291,0.385052317,0.608370703,0.246636771,0.377279522,0.16651719,0.822421525,1.344992526,0.747982063,0.217040359,0.223617339,0.453213752,0.160239163,0.417040359,1.488789238,0.73064275,0.52077728,0.767414051,0.87264574,0.865171898,0.475336323,0.710612855,0.420627803,0.501644245,0.580866966,0.613751868,0.183127962,0.761327014,0.149383886,1.253270142,0.23943128,0.145592417,0.985592417,0.806255924,0.265781991,0.19943128,0.133080569,0.161706161,0.219336493,0.349194313,0.166635071,0.182748815,0.148436019,0.538388626,0.284739336,1.493270142,1.847772512,0.218578199,1.270331754,0.679620853,0.241137441,,,0.133080569,0.163412322,0.360758294,,,0.383317536,0.670900474
0.251702786,0.376160991,0.307430341,1.920433437,2.49380805,0.239318885,0.19752322,1.869349845,0.192569659,1.320123839,0.273993808,0.274303406,0.301857585,0.284210526,0.715789474,0.634365325,1.274922601,0.907120743,0.382972136,0.611455108,0.243653251,0.367182663,0.182972136,0.874922601,1.332817337,0.768421053,0.220433437,0.245820433,0.463157895,0.170897833,0.400928793,1.545201238,0.768111455,0.573684211,0.667801858,0.87244582,0.814860681,0.491331269,0.702167183,0.415479876,0.508978328,0.571826625,0.587306502,0.147418738,0.708604207,0.145889101,1.234799235,0.215487572,0.194837476,0.901720841,0.853728489,0.224091778,0.202294455,0.128489484,0.160229446,0.193690249,0.340726577,0.13709369,0.18374761,0.132122371,0.536520076,0.303632887,1.437476099,1.798661568,0.227724665,1.221414914,0.675525813,0.226195029,,,0.128489484,0.17208413,0.41625239,,,0.387954111,0.719502868
0.252289233,0.402904957,0.303125987,1.918850647,2.520682033,0.222923903,0.207136091,1.911588254,0.195137354,1.339122198,0.280075781,0.292074518,0.297126618,0.282286075,0.768866435,0.646984528,1.264603726,0.884748974,0.387432902,0.617619198,0.255762551,0.373223871,0.18124408,0.890748342,1.395642564,0.795389959,0.212503947,0.23492264,0.491316704,0.167666561,0.40858857,1.600568361,0.792232397,0.584149037,0.644142722,0.905588885,0.752762867,0.491000947,0.694347963,0.418692769,0.526681402,0.568361225,0.588253868,0.135333979,0.654211036,0.14714424,1.197095837,0.22071636,0.222265247,0.916940949,0.832526621,0.215488867,0.171732817,0.121974831,0.170571152,0.181026137,0.330493708,0.14249758,0.19535334,0.127976767,0.53339787,0.288286544,1.513068732,1.824007744,0.215488867,1.152952565,0.700871249,0.22071636,,,0.121974831,0.172894482,0.387028074,,,0.340367861,0.735140368
0.342508324,0.71054384,0.362708102,2.79145394,5.502663707,0.263152053,0.181354051,5.229522752,0.267924528,1.242175361,0.335627081,0.356825749,0.331520533,0.311653718,1.048612653,0.957713651,2.089678135,1.282685905,0.44472808,0.911986681,0.244395117,0.391120977,0.173917869,1.594228635,3.507769145,1.221309656,0.254162042,0.303440622,0.863485017,0.160488346,0.49245283,2.919644839,0.894339623,0.483462819,0.469256382,0.902330744,0.649056604,0.417203108,0.669922309,0.408657048,0.353940067,0.509766926,0.348834628,0.213671128,1.332158222,0.151111377,1.538420172,0.286149618,0.590941683,1.57289675,0.385038241,0.141312141,0.203692639,0.146032505,0.182301625,0.224844646,0.28585086,0.11167543,0.21540392,0.118188337,0.565905832,0.303716539,1.677939771,2.504780115,0.163360421,1.40541348,0.856895315,0.237810707,0.127629063,0.125537763,0.146032505,0.103907744,0.512189293,0.248804971,0.184094168,0.201123327,1.019478967
0.34324204,0.70329548,0.363838789,2.860164774,5.63905589,0.264195057,0.183589401,5.214874193,0.282119795,1.378980183,0.320529949,0.368960143,0.337564017,0.322867958,1.022266756,1.032175462,2.08661768,1.342351369,0.447450456,0.927410376,0.243486974,0.390224894,0.178022712,1.694611445,3.603206413,1.213872189,0.253061679,0.312625251,0.8833222,0.158093966,0.493097306,3.006680027,0.907926965,0.505678023,0.494433311,0.917390336,0.684591405,0.443219773,0.677020708,0.427299043,0.357604097,0.532064128,0.366176798,0.21955908,1.386676278,0.159968763,1.602631105,0.299333213,0.579263531,1.606115216,0.383732805,0.15636451,0.211930077,0.150297351,0.184357542,0.229530846,0.284555776,0.116597585,0.221481348,0.123445666,0.548206884,0.317414549,1.653931639,2.503394005,0.185498889,1.513425842,0.870547246,0.237159849,0.131675377,0.124046375,0.150297351,0.103021565,0.491079474,0.242926653,0.179371659,0.210668589,1.035021325
0.342134093,0.707274321,0.370070114,2.892638037,6.492659947,0.276730938,0.189745837,5.269390885,0.287576687,1.560801928,0.323400526,0.376205083,0.343558282,0.321209465,1.094763365,1.048970202,2.116783523,1.420245399,0.468229623,0.966367222,0.247699387,0.409947415,0.181967572,1.753177038,3.716586328,1.238935145,0.260845749,0.32208589,0.900635408,0.162576687,0.494631902,3.054776512,0.924737073,0.512598598,0.507120947,0.949167397,0.736086766,0.466367222,0.696209465,0.45508326,0.369741455,0.556967572,0.380148992,0.223812622,1.421186491,0.164902112,1.690246643,0.318684569,0.615366416,1.657834033,0.355888094,0.164014905,0.217602177,0.147867747,0.184775537,0.221505885,0.283492045,0.11681552,0.211273437,0.134677944,0.535813568,0.316673567,1.588454486,2.493405098,0.173301,1.590702076,0.85544449,0.236174366,0.132134619,0.12639735,0.147867747,0.106109895,0.496007571,0.243331165,0.190157923,0.202164784,1.006387887
0.32630854,0.653168044,0.349724518,2.728236915,5.089393939,0.262396694,0.18953168,5.038842975,0.250964187,1.213085399,0.320110193,0.38292011,0.332506887,0.313636364,1.005509642,0.898484848,2.021625344,1.396418733,0.433471074,0.870110193,0.253168044,0.408539945,0.173415978,1.444077135,3.271900826,1.201101928,0.262258953,0.287327824,0.846418733,0.163911846,0.48415978,2.718181818,0.845730028,0.488016529,0.468595041,0.880578512,0.678099174,0.416253444,0.66322314,0.397107438,0.347933884,0.489393939,0.354407713,0.206670228,1.180874609,0.146989239,1.45943677,0.286041365,0.596657254,1.336106235,0.372739067,0.148439289,0.190109135,0.147370831,0.182019385,0.217889033,0.311302755,0.107151034,0.213996795,0.11401969,0.571853774,0.296802259,1.608486606,2.485461345,0.164389834,1.409906128,0.867511257,0.237273907,0.135617797,0.125391132,0.147370831,0.105014119,0.477142639,0.236510723,0.189040678,0.207662367,1.083568648
0.332271027,0.660523763,0.353193848,2.832201746,5.197311902,0.268809755,0.187612581,5.185949841,0.256616323,1.369267008,0.319246224,0.369544132,0.337120687,0.317722045,1.018290148,0.936538728,2.026049605,1.422613274,0.451295552,0.919495635,0.255923514,0.407510046,0.179853125,1.485935984,3.301371761,1.199944575,0.26118886,0.293335181,0.856311487,0.167244007,0.487875849,2.847582098,0.858389913,0.513925454,0.498545102,0.894000277,0.719828183,0.41263683,0.693224331,0.422197589,0.361091866,0.526950256,0.357212138,0.210579228,1.284587426,0.156523084,1.542881448,0.296187456,0.572964195,1.367024979,0.372360993,0.158533756,0.203464543,0.151651071,0.181579151,0.218235249,0.30392081,0.115381641,0.208800557,0.121954992,0.573969531,0.309102158,1.569561519,2.501740005,0.174696466,1.432449153,0.875029,0.238960637,0.141056376,0.138349702,0.151651071,0.114066971,0.476838605,0.234165958,0.191013843,0.222488593,1.094037584
0.335847504,0.675671969,0.378771256,2.825287987,5.92402633,0.300877674,0.216401536,5.170735052,0.262753703,1.524410313,0.322270982,0.373560066,0.347641251,0.332693363,1.037026879,0.979703785,2.072270982,1.508913878,0.470515634,0.967224355,0.2556226,0.435545804,0.193362589,1.600795392,3.52975864,1.200630828,0.265085025,0.355046626,0.8665661,0.170735052,0.493006034,2.764399342,0.855458036,0.523587493,0.510970927,0.92361492,0.757268239,0.449808009,0.717498629,0.450905101,0.369171695,0.536889742,0.380279759,0.212385321,1.36941896,0.163608563,1.666207951,0.323165138,0.622171254,1.412538226,0.365749235,0.177140673,0.21353211,0.150611621,0.161085627,0.221712538,0.302522936,0.116590214,0.197477064,0.134480122,0.544266055,0.323547401,1.530275229,2.507568807,0.18295107,1.502981651,0.859097859,0.25588685,0.137844037,0.129434251,0.150611621,0.114602446,0.481269113,0.234021407,0.201070336,0.203440367,1.042966361
0.304788056,0.617298782,0.335163892,2.638235799,4.87660889,0.280590355,0.199416509,4.835421315,0.236313712,1.226531663,0.309764888,0.365711344,0.336536811,0.318688862,0.902351124,0.805388708,1.845203364,1.380470225,0.43847606,0.929809507,0.270808306,0.433499228,0.190835765,1.308906813,2.981122361,1.155139866,0.265145015,0.294147932,0.801784795,0.181396945,0.466792518,2.484983697,0.765402437,0.465076369,0.458211773,0.904925348,0.689720268,0.392826497,0.672043933,0.398318174,0.345289171,0.482752703,0.387849665,0.189124309,1.029642,0.1540549,1.403506941,0.281598998,0.565285461,1.266360505,0.366558814,0.151758689,0.182966287,0.149566851,0.181922555,0.217096336,0.301743033,0.112618725,0.205510907,0.112096858,0.62488258,0.30873604,1.577392756,2.477298821,0.183905647,1.435236405,0.866611001,0.239954076,0.155724872,0.146540027,0.149566851,0.108965661,0.470932053,0.245277111,0.202170963,0.240371569,0.795637199
0.30227882,0.623156836,0.345006702,2.629859249,4.593163539,0.283847185,0.198223861,4.782004021,0.254524129,1.324899464,0.305630027,0.357238606,0.327580429,0.320207775,0.918063003,0.806132708,1.83327748,1.392426273,0.448558981,0.922587131,0.264745308,0.433143432,0.190180965,1.32272118,2.972352547,1.152647453,0.259383378,0.298760054,0.794571046,0.173760054,0.453753351,2.447386059,0.751340483,0.48441689,0.491621984,0.889410188,0.705931635,0.380697051,0.722352547,0.40616622,0.346347185,0.485087131,0.35924933,0.189025641,1.071384615,0.153128205,1.453230769,0.303692308,0.533333333,1.190358974,0.357128205,0.155282051,0.188512821,0.151179487,0.176717949,0.211589744,0.291179487,0.122974359,0.195692308,0.112307692,0.611384615,0.310666667,1.483794872,2.410666667,0.193846154,1.429538462,0.846769231,0.243692308,0.149641026,0.147282051,0.151179487,0.114974359,0.457846154,0.237846154,0.214153846,0.238153846,1.044512821
0.298825503,0.627516779,0.348993289,2.665436242,5.242281879,0.290771812,0.195134228,4.947818792,0.245973154,1.559731544,0.306879195,0.367114094,0.350503356,0.338422819,0.93557047,0.870469799,1.901174497,1.497651007,0.475671141,0.995973154,0.267785235,0.465436242,0.208724832,1.41409396,3.147147651,1.165604027,0.26761745,0.326342282,0.804026846,0.176174497,0.470637584,2.488590604,0.775671141,0.505704698,0.500838926,0.915771812,0.787248322,0.433557047,0.711073826,0.440771812,0.357718121,0.524328859,0.389765101,0.191810345,1.290024631,0.161432677,1.533353859,0.312294745,0.588977833,1.329638752,0.331896552,0.179084565,0.204536125,0.143062397,0.192836617,0.211514778,0.281711823,0.122229064,0.1886289,0.128489327,0.569786535,0.318041872,1.460077997,2.450738916,0.186063218,1.461206897,0.841646141,0.241276683,0.151067323,0.156917077,0.143062397,0.121305419,0.450431034,0.248255337,0.226395731,0.23614532,1.010570608
0.301658449,0.611385029,0.321604662,2.430300314,4.085387719,0.317794711,0.210219632,4.418870462,0.22523532,1.3404303,0.350067234,0.356118333,0.324966383,0.322052891,0.899372479,0.804347826,1.758628418,1.223890632,0.450694756,0.871806365,0.288883909,0.44666069,0.241371582,1.235320484,2.569475571,1.153518602,0.283505155,0.306813088,0.768265352,0.199910354,0.47310623,2.205737338,0.79224563,0.477588525,0.466158673,0.84087853,0.674361273,0.367772299,0.884356791,0.392424922,0.351187808,0.455849395,0.33662035,0.18191135,0.853446067,0.152190623,1.426082501,0.288239816,0.633102741,1.34319754,0.346015885,0.320010249,0.185114015,0.14104535,0.188188573,0.207404561,0.347553164,0.115424033,0.178196259,0.104791186,0.66090187,0.32257238,1.494875737,2.345887779,0.179349219,1.839354343,0.943761209,0.29144248,0.146810146,0.146810146,0.14104535,0.159877018,0.423007943,0.213937996,0.200102485,0.248014348,1.143991801
0.326462766,0.619237589,0.328235816,2.432402482,3.945257092,0.279920213,0.213652482,4.414450355,0.231161348,1.279033688,0.324024823,0.356382979,0.317375887,0.322473404,0.875443262,0.785460993,1.729609929,1.210106383,0.493129433,0.83266844,0.291445035,0.449689716,0.210771277,1.248670213,2.570257092,1.162898936,0.302526596,0.315824468,0.774157801,0.192597518,0.468971631,2.139184397,0.785904255,0.475620567,0.45412234,0.843306738,0.664450355,0.373670213,0.677969858,0.391843972,0.353945035,0.487810284,0.342641844,0.190272374,0.859143969,0.162127108,1.485343709,0.286511025,0.646433204,1.349286641,0.374967575,0.341115435,0.19156939,0.150972763,0.191699092,0.209338521,0.347470817,0.121011673,0.186770428,0.112970169,0.691699092,0.338391699,1.522697795,2.402204929,0.188845655,1.893644617,0.950324254,0.283527886,0.172892348,0.148119326,0.150972763,0.152010376,0.430869001,0.232166018,0.204539559,0.244876783,1.160311284
0.344929513,0.626193724,0.383583447,2.534561164,4.097316962,0.303547067,0.222828558,4.592769441,0.239427012,1.360163711,0.339472487,0.360163711,0.333788085,0.335379718,0.92633015,0.827876307,1.839699864,1.256707594,0.45998181,0.871305139,0.298317417,0.467030468,0.219872669,1.283765348,2.598453843,1.177125966,0.287175989,0.331059573,0.793542519,0.195770805,0.512050932,2.261255116,0.815597999,0.483856298,0.503638017,0.893815371,0.732378354,0.438153706,0.720327422,0.407003183,0.373124147,0.51273306,0.350386539,0.188809369,0.880156148,0.160182173,1.521665582,0.300325309,0.64281067,1.414053351,0.339492518,0.352114509,0.201951854,0.14066363,0.187638256,0.223942746,0.327651269,0.124528302,0.182823682,0.112687053,0.676122316,0.331685101,1.510344828,2.378919974,0.19245283,1.897202342,0.962784645,0.283409239,0.150683149,0.163175016,0.14066363,0.151463891,0.455172414,0.252700065,0.218867925,0.249186727,1.139492518
0.28934276,0.582089552,0.349829798,2.398795496,3.786855198,0.320764598,0.222833202,4.325739722,0.234354543,1.419219691,0.324692328,0.385703064,0.330714847,0.341450642,0.830322074,0.761717727,1.692065986,1.221523959,0.460068081,0.924849437,0.306362922,0.480754124,0.216286986,1.212359256,2.439643886,1.096622152,0.277559571,0.313170987,0.773500916,0.221000262,0.440167583,2.05446452,0.852579209,0.460591778,0.451165226,0.843152658,0.689447499,0.367897355,0.77088243,0.385441215,0.325739722,0.430479183,0.33987955,0.168073263,0.736757048,0.152810199,1.379242234,0.273657748,0.537259831,1.149937152,0.347997845,0.168432394,0.17884719,0.146166278,0.1969833,0.20093374,0.275453403,0.119051894,0.187825462,0.108457533,0.770335787,0.329502604,1.69797091,2.311007362,0.216555935,1.458071467,0.949542108,0.304722571,0.186568504,0.174537619,0.146166278,0.163224996,0.476028012,0.247979889,0.245465972,0.316394326,1.156401508
0.351955307,0.60415004,0.378558127,2.457302474,3.810055866,0.316307529,0.229316308,4.424048949,0.248470338,1.442670923,0.342910348,0.362596435,0.3367917,0.34557063,0.879223198,0.782122905,1.791965948,1.272944932,0.474062251,0.89358872,0.312849162,0.48603352,0.226922054,1.227986167,2.442936951,1.138068635,0.290236765,0.32349029,0.789571695,0.220803405,0.437882416,2.140728917,0.864857675,0.460760841,0.463421123,0.867783985,0.718276137,0.374833732,0.689545092,0.395051875,0.334663474,0.47273211,0.367118915,0.180498297,0.735615702,0.156658899,1.413335723,0.287685965,0.536655315,1.147158989,0.340921312,0.176196451,0.186054849,0.151460835,0.193045349,0.213837605,0.281591683,0.126187489,0.18713031,0.118659258,0.776124754,0.343251479,1.721455458,2.339666607,0.184979387,1.445241083,0.961641871,0.300949991,0.220828105,0.174045528,0.151460835,0.168130489,0.482882237,0.266535221,0.267072952,0.31385553,1.17314931
0.316243929,0.615488397,0.364004317,2.565569347,3.677280086,0.328116568,0.231786292,4.508904479,0.257960065,1.481381543,0.349163519,0.37425796,0.329735564,0.352671344,0.966270912,0.801942795,1.856718834,1.34430653,0.47004857,0.973556395,0.322989746,0.514031301,0.234754452,1.258229897,2.483810038,1.156233135,0.292498651,0.382892607,0.80733945,0.220453319,0.498381004,2.164867782,0.872638964,0.497301673,0.466810577,0.886670264,0.768213708,0.40124123,0.75849973,0.417970858,0.359417161,0.463842418,0.360226659,0.178311499,0.759643377,0.155385735,1.488719068,0.282933042,0.540574964,1.203056769,0.329148472,0.19286754,0.182678311,0.138828239,0.193777293,0.21069869,0.278202329,0.136826783,0.193595342,0.123726346,0.783114993,0.340975255,1.758369723,2.325327511,0.205604076,1.431222707,0.968340611,0.293850073,0.234898108,0.203056769,0.138828239,0.171761281,0.512918486,0.279839884,0.281477438,0.311863173,1.161208151
0.281035689,0.563610917,0.376906928,2.528481456,4.990762771,0.280895731,0.202239328,4.155913226,0.252764171,1.351574528,0.313785864,0.406018195,0.349755073,0.334219734,0.911546536,0.927921624,1.851504549,1.260461861,0.495451365,0.847585724,0.274877537,0.424772568,0.198880336,1.387543737,2.775787264,1.258782365,0.290972708,0.307207838,0.852624213,0.190902729,0.425612316,2.880195941,0.835549335,0.549895031,0.510706788,0.951014696,0.623372988,0.448005598,0.681875437,0.390062981,0.392022393,0.500209937,0.442547236,0.204157499,1.052120476,0.141946742,1.684849404,0.300735908,0.383658296,1.677945528,0.190653213,0.139594871,0.173507321,0.14786435,0.16834838,0.198239891,0.199833093,0.107048024,0.201198695,0.119793642,0.487823382,0.273120401,1.522039299,2.466960018,0.156057962,1.51331462,0.738714817,0.196950156,,0.109779228,0.14786435,0.094226538,0.43843411,0.162279038,0.151202488,,0.944237918
0.293219129,0.578158458,0.405281941,2.686509636,5.411991435,0.293076374,0.209707352,4.267951463,0.266809422,1.485224839,0.322341185,0.391149179,0.350463954,0.343326196,0.975874375,0.986723769,1.970735189,1.407851535,0.508493933,0.907494647,0.284653819,0.438115632,0.212990721,1.476231263,2.941613133,1.303925767,0.30206995,0.327052106,0.891506067,0.217273376,0.439685939,2.99200571,0.873518915,0.583154889,0.521484654,0.971163455,0.669807281,0.47337616,0.713347609,0.410706638,0.414132762,0.541613133,0.457815846,0.204260746,1.02062861,0.140574601,1.703548121,0.306653664,0.377616083,1.890330808,0.185882529,0.157977646,0.184532293,0.148450979,0.159777961,0.188883055,0.200060011,0.116645413,0.183407096,0.122721476,0.468607006,0.258270197,1.434100968,2.475733253,0.164053709,1.536193834,0.751706549,0.196084315,,0.121221214,0.148450979,0.099092341,0.443702648,0.15182657,0.155577226,,0.91365989
0.308938468,0.58675572,0.397754725,2.673014068,6.215859031,0.299985789,0.235611766,4.273980389,0.268011937,1.655677135,0.320164843,0.400596845,0.333664914,0.360665056,0.989199943,1.027568566,1.981952537,1.608355833,0.570981953,0.95083132,0.27824357,0.459428734,0.223532755,1.568139832,2.999573682,1.328406992,0.308796362,0.338212306,0.90024158,0.187153617,0.447491829,3.083274122,0.932641751,0.594003126,0.55861873,1.002557908,0.726730141,0.505328975,0.738382834,0.455876084,0.441665482,0.536592298,0.48131306,0.203310916,1.042495011,0.155938216,1.748503437,0.309511492,0.38223339,2.002734462,0.188308329,0.169980046,0.197546375,0.139974873,0.162367896,0.183800163,0.189121277,0.11048703,0.180178849,0.131328061,0.436331387,0.277436997,1.385706895,2.408986771,0.165767497,1.508905476,0.728401449,0.199689602,,0.11861651,0.139974873,0.097701574,0.434409874,0.156159929,0.17005395,,0.887000222
0.282781809,0.568748894,0.360998053,2.524685896,4.791010441,0.295699876,0.207396921,3.980888338,0.251813838,1.375862679,0.315873297,0.379932755,0.347726066,0.340470713,0.918775438,0.912758804,1.80162803,1.307202265,0.476021943,0.817731375,0.297823394,0.451601486,0.212882676,1.234117855,2.545390196,1.2088126,0.297469474,0.316227216,0.862856132,0.19837197,0.424349673,2.703946204,0.860909574,0.524862856,0.512475668,0.923199434,0.632985312,0.45832596,0.725712263,0.407361529,0.360644134,0.493717926,0.445584852,0.201688183,1.04448858,0.154121152,1.70734856,0.291261172,0.38142999,1.584806356,0.187884806,0.145382324,0.191161867,0.143098312,0.186395233,0.194240318,0.222641509,0.109136048,0.203078451,0.125024826,0.554220457,0.27795432,1.609731877,2.547567031,0.171300894,1.55551142,0.828202582,0.219860973,,0.124428997,0.143098312,0.10734856,0.45590864,0.142105263,0.165243297,,1.08123138
0.30311064,0.569459173,0.377518558,2.54524567,4.829268293,0.299752563,0.217921527,3.977730647,0.255390597,1.4922234,0.326440438,0.384588194,0.357016614,0.353835277,0.921703782,0.943796394,1.854188759,1.416931778,0.528632025,0.881053376,0.327324143,0.461117002,0.220572641,1.284906327,2.637681159,1.264757865,0.284552846,0.322552139,0.871332626,0.227465536,0.423824673,2.722870272,0.825733475,0.557617533,0.515553199,0.947507953,0.681512902,0.475079533,0.695652174,0.396429834,0.396606575,0.478614351,0.443619654,0.207664884,1.040007922,0.158447217,1.771439889,0.314517726,0.367300456,1.624678154,0.183798772,0.152010299,0.191325015,0.147256883,0.182610418,0.190631808,0.218261042,0.120617944,0.202119232,0.127946128,0.537037037,0.283719548,1.56278471,2.55060408,0.173796791,1.533769063,0.818280848,0.218261042,,0.132105367,0.147256883,0.107050901,0.480392157,0.155278273,0.187561893,,1.086551792
0.302090716,0.57902197,0.394223955,2.651842665,5.603472714,0.312189936,0.247873848,4.035967399,0.271438696,1.640148831,0.331856839,0.402374203,0.35453579,0.368710135,0.96172927,0.979447201,1.941176471,1.564138909,0.529234585,0.943479802,0.299787385,0.551381999,0.238660524,1.371545004,2.82919915,1.291105599,0.290219702,0.334691708,0.898121899,0.209425939,0.420623671,2.743444366,0.855953225,0.589829908,0.519844082,0.980333097,0.729801559,0.510985117,0.734231042,0.433026223,0.423635719,0.519135365,0.476789511,0.20736605,1.105495151,0.163679107,1.810069546,0.318248604,0.383974924,1.70790479,0.183269664,0.178959741,0.199921638,0.144872172,0.173572338,0.189244784,0.218532667,0.126359095,0.199235968,0.137133901,0.518268195,0.305906553,1.52933686,2.543246155,0.174160055,1.6045646,0.793711431,0.22107944,,0.135174846,0.144872172,0.103732001,0.454892742,0.163483201,0.208933294,,1.04956411
0.285682023,0.51535682,0.350045167,2.480126468,4.256323397,0.348915989,0.223577236,3.901084011,0.254742547,1.439701897,0.314814815,0.397470641,0.352303523,0.349593496,0.899954833,0.836269196,1.781165312,1.316847335,0.476287263,0.852077687,0.318428184,0.485546522,0.232610659,1.167795845,2.411472448,1.215898826,0.287037037,0.314814815,0.861336947,0.217479675,0.388211382,2.500225836,0.758581752,0.521454381,0.484191509,0.909891599,0.668247516,0.408762421,0.659439928,0.401761518,0.357723577,0.480803975,0.442863595,0.189832271,0.933558705,0.157456768,1.636718242,0.286308672,0.361981537,1.411519958,0.175789884,0.156416591,0.188141984,0.136393187,0.180600702,0.182681056,0.208685477,0.11064881,0.206995189,0.123520999,0.567156417,0.292159667,1.593550904,2.503315564,0.178520348,1.483162138,0.821089585,0.2199974,,0.135222988,0.136393187,0.12053049,0.46599922,0.164477961,0.188922117,,1.10076713
0.252850877,0.529385965,0.35745614,2.478508772,4.535307018,0.310964912,0.259649123,3.799122807,0.254605263,1.507675439,0.322149123,0.397587719,0.348026316,0.357675439,0.906359649,0.846052632,1.794078947,1.400877193,0.487938596,0.891885965,0.307017544,0.483114035,0.227631579,1.203947368,2.356798246,1.206798246,0.291447368,0.326973684,0.844078947,0.215789474,0.398464912,2.453508772,0.756578947,0.548245614,0.499561404,0.886403509,0.691885965,0.44627193,0.680921053,0.373464912,0.371929825,0.438596491,0.429605263,0.188734924,0.948550167,0.160508083,1.684629202,0.29060816,0.354118553,1.332948422,0.180266872,0.176546061,0.177700795,0.144855017,0.171285604,0.188991532,0.215807031,0.124198101,0.196048242,0.125224532,0.546061073,0.284706184,1.575057737,2.474467539,0.180908391,1.525660765,0.825763408,0.227354375,,0.154991019,0.144855017,0.116371568,0.500384911,0.159609956,0.202848345,,1.075570952
0.27897458,0.52800517,0.361912969,2.520896165,4.763679449,0.359974149,0.229642396,3.735028005,0.249892288,1.627100388,0.308272296,0.397888841,0.353295993,0.374192159,0.891856958,0.871607066,1.829599311,1.460146489,0.503015941,0.905859543,0.306764326,0.487289961,0.244075829,1.222533391,2.45088324,1.215208962,0.287160707,0.33347695,0.848125808,0.214562688,0.413614821,2.441835416,0.763679449,0.541361482,0.497630332,0.928694528,0.745368376,0.464454976,0.719086601,0.397673417,0.409521758,0.467255493,0.451960362,0.190384861,1.045518476,0.166730597,1.753356348,0.310829817,0.350594553,1.50722414,0.179516686,0.189234113,0.199846567,0.143076333,0.169543537,0.178365938,0.200997315,0.125559391,0.194987853,0.134765375,0.53599284,0.294847206,1.494693773,2.495333078,0.177470912,1.543536632,0.822912671,0.219537144,,0.146144994,0.143076333,0.119294208,0.483825598,0.164940545,0.219281422,,1.043089119
0.262447257,0.544303797,0.373277075,2.545428973,3.875668073,0.339803094,0.243037975,3.793530239,0.264416315,1.572151899,0.342616034,0.406751055,0.364275668,0.384247539,0.899296765,0.854571027,1.811814346,1.335021097,0.510267229,0.865541491,0.392405063,0.522362869,0.25625879,1.132770745,2.273417722,1.220253165,0.301547117,0.340084388,0.879887482,0.243881857,0.414627286,2.414345992,0.855696203,0.552461322,0.569338959,1.035161744,0.711954993,0.428410689,0.700984529,0.405063291,0.413220816,0.468635724,0.457946554,0.185114833,0.850284925,0.174753929,1.69072699,0.307546192,0.37351062,1.322742186,0.179243654,0.211189777,0.186841651,0.129165947,0.159903298,0.164911069,0.164565705,0.129683992,0.197202556,0.096701779,0.487653255,0.264721119,1.315144189,1.980486963,0.187187014,1.392850976,0.682265585,0.202901053,,0.150405802,0.129165947,0.107926092,0.450872043,0.190640649,0.197029874,,0.935244345
0.270999725,0.512806389,0.384742495,2.507022859,4.273753787,0.35665106,0.242632884,3.835307078,0.254750757,1.615532911,0.34866428,0.416138805,0.372624621,0.458000551,0.927292757,0.859818232,1.792343707,1.399063619,0.502340953,0.893968604,0.327458001,0.527127513,0.244836133,1.136876893,2.292756816,1.228862572,0.313136877,0.355549435,0.855411732,0.234921509,0.421646929,2.370145965,0.799779675,0.613054255,0.598457725,0.980996971,0.757917929,0.432663178,0.7345084,0.424951804,0.442302396,0.488846048,0.473423299,0.188552767,0.932966655,0.177724304,1.78239945,0.30577518,0.370058439,1.33310416,0.183396356,0.227225851,0.197834307,0.116191131,0.162426951,0.155207975,0.167583362,0.13905122,0.18958405,0.099862496,0.492437264,0.253867308,1.334135442,2.010312822,0.179958749,1.403231351,0.698693709,0.207631488,,0.149879684,0.116191131,0.121003781,0.462014438,0.192162255,0.227225851,,0.889996562
0.290473712,0.518740239,0.38209266,2.416189485,4.279541905,0.326132223,0.241801145,3.562467465,0.245705362,1.611140031,0.311556481,0.403175429,0.372201978,0.387818844,0.892503904,0.835242061,1.750390422,1.39380531,0.509890682,0.889380531,0.336803748,0.506767309,0.253253514,1.138729828,2.283185841,1.191306611,0.334200937,0.344872462,0.8443519,0.227745966,0.425299323,2.288912025,0.753513795,0.565590838,0.593440916,0.923217074,0.785528371,0.474492452,0.803487767,0.428422697,0.435190005,0.496876627,0.474752733,0.183694011,1.004864956,0.179332327,1.837443382,0.326287536,0.330984734,1.38366046,0.178158027,0.236537494,0.200972991,0.105854722,0.16188559,0.144438853,0.160208019,0.136554269,0.188894481,0.110551921,0.453279651,0.260694514,1.319241738,2.060728066,0.1739641,1.461667505,0.731924174,0.193927193,,0.149471565,0.105854722,0.126488844,0.450092266,0.196779064,0.237040765,,0.586478779
0.22092145,0.468277946,0.351963746,2.570996979,3.702416918,0.369712991,0.244712991,3.822129909,0.295694864,1.641616314,0.374622356,0.402945619,0.350075529,0.408987915,0.887839879,0.817220544,1.765483384,1.381797583,0.511329305,0.991691843,0.398413897,0.574018127,0.228851964,1.11858006,2.270392749,1.231873112,0.361404834,0.415407855,0.898036254,0.305135952,0.380287009,2.255664653,0.889728097,0.541540785,0.648036254,1.007930514,0.783610272,0.447885196,0.70694864,0.388595166,0.436555891,0.411253776,0.481117825,0.171587505,0.833547283,0.166452717,1.661317929,0.292896876,0.351946941,1.201754386,0.179289688,0.180787334,0.159392383,0.138211382,0.182284981,0.167094566,0.210312366,0.112323492,0.192768507,0.110397946,0.572314934,0.319640565,1.514762516,2.320282413,0.204107831,1.439666239,0.841035516,0.235130509,,0.16966196,0.138211382,0.144201968,0.511125374,0.2173727,0.245827985,,1.075310227
0.257121987,0.458728999,0.335646457,2.477720964,3.80715851,0.434623813,0.23082542,3.73265157,0.302410519,1.632943755,0.309715121,0.493425858,0.356464573,0.438276114,0.893352812,0.837107378,1.752373996,1.414901388,0.542366691,1.006939372,0.407231556,0.563550037,0.258948137,1.205624543,2.289992695,1.215120526,0.314463112,0.396639883,0.88641344,0.26990504,0.393352812,2.247626004,0.822498174,0.562819576,0.563184806,0.953250548,0.811541271,0.482468955,0.810080351,0.437910884,0.402848795,0.505478451,0.471877283,0.178646051,0.895737568,0.164020059,1.777893857,0.306936899,0.330965316,1.188257417,0.17404931,0.195152528,0.172586711,0.128917677,0.177601337,0.166109486,0.203301295,0.127246135,0.182198078,0.110112829,0.578353531,0.297325533,1.521103218,2.272252403,0.191600501,1.447764313,0.849352277,0.228583368,,0.184914333,0.128917677,0.131842875,0.519849561,0.217091517,0.279983285,,1.056414542
0.261644833,0.463973799,0.401746725,2.539665211,4.097525473,0.392285298,0.312954876,3.759461426,0.294032023,1.800946143,0.306768559,0.469068413,0.377729258,0.421761281,0.917394469,0.859898108,1.84643377,1.474526929,0.550946143,1.06077147,0.403202329,0.586244541,0.286754003,1.21797671,2.387190684,1.257641921,0.387190684,0.343158661,0.917030568,0.275836972,0.404294032,2.248180495,0.857714702,0.566229985,0.538937409,1.000727802,0.885007278,0.519286754,0.803129549,0.454876274,0.435225619,0.541484716,0.516739447,0.182024793,1.035743802,0.172520661,1.836157025,0.311570248,0.342355372,1.252479339,0.164876033,0.206404959,0.18677686,0.113842975,0.161983471,0.147933884,0.188842975,0.119421488,0.18677686,0.123760331,0.556818182,0.313636364,1.438636364,2.280371901,0.205371901,1.475413223,0.826033058,0.223760331,,0.202066116,0.113842975,0.124173554,0.52231405,0.236570248,0.276033058,,1.015289256
0.333635892,0.602178423,0.324040456,2.8344139,5.132131743,0.242997925,0.179460581,6.35840249,0.216286307,1.278267635,0.337525934,0.35373444,0.30186722,0.283843361,0.939704357,1.014393154,2.091026971,1.294087137,0.417920124,0.735995851,0.231198133,0.378501037,0.178293568,1.320539419,2.81846473,1.202022822,0.247406639,0.293698133,0.812629668,0.158195021,0.464600622,2.73003112,0.547977178,0.462136929,0.455912863,0.878241701,0.567427386,0.377593361,0.604123444,0.338174274,0.291364108,0.436332988,0.39626556,0.190534445,1.19420445,0.136325407,1.66717639,0.290465632,0.363865739,1.373346586,0.082880954,0.134796238,0.192292989,0.135943115,0.159645233,0.20452634,0.141524581,0.10620078,0.237021179,0.122333512,0.549812677,0.277085404,1.528174937,2.79302699,0.164385656,1.462038382,0.834696842,0.22371741,0.134261029,0.120727884,0.135943115,0.108341616,0.450569615,0.115987461,0.154446059,0.16912608,1.062237174
0.382975975,0.588607595,0.307672436,2.77124774,5.116507362,0.245672953,0.177344355,6.2680186,0.212994058,1.302505812,0.331051408,0.348359597,0.296305864,0.289460088,0.947946267,0.999612503,2.058124516,1.269310256,0.402996642,0.76156032,0.240118832,0.370963575,0.168302764,1.303022475,2.740893826,1.211960734,0.243606303,0.292947559,0.812968225,0.157452855,0.464866959,2.832730561,0.540170499,0.474554379,0.475846035,0.881555154,0.5679411,0.369671919,0.59958667,0.332730561,0.299664169,0.435288039,0.392921726,0.194642857,1.197282609,0.138509317,1.704891304,0.295341615,0.377018634,1.39378882,0.083540373,0.133307453,0.198524845,0.139052795,0.167624224,0.211645963,0.146506211,0.105978261,0.241614907,0.125776398,0.543944099,0.277872671,1.533540373,2.80931677,0.167003106,1.494021739,0.847204969,0.226164596,0.136956522,0.111878882,0.139052795,0.110714286,0.456677019,0.120729814,0.167624224,0.175543478,1.076086957
0.940955587,0.608701282,0.321766153,2.789071604,5.36902758,0.239673702,0.181017739,6.4638094,0.211187362,1.39984462,0.329923605,0.358280461,0.305192283,0.292632397,0.954680824,1.024860805,2.112262074,1.332383789,0.418878674,0.761103198,0.242133886,0.377314515,0.172342354,1.35556131,2.788424187,1.196814709,0.247831154,0.294186197,0.812119643,0.157192801,0.478311537,2.798653373,0.539945617,0.466140101,0.455910915,0.946652855,0.586948077,0.382105399,0.616211317,0.346626958,0.306875566,0.473650136,0.40062152,0.191941108,1.196667958,0.141263076,1.730492057,0.302363425,0.372103836,1.442464161,0.082758621,0.148469585,0.197132894,0.145679969,0.160170477,0.213250678,0.144207671,0.107012786,0.235800077,0.133436652,0.519101124,0.281441302,1.542192948,2.836807439,0.179077877,1.54668733,0.851297947,0.219992251,0.135838822,0.114606742,0.145679969,0.110964742,0.466408369,0.117628826,0.167067028,0.171406432,1.035102673
0.343283582,0.576451078,0.323880597,2.755389718,4.482089552,0.25920398,0.192205638,6.192868988,0.22106136,1.277943615,0.347263682,0.368159204,0.317578773,0.2986733,0.968490879,0.943946932,1.975124378,1.291873964,0.450746269,0.717910448,0.256882255,0.395522388,0.183084577,1.238971808,2.507131012,1.211276949,0.255058043,0.291044776,0.809950249,0.172305141,0.462354892,2.597512438,0.56384743,0.5026534,0.483747927,0.912935323,0.587230514,0.372636816,0.634162521,0.339137645,0.311276949,0.423548922,0.410447761,0.177618479,1.054460374,0.135802469,1.612305854,0.28614098,0.342194345,1.200517722,0.073675826,0.137196336,0.182596575,0.142373556,0.159896456,0.198227798,0.143269614,0.102947033,0.22311828,0.109717244,0.540023895,0.274990044,1.489048188,2.851851852,0.165671047,1.501194743,0.817702111,0.227499004,0.139287137,0.130326563,0.142373556,0.12136599,0.42612505,0.123357228,0.166567105,0.188072481,1.08213859
0.326129032,0.556451613,0.301774194,2.673548387,4.675806452,0.252419355,0.186129032,5.958064516,0.211451613,1.258870968,0.324677419,0.354677419,0.305967742,0.291612903,0.89516129,0.932741935,1.943548387,1.235645161,0.406129032,0.701290323,0.253225806,0.385483871,0.18,1.156612903,2.515,1.163225806,0.247258065,0.323387097,0.799354839,0.163548387,0.455645161,2.528064516,0.559193548,0.471774194,0.491129032,0.888709677,0.56983871,0.371451613,0.603548387,0.330322581,0.301612903,0.418225806,0.39983871,0.175290814,1.053048536,0.131768953,1.624849579,0.271058965,0.329823506,1.257119936,0.076413959,0.147312475,0.184115523,0.141797032,0.163357401,0.206177296,0.143702367,0.110409146,0.225130365,0.115022062,0.53569996,0.288908945,1.474227838,2.790613718,0.169875652,1.518852788,0.822904132,0.230144404,0.156036903,0.119534697,0.141797032,0.125350983,0.455074208,0.124247894,0.173686322,0.186823105,1.062976334
0.338065941,0.562233791,0.301782616,2.600567913,4.394541726,0.245937845,0.185833728,5.97933428,0.206026187,1.283325446,0.33538413,0.34548036,0.297050008,0.285376242,0.936740811,0.919230162,1.903454804,1.252247989,0.403218173,0.731503392,0.239943209,0.387285061,0.18504496,1.139611926,2.516169743,1.129831204,0.243729295,0.276542041,0.774412368,0.163748225,0.444707367,2.417889257,0.552610822,0.473891781,0.466950623,0.859283799,0.571225745,0.363622022,0.627228269,0.342009781,0.314245149,0.44439186,0.387758322,0.188050633,1.033620253,0.138025316,1.667037975,0.284658228,0.334886076,1.307848101,0.07878481,0.152202532,0.189063291,0.148151899,0.158177215,0.203240506,0.142886076,0.109063291,0.222582278,0.118987342,0.514329114,0.29356962,1.433620253,2.877873418,0.180658228,1.586126582,0.838481013,0.212556962,0.148759494,0.136101266,0.148151899,0.117772152,0.456101266,0.125265823,0.175189873,0.186632911,1.07321519
0.283811475,0.542622951,0.307172131,2.68852459,4.158811475,0.281147541,0.207377049,6.031557377,0.226229508,1.288729508,0.30942623,0.378688525,0.3,0.31352459,0.947131148,0.894057377,1.92602459,1.247745902,0.422540984,0.721311475,0.292827869,0.435860656,0.202254098,1.095901639,2.311065574,1.160655738,0.265778689,0.297540984,0.803893443,0.192622951,0.435040984,2.349385246,0.541188525,0.482581967,0.453893443,0.85307377,0.574385246,0.358811475,0.629713115,0.33852459,0.284221311,0.40102459,0.416803279,0.17256029,0.944020992,0.142821442,1.550793452,0.294014744,0.316006498,1.104710733,0.071848057,0.138573035,0.174809446,0.138697988,0.15744096,0.190178683,0.145445458,0.112707735,0.214919405,0.101836811,0.559790079,0.280769711,1.472072973,2.784330876,0.172935149,1.436086468,0.782456579,0.22903911,0.152192928,0.136823691,0.138697988,0.117955767,0.416343871,0.146445083,0.184180932,0.206422592,1.086092715
0.274880573,0.522492038,0.292993631,2.603702229,4.332404459,0.267515924,0.202229299,5.87758758,0.217356688,1.270899682,0.320660828,0.361066879,0.300756369,0.302149682,0.887937898,0.852308917,1.896297771,1.207404459,0.436703822,0.738853503,0.267515924,0.418988854,0.212380573,1.049363057,2.282842357,1.142714968,0.254179936,0.29339172,0.776871019,0.179936306,0.428144904,2.274880573,0.520501592,0.456011146,0.445063694,0.849920382,0.577627389,0.337977707,0.616640127,0.321058917,0.287022293,0.414410828,0.392914013,0.170485437,0.945501618,0.14368932,1.638834951,0.296828479,0.325566343,1.212815534,0.07197411,0.15184466,0.171521036,0.143559871,0.171262136,0.1997411,0.149644013,0.106796117,0.229385113,0.110938511,0.582912621,0.299935275,1.501229773,2.844401294,0.190420712,1.529061489,0.825501618,0.227831715,0.156634304,0.150550162,0.143559871,0.12802589,0.419546926,0.140194175,0.191456311,0.206731392,1.114174757
0.284920483,0.514083158,0.287794597,2.471163058,4.001341253,0.259053459,0.189499904,5.821996551,0.207702625,1.287219774,0.290093888,0.346809734,0.276681357,0.308871431,0.894807434,0.835983905,1.80781759,1.23031232,0.405633263,0.735389921,0.261927572,0.402375934,0.185476145,1.042153669,2.251580763,1.068403909,0.24142556,0.279363863,0.76566392,0.172830044,0.409657022,2.233378042,0.51465798,0.448361755,0.440122629,0.844223031,0.560068979,0.327840582,0.59570799,0.330523089,0.277447787,0.39317877,0.392795555,0.166602638,0.957869125,0.152900499,1.65142784,0.314765015,0.316045588,1.256242797,0.073632988,0.145089,0.185555129,0.146497631,0.160583942,0.185042899,0.140606992,0.118581124,0.221283135,0.116404149,0.546420797,0.297733385,1.474836727,2.83736714,0.192982456,1.527084134,0.802023306,0.226149315,0.159175311,0.144192598,0.146497631,0.130874632,0.438596491,0.134460238,0.191061596,0.220642848,1.070943783
0.299533513,0.542106555,0.293150012,2.490547508,3.437269826,0.271298797,0.21605696,5.394058434,0.227596366,1.355266388,0.322366806,0.350356003,0.298796956,0.294132089,0.861281611,0.796955561,1.708568623,1.166707587,0.439725018,0.691136754,0.278173337,0.426466978,0.213110729,0.996317211,1.970292168,1.095752517,0.272280874,0.298060398,0.739504051,0.204517555,0.429904247,2.126196906,0.548735576,0.481217776,0.467468696,0.833046894,0.662410999,0.3312055,0.572796465,0.33095998,0.299042475,0.3987233,0.378836239,0.150319113,0.906113537,0.143432986,1.55408129,0.254282835,0.306852536,0.959019147,0.054585153,0.132012093,0.158548875,0.138226402,0.165435002,0.185757474,0.136714814,0.106147128,0.201041317,0.093214646,0.574067854,0.291736648,1.374034263,2.630164595,0.178871347,1.411320121,0.904433994,0.32180047,0.17198522,0.148471616,0.138226402,0.166274773,0.362277461,0.155021834,0.186597246,0.234800134,1.171313403
0.2964787,0.541738488,0.300911106,2.507017976,3.555035705,0.276779118,0.216202906,5.381679389,0.236394977,1.282935238,0.329967988,0.362472297,0.312977099,0.316917016,0.860379217,0.82024132,1.717557252,1.177542477,0.425510958,0.670770746,0.315932036,0.449150456,0.208323073,0.989411475,1.982024132,1.1270623,0.267668062,0.293031273,0.727653287,0.194287121,0.442501847,2.104654026,0.546909628,0.475991135,0.46540261,0.857916769,0.658704753,0.333907904,0.595419847,0.325535582,0.344988919,0.408520069,0.3811869,0.15294913,0.869359473,0.14889302,1.565996282,0.274294406,0.296095995,0.975156329,0.061010647,0.169173568,0.173060673,0.131992564,0.161399358,0.184721987,0.159033294,0.100219706,0.207706608,0.099374683,0.58407977,0.292884908,1.417272266,2.658948792,0.18184891,1.407300997,0.892344093,0.35220551,0.148047997,0.151766098,0.131992564,0.166638499,0.376711171,0.144498901,0.189116106,0.238465439,1.19553828
0.293580247,0.533580247,0.34691358,2.48,3.540246914,0.275308642,0.221481481,5.494074074,0.225925926,1.257777778,0.339012346,0.355061728,0.288148148,0.315555556,0.886666667,0.810617284,1.715555556,1.201975309,0.459753086,0.678024691,0.28962963,0.420493827,0.207407407,0.959506173,1.942716049,1.102962963,0.272098765,0.294567901,0.737283951,0.195555556,0.428148148,2.11037037,0.543703704,0.473333333,0.481234568,0.863209877,0.66962963,0.334320988,0.602716049,0.329135802,0.301975309,0.39382716,0.36691358,0.152361605,0.891823261,0.141188421,1.581174877,0.269680041,0.300998815,1.01015744,0.058405282,0.140341967,0.166074149,0.132216015,0.166582021,0.189774843,0.148975791,0.114779076,0.193499238,0.091586254,0.579989843,0.297613002,1.367191468,2.633485695,0.208058236,1.393431522,0.907059421,0.334687659,0.183172507,0.174538683,0.132216015,0.189605553,0.379380396,0.15354664,0.219570002,0.242424242,1.195530726
0.278592375,0.52228739,0.307038123,2.351612903,3.07888563,0.32228739,0.231085044,4.937243402,0.273607038,0.429032258,0.324926686,0.348973607,0.287096774,0.302932551,0.79941349,0.745747801,1.530791789,1.102346041,0.436656891,0.705571848,0.326979472,0.438709677,0.226392962,0.96568915,1.802639296,1.024046921,0.279178886,0.302346041,0.692375367,0.219354839,0.402346041,1.929912023,0.578005865,0.469794721,0.45483871,0.786510264,0.663636364,0.329032258,0.551319648,0.344281525,0.300293255,0.392375367,0.352199413,0.151852645,0.905118869,0.149710859,1.663311202,0.289997858,0.301135147,0.929535232,0.060184194,0.154851146,0.16191904,0.140501178,0.174555579,0.188905547,0.150139216,0.120154209,0.209038338,0.095309488,0.763546798,0.313985864,1.698222317,2.750053545,0.204326408,1.460055686,0.966373956,0.336260441,0.187620475,0.201970443,0.140501178,0.184621975,0.400728207,0.174341401,0.245662883,0.290640394,1.248661384
0.276785714,0.502678571,0.356547619,2.406845238,3.095238095,0.32202381,0.224107143,5.113392857,0.247321429,1.401488095,0.371130952,0.354464286,0.295833333,0.351190476,0.827678571,0.77827381,1.608630952,1.127380952,0.486904762,0.708928571,0.311607143,0.498214286,0.20922619,0.96577381,1.80922619,1.048511905,0.274702381,0.300297619,0.718452381,0.218452381,0.408035714,1.911904762,0.581547619,0.473809524,0.481547619,0.801785714,0.674404762,0.338988095,0.594047619,0.333928571,0.29702381,0.40922619,0.407738095,0.151140482,0.891707525,0.153698572,1.704966958,0.301215093,0.292261778,0.978895758,0.065231294,0.149221914,0.159667448,0.140481774,0.208697506,0.191217224,0.153272223,0.123854189,0.212960989,0.107439778,0.767853336,0.316776807,1.679812407,2.757407802,0.208057983,1.451289704,0.963547218,0.356000853,0.220635259,0.219995737,0.140481774,0.171178853,0.442336389,0.199744191,0.243658069,0.295246216,1.249840119
0.341388804,0.550321199,0.362496176,2.449984705,3.456714592,0.338329764,0.241664117,5.233404711,0.250535332,1.376873662,0.340471092,0.373508718,0.301927195,0.349342307,0.835423677,0.821963903,1.681248088,1.173447537,0.457938207,0.739369838,0.305598042,0.450596513,0.226063016,1.008259407,1.846436219,1.062710309,0.284796574,0.321505047,0.748546956,0.22636892,0.44417253,2.006423983,0.606607525,0.486693178,0.490975834,0.856531049,0.710614867,0.348424595,0.631997553,0.332517589,0.314163353,0.402875497,0.394616091,0.154224599,0.890053476,0.150588235,1.659893048,0.280641711,0.298181818,1.014331551,0.065882353,0.140962567,0.152941176,0.137112299,0.182459893,0.189304813,0.157219251,0.112299465,0.200427807,0.099465241,0.743957219,0.315508021,1.668449198,2.736042781,0.219037433,1.432513369,0.941176471,0.35828877,0.210481283,0.204919786,0.137112299,0.174759358,0.425668449,0.191229947,0.254117647,0.290695187,1.265026738
0.424200471,0.682403433,0.340994047,2.677973141,4.52443583,0.278000831,0.201439845,5.732521113,0.248788592,1.371729198,0.492316212,0.444552125,0.296414232,0.317319673,0.939083483,1.050809913,1.950851447,1.360791915,0.458950575,0.762702478,0.35317735,0.366191333,0.19631732,1.290184134,2.728644608,1.272324519,0.265679081,0.294752873,0.840371037,0.183441783,0.478471549,2.75481102,0.627301675,0.505607088,0.431953482,0.962757857,0.617333518,0.40121833,0.603627302,0.333933269,0.319396373,0.473487471,0.412570954,0.183565891,1.112325581,0.128682171,1.770697674,0.29248062,0.354263566,1.310775194,0.076821705,0.119612403,0.174651163,0.140310078,0.164573643,0.22620155,0.162945736,0.090930233,0.203565891,0.109224806,0.509379845,0.278837209,1.753178295,2.605348837,0.159767442,1.480232558,0.826434109,0.204108527,0.122713178,0.098062016,0.140310078,0.101705426,0.421705426,,0.159147287,,1.024573643
0.436950147,0.675743611,0.331378299,2.742214774,5.073034492,0.281804217,0.195643067,5.753246753,0.251501187,1.402178467,0.501885212,0.393520458,0.312386538,0.325792487,0.992179863,1.066890099,2.015221338,1.348415026,0.466415305,0.747940232,0.353023321,0.3803938,0.18572825,1.265745008,2.791928502,1.264069264,0.267001815,0.294232649,0.841642229,0.178466695,0.497835498,2.913559559,0.631755341,0.497137271,0.448959643,0.933528837,0.622538752,0.400223432,0.607177768,0.337103756,0.345342829,0.522692361,0.426337104,0.18101511,1.069662921,0.126152654,1.791321193,0.289035258,0.350716776,1.374583495,0.081286323,0.120883379,0.175435878,0.140255715,0.165284773,0.230143355,0.158930647,0.092212321,0.199457575,0.111352189,0.506780318,0.286788067,1.717008911,2.605346765,0.158698179,1.475629601,0.801859744,0.198140256,0.120185974,0.098643936,0.140255715,0.103835723,0.423401782,,0.157845796,,1.000387447
0.424732696,0.704698931,0.341868317,2.735790658,5.081879572,0.299099606,0.198649409,5.837225661,0.251125492,1.419105234,0.502110298,0.397158132,0.312464828,0.357625211,0.952870006,1.088210467,2.058384918,1.412915025,0.481710748,0.754783343,0.362267867,0.376758582,0.199493528,1.287985369,2.811480023,1.26181767,0.266038267,0.303742262,0.841586944,0.185284187,0.494513225,2.953010692,0.644485087,0.503235791,0.468767586,0.992543613,0.621693866,0.395469893,0.661648846,0.351012943,0.328925155,0.49592009,0.435706246,0.171782404,1.048168971,0.122245859,1.77419845,0.289089804,0.339917946,1.418021577,0.078939371,0.118978879,0.175429266,0.137365142,0.157118979,0.227473028,0.156739097,0.091171554,0.191916122,0.107278529,0.496657043,0.271235375,1.658486552,2.529402826,0.160006078,1.48503267,0.781112293,0.190396596,0.121486096,0.102188117,0.137365142,0.10028871,0.406777086,,0.138808692,,0.967634098
0.372619829,0.621634931,0.292350624,2.470617203,4.060242942,0.271831911,0.1945174,5.03906763,0.230137886,1.312048588,0.459783322,0.354235062,0.279218647,0.306795798,0.871470781,0.910374261,1.767071569,1.229152988,0.42760998,0.669238345,0.326657912,0.362606697,0.179579777,1.086178595,2.326493762,1.12229153,0.24458306,0.272652659,0.76132633,0.179908076,0.435489166,2.403479974,0.558437295,0.451739987,0.419238345,0.858995404,0.571240972,0.358502955,0.558108995,0.312048588,0.291201576,0.423177938,0.381648063,0.176072898,1.083480306,0.132079169,1.766803841,0.283264746,0.340485989,1.198804625,0.074661964,0.124828532,0.171173819,0.136194395,0.162747403,0.211934156,0.160199882,0.096315893,0.203409759,0.099647266,0.515089163,0.271213012,1.712032138,2.580246914,0.156182638,1.445130316,0.793650794,0.198706643,0.117577895,0.109347443,0.136194395,0.101312953,0.401528513,,0.134332745,,1.065451695
0.40312229,0.66764961,0.31951431,2.572072853,4.238508239,0.273720729,0.204683435,5.249956635,0.244579358,1.392541197,0.48065915,0.383000867,0.300954033,0.324891587,0.931830009,0.948135299,1.876669558,1.292454467,0.447007806,0.703555941,0.359930616,0.383521249,0.189418907,1.103902862,2.432437121,1.25481353,0.255854293,0.285862966,0.812142238,0.186470078,0.47111882,2.515177797,0.595490026,0.476843018,0.439202082,0.886383348,0.615784909,0.376235906,0.58057242,0.328360798,0.307718994,0.443018213,0.408326106,0.175300374,1.067461099,0.128619263,1.778412448,0.275654914,0.331298011,1.288851684,0.0710065,0.116899744,0.173823124,0.136202482,0.161118771,0.215875517,0.154618869,0.091491038,0.203171164,0.103506007,0.529249557,0.27082923,1.726117786,2.568938349,0.156293086,1.45893244,0.820858775,0.201792397,0.120642111,0.112763443,0.136202482,0.098975773,0.433326768,,0.1408312,,1.031219224
0.399506782,0.662321649,0.318478069,2.536022547,4.820151488,0.301567729,0.204157125,5.372203629,0.260524925,1.427866831,0.482296988,0.395631496,0.304033821,0.341025189,0.954201163,0.973929893,1.943456051,1.33239387,0.460806764,0.749867888,0.368680641,0.401796724,0.193059715,1.095472961,2.549057601,1.239034701,0.258234983,0.295578651,0.827373613,0.191122072,0.471023428,2.552580588,0.598203276,0.477717104,0.462920557,0.938171569,0.628324819,0.385238682,0.602959309,0.340144442,0.313898186,0.466091245,0.41958781,0.169501409,1.06366022,0.129555836,1.737389445,0.277869569,0.317717951,1.32422976,0.072601808,0.119156381,0.174458159,0.135581689,0.157449704,0.210030129,0.154728351,0.08766644,0.193021674,0.103994557,0.521430654,0.26465157,1.651472446,2.549907668,0.163183983,1.485761493,0.786276606,0.189328409,0.135192924,0.108173778,0.135581689,0.097191175,0.432695111,,0.138788998,,1.022062397
0.339455221,0.553446141,0.278992984,2.388774247,3.665910029,0.269706975,0.180973999,4.861535287,0.239991746,1.531985142,0.400742881,0.36236071,0.265992571,0.303755675,0.854931903,0.841725134,1.643623607,1.191291787,0.419521255,0.698720594,0.326248452,0.380726372,0.189434585,0.973380107,2.140734626,1.123607099,0.241436236,0.26021461,0.74659513,0.194387123,0.391250516,2.157449443,0.538382171,0.423235658,0.395790343,0.822740404,0.579240611,0.331200991,0.562319439,0.300453983,0.271151465,0.396203054,0.395171275,0.156788282,1.057235861,0.139834531,1.700122067,0.280075953,0.331072833,1.114607351,0.073782721,0.127492201,0.159365252,0.136172521,0.156517022,0.198562322,0.162213482,0.099823681,0.202224332,0.099281161,0.530177675,0.266648583,1.759663638,2.572901126,0.163434152,1.419910484,0.812423708,0.199647362,0.133188661,0.110674081,0.136172521,0.104977621,0.394412044,,0.150006782,,1.135901261
0.378192745,0.59927023,0.300922945,2.434427989,4.029405452,0.281605495,0.194462331,5.134363597,0.243185233,1.34277742,0.418544752,0.386992917,0.295986263,0.310152393,0.865636403,0.862631466,1.823781927,1.262288045,0.431208414,0.733848465,0.356084997,0.391500322,0.187164628,0.99742434,2.230092294,1.138441726,0.245116978,0.28096158,0.784288474,0.215496888,0.441511054,2.28482507,0.568791586,0.449881949,0.416613007,0.853616656,0.608499678,0.34020176,0.532303069,0.310796308,0.289332475,0.439579309,0.407383559,0.164988274,1.080011036,0.139191613,1.728928128,0.270795972,0.31204304,1.144433715,0.070630432,0.134639261,0.172023727,0.134501311,0.169678576,0.203614292,0.15519382,0.103048696,0.201407091,0.106635398,0.545178645,0.279348876,1.769209546,2.597047869,0.167609325,1.503103876,0.836805077,0.19947579,0.130224859,0.115326252,0.134501311,0.11173955,0.429576493,,0.153676369,,1.13243206
0.336807003,0.58336807,0.285118799,2.403293039,4.066069195,0.277615673,0.221967486,4.920591913,0.236973739,1.373072113,0.422259275,0.375989996,0.280325135,0.310962901,0.858899541,0.853897457,1.739683201,1.216340142,0.422259275,0.686744477,0.384535223,0.395164652,0.217173822,0.990204252,2.201750729,1.115256357,0.245727386,0.276990413,0.763859942,0.203209671,0.39266361,2.247603168,0.543976657,0.438307628,0.406002501,0.806794498,0.591913297,0.337640684,0.545227178,0.305335556,0.28595248,0.396623593,0.395998333,0.154534364,1.045682527,0.135556459,1.719127016,0.283313,0.301342009,1.186119019,0.068591568,0.133794225,0.169581131,0.128778636,0.157516606,0.203063576,0.153992138,0.095973973,0.197776874,0.103971804,0.533007998,0.271519588,1.696353531,2.586552799,0.162125525,1.503998916,0.804663142,0.196827979,0.133116443,0.118476345,0.128778636,0.100854006,0.395147079,,0.153314355,,1.079707198
0.330657301,0.556447566,0.28775715,2.326894129,3.102107376,0.286001004,0.203462117,4.531610637,0.232062218,1.716758655,0.403161064,0.361264425,0.28123432,0.326643251,0.824134471,0.783492223,1.597842449,1.13798294,0.438534872,0.659558455,0.358504767,0.396387356,0.196688409,0.910938284,1.940291019,1.066984446,0.25263422,0.309583542,0.743853487,0.201705971,0.431761164,1.994229804,0.529101856,0.465127948,0.461113899,0.824134471,0.591570497,0.327646764,0.552433517,0.319618665,0.295032614,0.399899649,0.391620672,0.155652649,0.998543601,0.151829601,1.732386674,0.284361915,0.328964136,1.067904606,0.071363554,0.144729656,0.160021846,0.13817586,0.165847442,0.199162571,0.167667941,0.116329874,0.190242126,0.09229929,0.579464773,0.29164391,1.7689787,2.556526488,0.180593483,1.504460222,0.860185691,0.227744402,0.158929547,0.136901511,0.13817586,0.10740943,0.382668851,,0.177134535,,1.178408884
0.33877753,0.540955209,0.290522148,2.246473645,3.357584756,0.274189557,0.201435288,4.509774808,0.230635981,1.366740906,0.426379609,0.367978223,0.269982678,0.321455085,0.775550606,0.764414749,1.585498639,1.127691166,0.452115813,0.622865627,0.359069537,0.402870577,0.201682752,0.864142539,1.93071022,1.07423905,0.246721109,0.275921802,0.740905716,0.200940361,0.408314774,1.978223212,0.531551596,0.465973769,0.446671616,0.827765405,0.589705518,0.333333333,0.538480574,0.309824301,0.304380104,0.386290522,0.386043059,0.159107807,1.030855019,0.150557621,1.798884758,0.292936803,0.321747212,1.112825279,0.07063197,0.157620818,0.175464684,0.138847584,0.170260223,0.216728625,0.172490706,0.117843866,0.189776952,0.105018587,0.597583643,0.302973978,1.841263941,2.589776952,0.186988848,1.564869888,0.882899628,0.223791822,0.149628253,0.145724907,0.138847584,0.128810409,0.396654275,,0.177137546,,1.208178439
0.349507202,0.561789234,0.292898661,2.278493808,3.554207733,0.289360627,0.211271165,4.603992924,0.233762952,1.452110184,0.42026788,0.376295173,0.275461208,0.342431135,0.827647207,0.795046753,1.662875916,1.163254991,0.425827647,0.679807935,0.364417488,0.419004296,0.211776598,0.900682335,1.991407632,1.099570382,0.261561789,0.278493808,0.764468031,0.216830933,0.451604751,2.02148092,0.531715946,0.46398787,0.456406368,0.831943391,0.625979277,0.350770786,0.577963103,0.320950215,0.303765479,0.413191812,0.415213546,0.151288142,1.006577745,0.148912845,1.735611182,0.289786223,0.305134296,1.168828796,0.066873744,0.154211584,0.172117669,0.135391924,0.167367075,0.210122419,0.166453499,0.102320482,0.181253426,0.095925452,0.585419331,0.302576284,1.810524392,2.562762653,0.184359583,1.575552713,0.841768683,0.209391559,0.153115293,0.146354833,0.135391924,0.114379682,0.426274438,,0.173213959,,1.192581765
0.340852905,0.52039555,0.322620519,2.232076638,3.17552534,0.314585909,0.214153276,4.458281829,0.25092707,1.598887515,0.388751545,0.387515451,0.281829419,0.351668727,0.761124845,0.780284302,1.574165637,1.172744129,0.498763906,0.720642769,0.382571075,0.483621755,0.246909765,0.934487021,1.886588381,1.059023486,0.25710754,0.26946848,0.755253399,0.227750309,0.384116193,1.9131644,0.593016069,0.474042027,0.442521632,0.897404203,0.623918418,0.350432633,0.553770087,0.321075402,0.30500618,0.385970334,0.424598269,0.155777778,1.004444444,0.146444444,1.770222222,0.290222222,0.336888889,1.021555556,0.056222222,0.143555556,0.144444444,0.144888889,0.164666667,0.208888889,0.178666667,0.100666667,0.186666667,0.098,0.623333333,0.323555556,1.880222222,2.655111111,0.210222222,1.587777778,0.903111111,0.235777778,0.167555556,0.170222222,0.144888889,0.122666667,0.419111111,,0.198,,1.256222222
0.340064103,0.538782051,0.304166667,2.335576923,3.3375,0.329487179,0.224038462,4.613461538,0.268269231,1.667307692,0.431730769,0.413782051,0.280128205,0.374038462,0.824038462,0.80224359,1.679487179,1.238141026,0.465705128,0.752884615,0.380128205,0.465064103,0.216346154,0.965705128,1.950641026,1.091346154,0.271794872,0.291346154,0.781089744,0.238782051,0.409294872,1.999679487,0.675641026,0.488782051,0.473717949,0.917948718,0.669871795,0.351282051,0.636858974,0.330128205,0.319230769,0.397435897,0.421153846,0.1608252,1.006433008,0.15461402,1.811002662,0.318544809,0.335847382,1.059449867,0.061889973,0.147515528,0.160159716,0.145519077,0.185448092,0.206299911,0.190550133,0.108030169,0.204968944,0.110026619,0.633096717,0.322094055,1.900177462,2.663265306,0.204525288,1.605590062,0.923913043,0.232697427,0.173691216,0.161934339,0.145519077,0.131543922,0.397737356,,0.18566992,,1.260425909
0.327130852,0.517406963,0.317226891,2.216986795,3.167767107,0.322328932,0.199879952,4.350840336,0.2469988,1.652460984,0.385654262,0.37785114,0.298619448,0.350540216,0.797118848,0.75060024,1.648859544,1.193877551,0.43817527,0.68847539,0.364945978,0.450480192,0.24909964,0.917166867,1.842737095,1.025510204,0.267406963,0.271608643,0.745798319,0.235294118,0.361344538,1.903361345,0.591236495,0.473589436,0.474489796,0.852941176,0.635354142,0.334633854,0.584333733,0.325030012,0.31092437,0.389555822,0.405762305,0.149233844,1.01065956,0.157894737,1.817677104,0.303575394,0.320675105,1.091050411,0.061514546,0.168554297,0.159449256,0.143904064,0.169886742,0.203864091,0.183211193,0.109260493,0.184765712,0.105485232,0.623584277,0.320008883,1.891183655,2.649344881,0.216300244,1.639129469,0.919609149,0.216966467,0.168110149,0.173439929,0.143904064,0.124361537,0.445258716,,0.203864091,,1.213191206
0.387451401,0.634535461,0.323769942,2.440541628,5.293336908,0.234213702,0.173347634,5.223890602,0.225231264,1.327925995,0.384770076,0.322697413,0.329802923,0.28475667,0.876525003,0.82544577,1.828127095,1.205925727,0.413862448,0.742056576,0.296420432,0.354739241,0.18165974,1.198820217,2.515618716,1.265719265,0.231934576,0.27336104,0.773696206,0.15712562,0.498324172,2.658399249,0.665638826,0.46212629,0.468159271,0.877463467,0.608794745,0.353934844,0.636546454,0.324038075,0.317334763,0.426732806,0.386244805,0.184574265,1.253837342,0.147384498,1.529667812,0.279114166,0.35364643,1.676059565,0.130507827,0.144024437,0.19969454,0.143795342,0.174341352,0.183810615,0.1844979,0.106300115,0.264528446,0.150439099,0.611836579,0.264375716,1.859106529,2.702405498,0.148224513,1.411760214,0.978083238,0.233524246,,,0.143795342,0.119663994,0.43008782,,,0.166475754,1.049637266
0.40726419,0.670211297,0.33462229,2.589283248,5.204391659,0.237536252,0.180361828,5.365695346,0.241265019,1.364314321,0.407540395,0.323988399,0.344979975,0.299820467,0.919486259,0.854578097,1.917138517,1.244027068,0.422593564,0.795884546,0.300510979,0.376191134,0.180776136,1.226073747,2.588730838,1.283938683,0.234774202,0.279105096,0.806518437,0.165584864,0.520784422,2.807761359,0.698246099,0.486673111,0.462919486,0.905261704,0.643695622,0.36928601,0.632923629,0.349123049,0.330341113,0.456566773,0.400082861,0.189524099,1.236277938,0.152425118,1.504789418,0.275885662,0.349171355,1.752546754,0.12969439,0.149080128,0.200623385,0.146571385,0.169226091,0.184126501,0.187623537,0.114337844,0.262581724,0.151816938,0.613197506,0.260985252,1.896077239,2.653869545,0.165272921,1.392428159,0.954690588,0.243956211,,,0.146571385,0.121027824,0.43621712,,,0.169074046,1.01185951
0.463199348,0.656572515,0.335551331,2.5640956,5.247827268,0.249864204,0.192694188,5.262085823,0.245382944,1.380907116,0.388375883,0.32115698,0.341254753,0.296442151,0.929250407,0.861624117,1.931966323,1.276887561,0.445410103,0.782319392,0.305676263,0.396252037,0.18332428,1.266838675,2.539244976,1.288565997,0.233840304,0.277973927,0.799429658,0.157115698,0.500814775,2.785442694,0.689299294,0.458174905,0.458310701,0.907930473,0.642042368,0.362982075,0.635931559,0.347501358,0.342884302,0.45545899,0.396116241,0.188169144,1.25232997,0.154586767,1.589155049,0.280674728,0.352846029,1.754217053,0.13355927,0.141338674,0.206962952,0.144419626,0.171686051,0.186320573,0.190171763,0.117769391,0.268119849,0.155588077,0.613340522,0.253870446,1.907879535,2.631441115,0.1621351,1.444196257,0.988600478,0.243780328,,,0.144419626,0.120234152,0.442963876,,,0.166063314,1.005776785
0.37557377,0.618852459,0.317704918,2.33,4.292295082,0.24442623,0.178032787,4.990163934,0.214590164,1.31295082,0.398196721,0.349508197,0.323770492,0.285409836,0.824098361,0.733278689,1.678032787,1.175409836,0.413770492,0.710327869,0.302459016,0.403606557,0.178852459,1.039836066,2.252786885,1.168360656,0.238032787,0.267540984,0.743114754,0.164754098,0.476065574,2.40557377,0.629180328,0.474590164,0.460491803,0.856885246,0.610819672,0.341147541,0.600655738,0.320491803,0.319508197,0.415081967,0.403278689,0.173487798,1.123445067,0.147469376,1.454182889,0.285727851,0.326749596,1.473649226,0.120596335,0.14015763,0.187256671,0.145855094,0.171398728,0.174342418,0.176811319,0.116513152,0.253062387,0.140632419,0.60564049,0.256290951,1.758617415,2.564048998,0.157060108,1.451429114,0.946064002,0.227898585,,,0.145855094,0.129237489,0.443072833,,,0.183363403,1.051846928
0.389022298,0.639279588,0.328301887,2.426758148,4.889879931,0.251286449,0.208919383,5.202744425,0.222641509,1.364150943,0.410291595,0.334133791,0.338936535,0.294682676,0.876672384,0.779245283,1.805317324,1.21457976,0.441852487,0.765866209,0.307890223,0.397598628,0.189536878,1.109605489,2.347512864,1.261063465,0.243910806,0.269468268,0.77838765,0.162092624,0.490394511,2.546826758,0.680617496,0.492624357,0.514236707,0.882675815,0.645626072,0.366380789,0.636363636,0.339794168,0.347341338,0.435334477,0.42058319,0.171866029,1.123636364,0.150047847,1.455598086,0.278564593,0.327942584,1.501435407,0.116746411,0.146220096,0.196267943,0.151483254,0.175406699,0.182870813,0.189282297,0.117703349,0.264210526,0.144401914,0.611196172,0.263062201,1.759712919,2.577320574,0.17722488,1.421052632,0.943253589,0.238181818,,,0.151483254,0.126124402,0.446698565,,,0.187272727,1.066602871
0.408919383,0.639279588,0.332590051,2.507204117,4.900171527,0.255060034,0.181132075,5.221269297,0.238936535,1.445797599,0.407375643,0.33670669,0.348198971,0.303087479,0.888850772,0.819554031,1.817838765,1.305660377,0.466209262,0.783876501,0.316123499,0.40754717,0.187650086,1.101886792,2.352830189,1.243910806,0.240994854,0.275814751,0.77941681,0.164150943,0.489365352,2.604631218,0.681989708,0.498627787,0.518867925,0.928473413,0.661749571,0.35780446,0.644253859,0.34271012,0.352487136,0.449914237,0.403259005,0.173097379,1.164297457,0.150372304,1.507397737,0.2766657,0.324726816,1.486123199,0.123585727,0.150082197,0.199303742,0.148051446,0.170969926,0.187699449,0.190987332,0.116333043,0.266511943,0.152596461,0.621216517,0.260999903,1.783096412,2.575669664,0.178706121,1.459239919,0.956580601,0.23160236,,,0.148051446,0.121651678,0.434677497,,,0.186442317,1.062179673
0.370727784,0.570365903,0.309609972,2.1982308,4.102533172,0.262364294,0.189183756,4.656614395,0.217933253,1.31101729,0.388218737,0.319863289,0.327905107,0.30880579,0.789907519,0.705468436,1.599517491,1.14495376,0.452955368,0.720144753,0.316646562,0.402694009,0.190993164,0.938279051,2.06694813,1.137716124,0.239244069,0.266988339,0.721753116,0.176718938,0.450341777,2.188178528,0.61499799,0.467229594,0.477885002,0.859067149,0.626055489,0.339967833,0.60615199,0.330317652,0.33172497,0.449135505,0.40570969,0.157989014,1.004060186,0.145211369,1.400525436,0.289467399,0.314067351,1.330069262,0.113446382,0.139718175,0.182350131,0.147241462,0.169572486,0.183186052,0.171721997,0.107594937,0.263553857,0.166706472,0.599474564,0.261404347,1.741222833,2.576068784,0.178648197,1.48483401,0.918915691,0.228684022,,,0.147241462,0.130642465,0.441485551,,,0.212443277,1.072008598
0.378715444,0.611099564,0.313864062,2.321346913,4.261276242,0.265225525,0.195177718,4.773228019,0.222199127,1.326543338,0.40178757,0.326335481,0.340677614,0.308875494,0.839118686,0.736645188,1.711702349,1.198295573,0.431926834,0.743296612,0.36582831,0.417168988,0.200374143,0.992101434,2.08438994,1.161089171,0.242361255,0.310330493,0.734566618,0.180004157,0.469341093,2.284764082,0.633963833,0.4799418,0.495738932,0.868426523,0.676574517,0.365204739,0.628975265,0.33818333,0.351070464,0.439409686,0.418000416,0.159776669,0.97362794,0.147540984,1.374910905,0.292706106,0.311831789,1.323948681,0.116060822,0.158826325,0.179258731,0.149085293,0.175219767,0.184842005,0.177239249,0.108933238,0.26764077,0.142551675,0.613090995,0.260038014,1.695177002,2.550249465,0.1900689,1.478617249,0.932050368,0.23235923,,,0.149085293,0.132810644,0.433951057,,,0.20907579,1.064742219
0.379188345,0.608740895,0.320291363,2.376690947,4.177939646,0.263891779,0.197086368,4.836004162,0.236212279,1.420603538,0.399167534,0.340270552,0.343184183,0.320707596,0.852237253,0.751092612,1.719042664,1.273048907,0.440790843,0.758168574,0.340686785,0.427055151,0.202289282,0.988345473,2.130489074,1.176899063,0.247242456,0.281997919,0.740686785,0.185848075,0.478251821,2.337148803,0.643288241,0.482830385,0.510093652,0.908220604,0.683038502,0.365868887,0.645369407,0.348387097,0.344640999,0.444328824,0.396462019,0.163800463,1.027808269,0.151969752,1.432857666,0.278692523,0.312477131,1.37870472,0.113672399,0.149042566,0.187095987,0.149652397,0.172216124,0.184778632,0.181851445,0.120380534,0.27100866,0.152579583,0.632760093,0.272716185,1.769849982,2.5460422,0.185266496,1.478229052,0.98377851,0.238687645,,,0.149652397,0.128796195,0.456275156,,,0.209049884,1.061592877
0.363454318,0.563204005,0.318397997,2.119649562,3.406257822,0.279849812,0.237546934,4.497121402,0.223529412,1.381977472,0.404505632,0.340675845,0.334418023,0.32290363,0.757947434,0.651314143,1.56971214,1.118147685,0.434292866,0.701126408,0.336670839,0.435544431,0.208010013,0.884605757,1.83379224,1.088861076,0.247809762,0.276345432,0.690863579,0.181977472,0.475594493,1.998748436,0.627284105,0.513642053,0.558698373,0.898623279,0.667334168,0.356195244,0.633541927,0.343929912,0.37571965,0.438047559,0.431038798,0.154978629,0.87779009,0.158302992,1.44657274,0.299034352,0.315497863,1.226373278,0.105904702,0.149279721,0.17935729,0.156878265,0.173341776,0.182206744,0.18094032,0.134715846,0.272439449,0.147696691,0.642393541,0.282095932,1.720278613,2.546303625,0.204052557,1.498654425,0.965015039,0.238404306,,,0.156878265,0.151654266,0.492480608,,,0.266265632,1.09260725
0.381261355,0.596937451,0.332208669,2.268102777,3.773423307,0.286789515,0.237736828,4.581105632,0.232026992,1.346742798,0.424604205,0.352193096,0.341032961,0.317934077,0.815208928,0.694523748,1.645990138,1.191798598,0.44355048,0.723332468,0.392681028,0.453412925,0.214118868,0.937451337,1.922657669,1.137036076,0.252270958,0.290942123,0.734233065,0.205554114,0.48429795,2.112120426,0.657669349,0.51570205,0.606021282,0.932779652,0.697638204,0.369841682,0.647806904,0.383856735,0.371917986,0.455229691,0.438100182,0.160177976,0.89337359,0.154457334,1.434768791,0.308596854,0.308437947,1.214206261,0.110757985,0.164945177,0.180359129,0.158747815,0.174161767,0.184649611,0.186874305,0.120451295,0.278404577,0.150007945,0.689337359,0.281741618,1.752423328,2.574129986,0.197838869,1.529159383,0.992690291,0.256952169,,,0.158747815,0.161608136,0.49102177,,,0.255998729,1.085174003
0.375228639,0.598902535,0.338646459,2.288476614,3.706297361,0.281944082,0.214005749,4.609354586,0.242487588,1.34073687,0.412856023,0.359550562,0.362686177,0.331852626,0.852364777,0.697151816,1.678599425,1.238306768,0.462764568,0.739221322,0.359550562,0.457799843,0.257904364,0.925790436,1.964463026,1.146590018,0.256075255,0.295531748,0.719885027,0.202508492,0.492030311,2.147896525,0.647243271,0.536974131,0.586098772,0.947217141,0.731120982,0.373138228,0.639926836,0.36320878,0.390384113,0.457277241,0.419388555,0.155247461,0.974850879,0.1649202,1.431404159,0.318877962,0.314686442,1.244559084,0.110752862,0.183298404,0.184749315,0.154118975,0.179429308,0.186200226,0.193615992,0.137675318,0.282766403,0.155731098,0.693374174,0.30066097,1.765436079,2.551184911,0.212477833,1.493148477,0.99790424,0.254393036,,,0.154118975,0.150249879,0.505561825,,,0.267451233,1.08350798
0.358473824,0.577343981,0.327122153,2.089618456,3.133688258,0.316770186,0.225081337,4.138716356,0.226560189,1.417627921,0.40461402,0.335995268,0.359361136,0.322094055,0.746820467,0.618160308,1.521147589,1.089618456,0.417627921,0.68086365,0.347826087,0.496007098,0.206152026,0.833481219,1.69920142,1.02484472,0.254362615,0.289559302,0.672877847,0.196687371,0.459331559,1.879029873,0.639160012,0.529429163,0.624963029,0.965690624,0.719609583,0.385093168,0.669920142,0.350488021,0.38627625,0.437148773,0.433599527,0.131674757,0.761529126,0.148867314,1.405339806,0.310477346,0.295105178,1.090614887,0.093446602,0.163228155,0.163834951,0.141585761,0.169902913,0.175161812,0.169700647,0.130056634,0.283373786,0.137944984,0.678802589,0.301982201,1.633495146,2.390169903,0.213996764,1.482605178,0.918487055,0.258090615,,,0.141585761,0.158576052,0.460760518,,,0.289239482,1.013754045
0.344549899,0.53781996,0.324705206,2.056945643,3.148403796,0.294506759,0.211389129,3.948231234,0.232959448,1.301409261,0.39459304,0.344549899,0.352890423,0.335634167,0.761000863,0.62295082,1.505608283,1.097210239,0.422490653,0.690825424,0.348576359,0.454127121,0.209951107,0.811044003,1.684785735,1.007765315,0.253091746,0.278688525,0.652574058,0.186079954,0.467356917,1.823123382,0.604544147,0.540120794,0.675870003,0.907679034,0.697727926,0.366695427,0.661777394,0.335921772,0.375898763,0.446937015,0.416163359,0.143208863,0.758924908,0.151005334,1.411161264,0.317603611,0.304062372,1.102379975,0.096019696,0.176856791,0.16906032,0.157365613,0.180139516,0.169881001,0.185063603,0.129257284,0.293393517,0.157775954,0.712761592,0.306729586,1.69716865,2.452400492,0.191423882,1.5,0.939679934,0.271645466,,,0.157365613,0.182191219,0.462453837,,,0.30262618,1.033237587
0.408917197,0.580573248,0.37388535,2.30955414,3.51433121,0.310828025,0.245859873,4.39044586,0.255414013,1.407324841,0.415605096,0.370700637,0.37866242,0.358598726,0.868789809,0.690127389,1.661464968,1.223248408,0.476751592,0.771019108,0.388216561,0.477388535,0.230573248,0.882484076,1.938853503,1.108280255,0.277388535,0.319745223,0.722929936,0.205095541,0.52611465,2.061146497,0.656369427,0.578025478,0.666242038,1,0.785987261,0.410191083,0.728980892,0.385350318,0.429936306,0.546178344,0.446815287,0.136119156,0.802647911,0.147083161,1.401944559,0.315473728,0.291890774,1.118742242,0.103847745,0.167563095,0.162598262,0.153702938,0.181836988,0.189697973,0.189697973,0.136326024,0.301820439,0.160115846,0.710591643,0.310302027,1.701903186,2.389118742,0.217625155,1.473727762,0.956764584,0.273065784,,,0.153702938,0.188249897,0.48117501,,,0.293752586,1.029168391
0.486174589,0.781878428,0.322897623,2.288391225,4.811585923,0.23857404,0.178702011,5.359689214,0.202582267,1.455667276,0.543761426,0.350319927,0.294446984,0.296275137,0.879456124,0.969949726,1.772052102,1.334095064,0.403222121,0.846320841,0.374428702,0.327468007,0.142481718,1.464465265,3.360946069,1.354319013,0.237431444,0.331352834,0.68190128,0.134826325,0.432929616,2.41476234,0.640310786,0.495315356,0.452468007,1.058272395,0.629341865,0.408478062,0.610146252,0.324611517,0.310557587,0.489830896,0.375799817,0.189175892,1.293788438,0.125276753,1.691328413,0.264083641,0.386408364,1.604120541,0.141266913,0.133763838,0.194833948,0.144095941,0.159225092,0.225830258,0.220787208,0.101414514,0.224354244,0.128351784,0.539852399,0.293911439,1.802460025,2.157872079,0.186408364,1.363284133,0.913899139,0.254735547,0.12798278,0.134686347,0.144095941,0.128413284,0.451168512,0.126752768,0.166851169,0.150246002,0.968327183
0.476542665,0.75836185,0.303896677,2.242852412,4.78662104,0.238988851,0.165360415,5.130146815,0.201346727,1.443316039,0.520035324,0.336350591,0.289104758,0.284578872,0.837951209,0.949884093,1.739044045,1.319792472,0.388122309,0.838392759,0.356220333,0.315597748,0.137101225,1.435257755,3.287448946,1.335136329,0.225411193,0.316480848,0.644331604,0.133016889,0.416050337,2.31637046,0.622474887,0.479081576,0.448725025,1.052544431,0.615299702,0.412297163,0.57931339,0.320344409,0.304779777,0.479302351,0.374544652,0.188692921,1.300676492,0.128291858,1.656680358,0.265221068,0.37158734,1.559555448,0.139466055,0.14091568,0.193464605,0.145385359,0.156559555,0.228618024,0.217443827,0.11023194,0.216960619,0.129077072,0.534126601,0.287086253,1.75283885,2.107030684,0.190625755,1.388741242,0.895747765,0.258697753,0.125392607,0.129379077,0.145385359,0.13692921,0.444129017,0.12442619,0.170270597,0.150036241,0.93579367
0.489683166,0.786221671,0.318074191,2.300710339,5.008343669,0.244559702,0.170932461,5.250761078,0.199458789,1.502424174,0.532303529,0.352801894,0.300484835,0.294734468,0.858157628,0.990190551,1.782613598,1.296876762,0.403991431,0.877325516,0.370052994,0.349081069,0.14026384,1.513248393,3.386514827,1.331040704,0.235426767,0.332168226,0.659713609,0.139925583,0.427443906,2.357424738,0.634457098,0.501522156,0.47209381,1.105310633,0.644379299,0.417747209,0.62566242,0.334874281,0.32100575,0.504566467,0.378509415,0.187435446,1.300625797,0.128744152,1.644571359,0.267148672,0.393219515,1.649188894,0.139680418,0.12837961,0.192964336,0.147457318,0.160277052,0.226806003,0.22686676,0.100309861,0.231909594,0.134941369,0.531016465,0.298013245,1.853089495,2.166170484,0.175527067,1.398626891,0.913968042,0.271826964,0.126921441,0.132632602,0.147457318,0.130323835,0.448629929,0.127468254,0.178382648,0.151831825,0.943131417
0.424989375,0.679699674,0.291967701,2.241535628,4.343674741,0.220569486,0.162345941,5.05666525,0.184445389,1.357557728,0.468196628,0.368465788,0.289559428,0.260518487,0.841762289,0.866553336,1.685366199,1.23346083,0.404023233,0.746281343,0.327100156,0.324266893,0.14732965,1.420597818,2.499787505,1.184587052,0.217169571,0.261793455,0.646550503,0.139821504,0.429805922,2.17452897,0.661283468,0.488312792,0.481654625,0.903669075,0.588610285,0.362940926,0.576710582,0.315625443,0.306842329,0.463096756,0.352174529,0.171722403,1.198505475,0.122817402,1.578129624,0.257472625,0.343518793,1.383175496,0.133027523,0.132139686,0.180896715,0.129106244,0.157591003,0.207679787,0.23054158,0.09766203,0.216706126,0.118674164,0.556007695,0.273157739,1.765389168,2.081311039,0.162992009,1.302752294,0.890352175,0.248298313,0.12673868,0.119931933,0.129106244,0.12407517,0.414767683,0.133767387,0.171056526,0.150858242,1.000887837
0.403120416,0.649019869,0.277103614,2.088145086,4.158687825,0.216428857,0.151486865,4.769569276,0.178023736,1.31857581,0.444459261,0.309641286,0.277236965,0.243365782,0.779970663,0.81557541,1.575943459,1.19402587,0.401520203,0.719029204,0.314841979,0.31137485,0.140285371,1.175756768,2.419789305,1.104947326,0.208694493,0.248966529,0.598079744,0.126683558,0.400186692,2.046539539,0.637551674,0.474996666,0.46112815,0.868649153,0.563141752,0.360848113,0.567142286,0.303240432,0.294305907,0.453793839,0.328443793,0.17156218,1.199473915,0.122314774,1.563276341,0.253982172,0.353061523,1.399093965,0.134297823,0.133421014,0.184860441,0.134005553,0.161405816,0.206999854,0.230016075,0.103463393,0.218909835,0.121291831,0.558526962,0.27845974,1.784158995,2.042306006,0.16739734,1.302645039,0.889010668,0.253836037,0.136709046,0.122972381,0.134005553,0.130644454,0.430001461,0.142042964,0.167762677,0.150299576,0.978225924
0.414507062,0.675030852,0.276840806,2.202248732,4.440010969,0.240641711,0.157959687,4.968600027,0.187851364,1.417249417,0.452077334,0.31989579,0.293843411,0.252433841,0.81434252,0.837926779,1.642259701,1.231180584,0.393253805,0.728781023,0.326203209,0.331962155,0.144659262,1.190730838,2.516796929,1.145619087,0.208967503,0.2883587,0.605649253,0.132044426,0.423693953,2.112436583,0.65281777,0.479089538,0.466886055,0.901549431,0.593308652,0.378993555,0.578637049,0.318798848,0.30508707,0.441930618,0.344302756,0.175541682,1.230995226,0.128020566,1.593463092,0.257510099,0.331325744,1.459272861,0.133015057,0.143224385,0.187366875,0.134924715,0.160705105,0.212486228,0.238560411,0.10113845,0.221446934,0.125596768,0.564230628,0.271465296,1.882482556,2.087844289,0.16827029,1.32875505,0.894674991,0.246713184,0.127506427,0.122438487,0.134924715,0.125817113,0.424972457,0.124788836,0.179581344,0.15358061,0.940653691
0.413705584,0.64179357,0.281387479,2.151099831,3.842978003,0.227411168,0.160744501,4.675803723,0.182402707,1.349069374,0.449576988,0.313705584,0.283079526,0.254822335,0.786125212,0.766666667,1.548730964,1.184433164,0.378510998,0.731810491,0.316751269,0.329949239,0.149407783,1.064128596,2.184940778,1.081387479,0.200338409,0.25820643,0.600846024,0.143654822,0.410659898,1.936717428,0.622165821,0.479695431,0.48392555,0.857021997,0.598984772,0.345177665,0.56463621,0.308121827,0.324534687,0.472758037,0.363451777,0.148698885,1.036098611,0.120328703,1.419193896,0.247505381,0.305419683,1.221483076,0.120035218,0.133731168,0.167971043,0.128839757,0.155351203,0.199863041,0.211895911,0.099393465,0.202015261,0.107415379,0.562218744,0.260418705,1.72891802,2.02298963,0.168460184,1.304637057,0.864410096,0.247896693,0.143905302,0.126100567,0.128839757,0.118176482,0.397084719,0.1445901,0.179710428,0.17305811,0.978966934
0.396520597,0.625471853,0.268012473,2.026587888,3.763827343,0.218775644,0.160512063,4.480223207,0.177909076,1.303627113,0.428032168,0.29870343,0.277859839,0.244378795,0.767602166,0.757262432,1.500410307,1.167733465,0.383062531,0.711143936,0.307894305,0.339569998,0.154931889,1.035450517,2.143443296,1.04693911,0.200886263,0.245363532,0.559658625,0.140653209,0.401280158,1.873789595,0.606433612,0.481207944,0.490234696,0.858526178,0.588544231,0.354341047,0.55703266,0.30937141,0.332676842,0.462333826,0.362711308,0.152211209,1.045177278,0.122378955,1.390773923,0.249142204,0.302611514,1.185760579,0.120758673,0.134292795,0.175467022,0.13238658,0.157453298,0.191479222,0.198532215,0.096930995,0.192908883,0.107129241,0.554517728,0.259435761,1.724266108,1.988562714,0.166507815,1.295558521,0.840068624,0.244186047,0.148780023,0.127239802,0.13238658,0.139820816,0.410312619,0.138772398,0.193385437,0.180041937,0.957682043
0.399572298,0.632998848,0.274716236,2.04227669,3.982891923,0.238855075,0.157427208,4.564895542,0.168448758,1.367659154,0.431978944,0.303339365,0.281789768,0.253002139,0.765586445,0.775127488,1.521960849,1.187366343,0.388221747,0.735153808,0.311235401,0.331962494,0.153972693,1.042441191,2.167132752,1.058068761,0.199539398,0.245764106,0.568185557,0.139332127,0.405987827,1.892252015,0.606843231,0.485112683,0.493502221,0.89784504,0.591873663,0.363546636,0.561441026,0.3110709,0.306958381,0.455338049,0.358776114,0.152057927,1.047160823,0.12414253,1.392054116,0.245712652,0.295064787,1.220560213,0.125952744,0.140720274,0.179211128,0.13043064,0.156726372,0.193597561,0.199314024,0.107088415,0.201695884,0.111947409,0.552019817,0.255335366,1.860994665,2.028963415,0.167301829,1.296970274,0.849847561,0.239900915,0.147198933,0.128525152,0.13043064,0.135575457,0.38043064,0.130811738,0.179973323,0.163776677,0.935499238
0.369756497,0.57253939,0.272150604,1.903212605,3.255780643,0.214651115,0.164927358,4.083486802,0.188868426,1.332514835,0.409453653,0.2946593,0.271332106,0.257417639,0.730918764,0.676693268,1.412727645,1.113361981,0.372416616,0.694290976,0.34949867,0.327399222,0.184366687,0.897073869,1.931860037,0.987517905,0.203806016,0.230611827,0.538571721,0.144669531,0.385921833,1.69674647,0.561694291,0.495805197,0.50726417,0.841006753,0.598731328,0.359729896,0.559648046,0.307141396,0.31368938,0.429506855,0.385921833,0.152515532,0.993178219,0.129126568,1.343890852,0.24534048,0.310269217,1.101473992,0.113046656,0.129004751,0.162139116,0.133146546,0.165062736,0.204409794,0.221951517,0.08783043,0.190644415,0.10257035,0.599220368,0.279814837,1.73894506,2.026434401,0.179924473,1.316360093,0.857595322,0.249969546,0.143622853,0.133268364,0.133146546,0.12120843,0.390546961,0.143988306,0.198806188,0.194055305,0.977951029
0.390426639,0.584183143,0.28491155,1.953173777,3.424141519,0.219771072,0.168158169,4.220187305,0.191467222,1.336316337,0.450156087,0.299063476,0.281789802,0.29094693,0.745681582,0.693028096,1.431633715,1.13673257,0.379604579,0.722164412,0.330905307,0.335691988,0.153173777,0.911342352,1.982101977,0.970031217,0.207492196,0.246618106,0.537148803,0.146930281,0.401248699,1.71987513,0.576690947,0.523413111,0.551300728,0.874297607,0.608116545,0.384807492,0.576690947,0.322996878,0.351716961,0.475754422,0.406659729,0.1530232,0.970909965,0.127419161,1.349320832,0.252073567,0.305084746,1.105541531,0.112393317,0.138718596,0.166967184,0.136314461,0.159874985,0.199182594,0.219737949,0.101454502,0.192451016,0.101935329,0.592018271,0.28416877,1.733141003,1.997595865,0.191369155,1.320351004,0.850823416,0.254838322,0.14857555,0.134992187,0.136314461,0.139800457,0.368914533,0.150979685,0.201466522,0.174059382,0.96333694
0.361477046,0.567864271,0.273053892,1.84510978,3.310179641,0.214570858,0.158483034,4.084431138,0.161277445,1.2499002,0.414770459,0.283433134,0.266067864,0.242315369,0.71237525,0.67245509,1.353493014,1.103393214,0.374850299,0.683832335,0.336926148,0.328742515,0.144311377,0.88003992,1.878842315,0.961077844,0.204191617,0.231137725,0.52754491,0.144111776,0.382235529,1.636926148,0.560279441,0.493213573,0.511177645,0.841516966,0.590419162,0.362075848,0.561876248,0.313972056,0.31756487,0.447305389,0.389620758,0.153975701,1.007819079,0.128593769,1.345723565,0.259232527,0.309154337,1.128232888,0.116564417,0.144833393,0.167809455,0.141465175,0.162636834,0.203175749,0.216528329,0.106580055,0.196078431,0.105978588,0.596535547,0.286057981,1.769878504,2.012510526,0.189823169,1.33970889,0.863346566,0.259232527,0.159028028,0.133285216,0.141465175,0.133164922,0.373872248,0.138698424,0.210032479,0.174305305,0.954529051
0.344771994,0.541225242,0.268309535,1.787655458,2.835099033,0.209580838,0.155918931,3.634269922,0.162367573,1.447950253,0.380239521,0.273376324,0.253800092,0.264394288,0.688622754,0.618148319,1.279364348,1.054122524,0.360893597,0.683095348,0.295255643,0.326577614,0.161446338,0.810916628,1.61123906,0.863196684,0.181252879,0.23422386,0.470290189,0.144403501,0.36872409,1.484339014,0.540304007,0.495393828,0.520267158,0.839474896,0.594196223,0.362736066,0.569092584,0.318286504,0.333486872,0.435743897,0.394288346,0.129718394,0.921959257,0.125374476,1.307968844,0.244307969,0.284301977,0.94397843,0.101408029,0.148591971,0.153535051,0.128220491,0.158777711,0.191431995,0.219892151,0.099760336,0.172258838,0.103804673,0.582234871,0.283852606,1.704913122,1.903684841,0.187986818,1.301527861,0.829988017,0.25494308,0.160125824,0.133313361,0.128220491,0.139454763,0.360844817,0.145296585,0.207309766,0.179298981,0.944278011
0.362089915,0.582989064,0.286512758,1.889914945,3.128311057,0.228432564,0.167679222,3.791251519,0.165978129,1.455893074,0.409720535,0.295261239,0.275577157,0.260024301,0.72855407,0.659295261,1.381287971,1.110085055,0.384204131,0.713973269,0.316160389,0.346294046,0.173511543,0.8527339,1.734143378,0.883839611,0.208019441,0.239854192,0.500850547,0.155528554,0.391008505,1.542162819,0.576427704,0.5472661,0.582503038,0.904252734,0.644228433,0.390765492,0.601215067,0.375212637,0.349210207,0.513244228,0.443013366,0.137931034,0.868965517,0.130007337,1.294497432,0.244314013,0.268378577,0.9540719,0.10755686,0.157300073,0.159647836,0.135583272,0.159354365,0.189581805,0.208657373,0.109611152,0.185619956,0.106089508,0.588554659,0.300807043,1.70785033,1.880410858,0.203228173,1.30300807,0.836537051,0.267351431,0.146441673,0.140278797,0.135583272,0.149669846,0.377842993,0.151430668,0.217021277,0.189581805,0.911518709
0.353036625,0.536624942,0.264487714,1.802271674,2.998840983,0.22160408,0.162726008,3.710941122,0.157626333,1.31826611,0.420723227,0.269355586,0.263560501,0.242002782,0.695178489,0.629809921,1.295085767,1.050533148,0.399165508,0.687760779,0.304589708,0.340751043,0.153453871,0.798562819,1.665971256,0.867408438,0.183820121,0.231803431,0.468474733,0.144413537,0.380621233,1.480296708,0.531293463,0.517848864,0.579972184,0.858368104,0.613815484,0.378535002,0.582753825,0.315948076,0.338664812,0.464997682,0.417014372,0.14267148,0.835523466,0.132707581,1.266570397,0.251407942,0.267148014,0.999711191,0.105848375,0.158844765,0.143971119,0.134584838,0.154945848,0.196534296,0.202743682,0.116245487,0.171841155,0.098050542,0.575740072,0.305270758,1.686353791,1.860794224,0.20765343,1.27133574,0.829747292,0.259494585,0.152057762,0.135162455,0.134584838,0.164187726,0.347436823,0.144837545,0.207220217,0.170685921,0.887509025
0.506199732,0.696045576,0.316018767,2.204591153,4.154323056,0.254859249,0.180294906,2.55747319,0.19269437,1.644772118,0.776977212,0.333612601,0.304289544,0.299262735,0.816521448,0.790884718,1.642091153,1.316186327,0.388069705,0.697050938,0.434148794,0.362097855,0.172419571,1.179121984,3.426441019,1.09886059,0.24497319,0.288706434,0.725703753,0.158847185,0.438002681,2.066018767,0.340650134,0.457104558,0.349865952,0.70827748,0.709617962,0.384383378,0.560824397,0.445542895,0.324061662,0.493130027,0.157004021,0.191481342,1.015548436,0.166792311,1.371937429,0.308707124,0.65812288,1.677440633,0.222766679,0.17414248,0.198737279,0.122125895,0.156332454,0.168111572,0.222860912,0.152563136,0.169619299,0.108556351,0.466924237,0.294477949,1.38955899,2.040425933,0.144459103,1.284771956,0.666509612,0.195062194,0.153505466,0.131172258,0.122125895,,0.397663023,0.155484357,,0.187052394,1.357802488
0.523760331,0.746212121,0.324896694,2.285640496,4.32231405,0.268767218,0.194387052,2.648243802,0.198863636,1.684917355,0.829201102,0.351411846,0.316460055,0.284607438,0.855716253,0.860020661,1.730199725,1.442837466,0.425964187,0.746212121,0.440082645,0.37964876,0.172176309,1.262913223,3.469180441,1.145833333,0.255509642,0.309400826,0.776859504,0.165289256,0.460399449,2.222623967,0.376893939,0.489325069,0.37362259,0.742252066,0.79149449,0.40530303,0.635158402,0.468319559,0.351928375,0.521866391,0.167183196,0.19286385,1.053333333,0.175962441,1.360375587,0.307230047,0.64084507,1.721220657,0.21286385,0.183098592,0.202159624,0.12084507,0.145070423,0.168169014,0.228262911,0.141971831,0.16713615,0.107981221,0.453615023,0.311455399,1.427981221,2.037746479,0.165070423,1.204413146,0.675868545,0.204600939,0.153802817,0.140375587,0.12084507,,0.388920188,0.164507042,,0.182910798,1.32741784
0.51861167,0.73323273,0.356136821,2.330147552,4.631455399,0.272468142,0.186284373,2.6240778,0.192655936,1.80952381,0.792421194,0.356136821,0.312206573,0.275150905,0.857142857,0.868209256,1.730046948,1.492622401,0.432763246,0.768276325,0.463112005,0.371730382,0.180080483,1.262072435,3.542756539,1.133802817,0.261401744,0.310529846,0.743628437,0.161971831,0.461435278,2.20472837,0.355633803,0.483903421,0.369550637,0.79091214,0.854627767,0.455902079,0.600603622,0.490442656,0.370053655,0.547283702,0.176391683,0.190541529,1.084339554,0.181668496,1.377058178,0.314306623,0.572996707,1.669959751,0.200146359,0.199871936,0.207647274,0.124679839,0.146816685,0.169685327,0.209751189,0.129893889,0.162458836,0.122392975,0.465605562,0.309549945,1.370929382,2.041986828,0.161635565,1.215697036,0.644163922,0.210940359,0.15633004,0.142242956,0.124679839,,0.387211855,0.156970362,,0.179930479,1.267105745
0.436986301,0.626614481,0.295107632,2.008023483,3.605088063,0.258317025,0.183561644,2.6481409,0.194520548,1.440900196,0.626223092,0.319765166,0.290998043,0.267318982,0.725831703,0.695107632,1.494324853,1.20332681,0.403131115,0.645988258,0.401369863,0.366340509,0.178277886,1.040117417,2.820547945,1.017808219,0.245009785,0.27221135,0.696086106,0.170645793,0.402935421,1.903913894,0.310567515,0.42035225,0.33776908,0.666731898,0.646771037,0.348336595,0.555968689,0.41409002,0.310567515,0.469471624,0.20332681,0.181965983,0.942846423,0.170835418,1.372811406,0.30927964,0.633441721,1.392821411,0.213231616,0.176588294,0.18821911,0.124812406,0.154702351,0.164457229,0.21835918,0.175587794,0.164082041,0.104177089,0.478864432,0.319034517,1.41008004,2.068284142,0.162081041,1.262381191,0.66995998,0.198849425,0.178964482,0.142446223,0.124812406,,0.428589295,0.187593797,,0.233241621,1.329914957
0.505599336,0.719825798,0.314599751,2.194110328,3.908544173,0.281833264,0.200539195,2.80423061,0.210700954,1.596433015,0.664039818,0.359394442,0.312525923,0.296557445,0.808793032,0.787432601,1.591455827,1.360846122,0.431771049,0.720862713,0.436540854,0.395064289,0.1847781,1.128992119,3.119867275,1.094773953,0.261924513,0.300082953,0.727084197,0.168187474,0.428660307,2.043550394,0.347366238,0.438822066,0.351306512,0.725010369,0.732061385,0.378058897,0.586686022,0.453961012,0.340729988,0.51244297,0.22065533,0.184074074,1.031234568,0.173209877,1.35037037,0.310246914,0.61691358,1.409259259,0.201728395,0.200617284,0.195925926,0.117407407,0.142098765,0.16617284,0.206419753,0.145185185,0.166296296,0.103950617,0.487654321,0.332962963,1.396049383,2.067654321,0.176296296,1.268765432,0.659012346,0.224074074,0.182839506,0.161851852,0.117407407,,0.416419753,0.182469136,,0.231234568,1.297777778
0.474593292,0.702149026,0.326169914,2.174733882,3.998393252,0.276762402,0.198634264,2.705965053,0.198835107,1.695119502,0.677043583,0.371158867,0.318939546,0.301466158,0.827274553,0.78630247,1.614380398,1.392649126,0.445270135,0.730467965,0.428600121,0.388833099,0.190399679,1.141193011,3.09861418,1.055834505,0.258686483,0.31291424,0.707370958,0.172524603,0.440851577,2.003213497,0.355091384,0.466961237,0.374573207,0.762803776,0.842538662,0.401887929,0.605944969,0.487246435,0.356898976,0.529624423,0.229162482,0.177732745,1.030516152,0.169626892,1.378710216,0.316128263,0.550601979,1.381690309,0.196686137,0.198235785,0.203361545,0.123137442,0.15866015,0.168792466,0.19775897,0.137084277,0.146739778,0.110859459,0.477530099,0.326856598,1.342829896,1.997377518,0.167600429,1.144474908,0.648349028,0.206222434,0.18750745,0.149719871,0.123137442,,0.404696627,0.176898319,,0.215877935,1.228155918
0.395155545,0.561861791,0.270482071,1.912609831,3.281168369,0.269057231,0.192828307,2.494656851,0.199477559,1.356922346,0.554500119,0.332225125,0.290429827,0.2906673,0.700546189,0.661363097,1.393255759,1.095226787,0.415340774,0.600332463,0.461410591,0.389456186,0.211351223,0.977677511,2.601044882,0.962241748,0.24151033,0.278793636,0.665875089,0.180242223,0.377819995,1.800284968,0.319639041,0.423652339,0.352647827,0.669199715,0.64426502,0.348610781,0.527903111,0.376870102,0.308240323,0.445499881,0.220375208,0.16892725,0.920006165,0.170468557,1.430487053,0.30702836,0.615135635,1.251387176,0.200832306,0.181103576,0.186035758,0.122996301,0.1601418,0.165228113,0.217324291,0.150277435,0.178945746,0.10095561,0.489673243,0.341399507,1.347718866,2.034833539,0.176787916,1.246609125,0.662453761,0.199445129,0.216399507,0.184648582,0.122996301,,0.46054254,0.216399507,,0.283292232,1.327527744
0.404483431,0.591861598,0.26754386,2.019249513,3.473196881,0.276803119,0.210526316,2.563840156,0.205653021,1.511939571,0.596491228,0.348684211,0.298489279,0.295321637,0.745614035,0.712231969,1.485623782,1.245126706,0.427631579,0.626949318,0.428118908,0.410575049,0.190545809,1.013888889,2.736354776,0.992933723,0.257066277,0.302387914,0.688109162,0.181773879,0.386695906,1.87962963,0.346978558,0.42714425,0.350146199,0.72002924,0.752680312,0.369152047,0.553606238,0.413011696,0.333089669,0.473684211,0.242446394,0.173484622,0.921767692,0.169901463,1.372648552,0.326366079,0.58241266,1.156016721,0.19737235,0.207375336,0.184532696,0.129740221,0.162137952,0.161690057,0.196775157,0.145117946,0.149149,0.096894595,0.469393849,0.357569424,1.341893102,1.991489997,0.1842341,1.269782024,0.650343386,0.217676918,0.200358316,0.177814273,0.129740221,,0.454165423,0.20438937,,0.264407286,1.31054046
0.40806529,0.607777244,0.308209313,2.096975516,3.567930869,0.293807009,0.20787326,2.599855977,0.201632261,1.585693711,0.581613058,0.353816611,0.313490158,0.303888622,0.801008161,0.734517523,1.524483917,1.290206433,0.454152664,0.656265002,0.429428709,0.407345175,0.183869419,1.01656265,2.79212674,0.984637542,0.260921747,0.315650504,0.692990879,0.179308689,0.418867019,1.903504561,0.351896303,0.449831973,0.369179069,0.740278445,0.858617379,0.390542487,0.586893903,0.44431109,0.352136342,0.514402304,0.266682669,0.171415717,1.039892022,0.176064787,1.430713857,0.315686863,0.533893221,1.324085183,0.197210558,0.226904619,0.213857229,0.121625675,0.166766647,0.167216557,0.193611278,0.151919616,0.147870426,0.106328734,0.49925015,0.348530294,1.350329934,2.016646671,0.186112777,1.234703059,0.654319136,0.232003599,0.208758248,0.182963407,0.121625675,,0.462207558,0.202159568,,0.269946011,1.275344931
0.367553866,0.519011407,0.267427123,1.878010139,2.773764259,0.275665399,0.164765526,2.420468948,0.205956907,1.367237009,0.494930292,0.293726236,0.271546261,0.329214195,0.675855513,0.594740177,1.382129278,1.106463878,0.374524715,0.578580482,0.391318124,0.368821293,0.171419518,0.854562738,2.367237009,0.944233207,0.235741445,0.285804816,0.649239544,0.201204056,0.364385298,1.628010139,0.311153359,0.400823828,0.316856781,0.682826362,0.700887199,0.313054499,0.506337136,0.414765526,0.290557668,0.378326996,0.249683143,0.167463121,0.830251402,0.172657386,1.303760648,0.311863702,0.624766258,1.20735508,0.193642219,0.186993559,0.188447953,0.114897154,0.145023894,0.134427592,0.194473301,0.137959692,0.124454602,0.102638687,0.52524413,0.310824849,1.319551215,2.100976522,0.164346561,1.42156659,0.851859547,0.285476834,0.189071265,0.167463121,0.114897154,,0.389362144,0.209640557,,0.275503844,1.377103678
0.368455285,0.550894309,0.276097561,1.929105691,2.89300813,0.28097561,0.153821138,2.504390244,0.217235772,1.412682927,0.49203252,0.324227642,0.275447154,0.304390244,0.704390244,0.623089431,1.422439024,1.18504065,0.378536585,0.584065041,0.367479675,0.41495935,0.166504065,0.893658537,2.452682927,0.948943089,0.240650407,0.257886179,0.679349593,0.209105691,0.422764228,1.667317073,0.353821138,0.435447154,0.353495935,0.731056911,0.714146341,0.336260163,0.552195122,0.40097561,0.300487805,0.391544715,0.265365854,0.179170159,0.814543168,0.222967309,1.342414082,0.308466052,0.632648785,1.222967309,0.198449288,0.195305951,0.191114837,0.115674769,0.152975692,0.134115675,0.190905281,0.155699916,0.129295893,0.10729254,0.526194468,0.33319363,1.263202012,2.135792121,0.19928751,1.397317687,0.793378039,0.27116513,0.19341995,0.18650461,0.115674769,,0.397527242,0.221081308,,0.287720034,1.351215423
0.376694642,0.534215623,0.29535184,1.996772111,2.990961911,0.28663654,0.189477082,2.529696578,0.21626856,1.525177534,0.510006456,0.328921885,0.31859264,0.33053583,0.693350549,0.63460297,1.434796643,1.268237573,0.39186572,0.605551969,0.397998709,0.405100065,0.186249193,0.916397676,2.46772111,0.957069077,0.258876695,0.247901872,0.668495804,0.203034216,0.377340219,1.675919948,0.359909619,0.427372498,0.364428664,0.75435765,0.76307295,0.377340219,0.557456423,0.414460943,0.347320852,0.445448677,0.27792124,0.160513644,0.768057785,0.170545746,1.298555377,0.297351525,0.611757624,1.185794543,0.181781701,0.203852327,0.187399679,0.097712681,0.134630819,0.127207063,0.176163724,0.197030498,0.135634029,0.094301766,0.475922953,0.338081862,1.180377207,1.962680578,0.193619583,1.483146067,0.769060995,0.256420546,0.183788122,0.213081862,0.097712681,,0.412319422,0.237359551,,0.284309791,1.295746388
0.381559767,0.547740525,0.292274052,1.909620991,2.709912536,0.30648688,0.184037901,2.322521866,0.229227405,1.522959184,0.513483965,0.351676385,0.274052478,0.363702624,0.69606414,0.62755102,1.362609329,1.149781341,0.421282799,0.659620991,0.403790087,0.428571429,0.186953353,0.890306122,2.235787172,0.958819242,0.298833819,0.261297376,0.652332362,0.221574344,0.407069971,1.602040816,0.3946793,0.445699708,0.385204082,0.793731778,0.799562682,0.337099125,0.545553936,0.414723032,0.314868805,0.415816327,0.269314869,0.167479675,0.845257453,0.173170732,1.405691057,0.314634146,0.652845528,1.117344173,0.193495935,0.230081301,0.157181572,0.146612466,0.16504065,0.142276423,0.202168022,0.160704607,0.111382114,0.098373984,0.678590786,0.353658537,1.620054201,2.159349593,0.251219512,1.562059621,0.953929539,0.278319783,0.214634146,0.226558266,0.146612466,,0.442547425,0.245528455,,0.365311653,1.440108401
0.391991183,0.555106539,0.286921381,1.939382807,2.814474651,0.324761205,0.212343865,2.372887583,0.267817781,1.64474651,0.549595885,0.356722998,0.279206466,0.335782513,0.730345334,0.623071271,1.380969875,1.202424688,0.423952976,0.676340926,0.441954445,0.483468038,0.198016165,0.897869214,2.29904482,0.979794269,0.269287289,0.267817781,0.677443057,0.226671565,0.390154298,1.623438648,0.372887583,0.434974284,0.388684791,0.805657605,0.83137399,0.363703159,0.573842763,0.423952976,0.330639236,0.409992652,0.264144012,0.161155949,0.763603228,0.173652695,1.44832075,0.328039573,0.642020307,1.084613382,0.179120021,0.216610258,0.165842229,0.109867222,0.174433741,0.132517574,0.190315022,0.161676647,0.120020828,0.100755012,0.633949492,0.362405624,1.53111169,2.080968498,0.191356418,1.437125749,0.786513929,0.267117938,0.228325957,0.230929445,0.109867222,,0.424368654,0.250976308,,0.337151783,1.373860974
0.366010733,0.574955277,0.290876565,1.921288014,2.798926655,0.3019678,0.207871199,2.324150268,0.231127013,1.555635063,0.533452594,0.356708408,0.299463327,0.34490161,0.693381038,0.637567084,1.36529517,1.224686941,0.485152057,0.638998211,0.430053667,0.430411449,0.213595707,0.911985689,2.244722719,0.968872987,0.288014311,0.328801431,0.66726297,0.21431127,0.376028623,1.630769231,0.384257603,0.471556351,0.391055456,0.813595707,0.873703041,0.368515206,0.568515206,0.420751342,0.336314848,0.453309481,0.564937388,0.158818835,0.777866454,0.186219739,1.436552275,0.332003192,0.665336526,1.140728917,0.199787177,0.246874169,0.176110668,0.112529928,0.166001596,0.142591115,0.18462357,0.213620644,0.126895451,0.09896249,0.692205374,0.443735036,1.503325352,2.075552009,0.227986167,1.530194201,0.771747805,0.295025273,0.247140197,0.26150572,0.112529928,,0.501729183,0.299281724,,0.376429902,1.365522745
0.526969902,0.868870477,0.352553263,2.693523842,4.075160636,0.239093676,0.17526209,4.610585052,0.279675347,1.471846466,0.762935408,0.372336828,0.444707474,0.308505242,0.919851201,1.111684139,1.880706797,2.340125127,0.484950964,0.637724045,0.382651336,0.346550558,0.178728441,1.574991545,3.16114305,1.308927968,0.240700034,0.291849848,0.868701387,0.161734866,0.51149814,2.557997971,0.353567805,0.427206628,0.341393304,0.834376057,0.625718634,0.354920528,0.516824484,0.394234021,0.271305377,0.477595536,0.320257017,0.259542808,1.43481777,0.211774854,2.797498383,0.335238301,0.714254906,1.010459349,0.321220617,0.167565236,0.203040759,0.123948674,0.17187837,0.23835454,0.271188268,0.128908777,0.231345698,0.150905758,0.534828553,0.332003451,2.106318741,2.531216304,0.14136295,1.288979944,0.861117102,0.251617425,0.149935303,0.115268493,0.123948674,0.10993099,0.543886133,0.178401984,0.152361441,0.170368773,1.799439293
0.55318967,0.857961348,0.347528647,2.630494271,4.125534462,0.224132034,0.174106379,4.607319993,0.294510005,1.481700017,0.744313323,0.383273474,0.460321532,0.28809646,0.934410809,1.120574654,1.897639815,2.438943048,0.482555156,0.648794253,0.411151018,0.345732854,0.179151702,1.610997093,3.215922695,1.325808107,0.245852574,0.301265606,0.888318796,0.162561998,0.504959808,2.622541474,0.346245938,0.433299128,0.347272105,0.854198734,0.597998974,0.360868822,0.537711647,0.393791688,0.272447409,0.465623397,0.336240807,0.255291222,1.41356303,0.197648346,2.769209735,0.349083949,0.724528302,1.066502598,0.320207821,0.17287394,0.205851791,0.119278097,0.168717528,0.245775226,0.280284386,0.125184578,0.240689089,0.152748154,0.527372163,0.335794367,2.058955428,2.515559202,0.138747607,1.285917419,0.841618813,0.241837572,0.148591742,0.118129614,0.119278097,0.123051682,0.519551545,0.183811868,0.163303254,0.163084495,1.857424118
0.544262295,0.902791316,0.370934869,2.642268498,4.5590607,0.253079309,0.203278689,4.78147984,0.306247231,1.589632255,0.794240142,0.422773593,0.473992025,0.303322995,0.9496677,1.166149756,1.973770492,2.592822331,0.511829863,0.690385467,0.417545414,0.369428445,0.189455029,1.686220647,3.356047851,1.34328755,0.255206026,0.311652636,0.925742136,0.166592822,0.528577758,2.727603013,0.364023039,0.474789544,0.368719539,0.907487816,0.631457687,0.382543199,0.580327869,0.419583518,0.287106779,0.485511741,0.349047408,0.253737651,1.332347192,0.196154049,2.689259866,0.329177453,0.719847853,1.147921179,0.313857045,0.167415077,0.203655766,0.115431349,0.161075598,0.242696392,0.262982725,0.123725501,0.229119341,0.147921179,0.506682868,0.317977706,1.953246342,2.245073696,0.143325057,1.29420466,0.841829996,0.238153098,0.146230651,0.116329442,0.115431349,0.114269111,0.527814465,0.159966189,0.152939933,0.162924613,1.678112948
0.425799746,0.704007391,0.300496593,2.129922624,3.277630211,0.228663818,0.170227509,4.190899642,0.23790276,1.23466913,0.585633445,0.34288024,0.421642222,0.261693036,0.756207414,0.870770297,1.537475459,2.446933826,0.524309967,0.565769719,0.367132463,0.320822266,0.191477076,1.327405012,2.403857258,1.107749163,0.226354082,0.26619702,0.731377757,0.153019979,0.431112138,2.001732302,0.299688186,0.380528929,0.316664742,0.708857836,0.563806444,0.284559418,0.475228086,0.352234669,0.24795011,0.393578935,0.471417023,0.23296488,1.247096684,0.188750525,2.924933539,0.319504687,0.625437246,0.931649643,0.323772212,0.162235903,0.194487197,0.118791101,0.167412901,0.228487477,0.258779908,0.122708829,0.218903036,0.137750105,0.530782146,0.318805093,2.081502728,2.479152092,0.136910592,1.208269204,0.862179936,0.237162446,0.167412901,0.118091507,0.118791101,0.11165524,0.502518539,0.193787603,0.162865538,0.18805093,1.791101161
0.442892358,0.732010799,0.29487029,2.133348985,3.324568611,0.224674258,0.17243808,4.144265759,0.238173495,1.303204601,0.593849043,0.360840474,0.419180655,0.272449818,0.760535274,0.892475643,1.608639512,2.254842118,0.534100247,0.572132879,0.349571546,0.329498767,0.169386078,1.338889541,2.406855265,1.125836366,0.235473647,0.30191337,0.748327268,0.15260007,0.434910201,2.043432328,0.316469069,0.37657002,0.308486912,0.699495246,0.560511797,0.293461674,0.515670853,0.352271393,0.271041202,0.402629417,0.473177603,0.230650912,1.217926309,0.176606306,2.84716493,0.310074809,0.64993358,0.95833042,0.315318465,0.167167727,0.193525834,0.115989653,0.168286373,0.226316157,0.25637978,0.121443054,0.212193246,0.13458715,0.531496889,0.322030343,1.985457596,2.359924491,0.137733343,1.191428372,0.827308956,0.230371251,0.161854156,0.118646438,0.115989653,0.123540516,0.50653709,0.1815703,0.149618961,0.189820317,1.809900021
0.457482585,0.728561134,0.304107615,2.213547922,3.558131155,0.234085996,0.172952198,4.287653135,0.259548403,1.338938266,0.631395628,0.3692049,0.431539755,0.275642565,0.798822964,0.906797982,1.68015854,2.717151093,0.555008407,0.611938506,0.380975258,0.352269998,0.175834735,1.359356233,2.462887341,1.185202979,0.239971175,0.278645208,0.760869565,0.157338458,0.452197934,2.069060773,0.314676916,0.398991112,0.319120826,0.743574345,0.592961806,0.302426135,0.536151814,0.378453039,0.259188086,0.417487389,0.526543358,0.225488836,1.219248371,0.183955069,2.874566634,0.314658161,0.646373596,1.031271668,0.318471779,0.169740674,0.191651643,0.116419359,0.153792817,0.23415615,0.248925253,0.12106504,0.201775066,0.14526418,0.530786299,0.327901817,1.924143669,2.159270559,0.14290667,1.203855221,0.831160727,0.237623076,0.165580363,0.127236167,0.116419359,0.111010955,0.514214395,0.181597559,0.154208848,0.196089308,1.807932326
0.438651138,0.710455038,0.291847237,2.15804442,3.184588299,0.257990249,0.176462622,4.263949079,0.229279523,1.276408451,0.616061755,0.385021668,0.405606717,0.269366197,0.743228602,0.850758397,1.566630553,2.247833153,0.545910076,0.5562026,0.385834236,0.33071506,0.200162514,1.177410618,2.319745395,1.167930661,0.234425785,0.268282774,0.7625948,0.157908992,0.444068256,2.008531961,0.308911159,0.3875948,0.323943662,0.724404117,0.575027086,0.285617551,0.486457205,0.350216685,0.257719393,0.404523294,0.542930661,0.212949135,1.093384872,0.172537995,2.905648774,0.325485373,0.548537292,0.925502943,0.308091013,0.163138013,0.189141703,0.111657735,0.162786612,0.210577176,0.232451902,0.118685759,0.213300536,0.129842748,0.511200914,0.307476061,1.933145919,2.355881578,0.137749275,1.191601511,0.815690064,0.231397698,0.167179127,0.121057718,0.111657735,0.121409119,0.526574717,0.194588421,0.164807169,0.230607046,1.858736713
0.426918308,0.700785232,0.302107728,2.180741149,3.463837994,0.259953162,0.178674749,4.287642926,0.2487946,1.299765808,0.604215457,0.369885659,0.407769665,0.271938284,0.758644441,0.861826698,1.56040777,2.443311751,0.547458328,0.589337374,0.350737016,0.334619094,0.18446067,1.220553795,2.427607108,1.147403224,0.261193002,0.301281168,0.773109244,0.157184185,0.450199752,2.06075217,0.335032374,0.387243422,0.339165174,0.726684116,0.576663452,0.293428847,0.512467282,0.357900537,0.274280204,0.43780135,0.543187767,0.202616078,1.036382536,0.162768538,2.86971587,0.307345807,0.539241164,0.870928621,0.298769924,0.159650035,0.18035343,0.110793486,0.153672904,0.20997921,0.227130977,0.115384615,0.206947332,0.122227997,0.489085239,0.295218295,1.815661816,2.284390159,0.134355509,1.10507623,0.764206514,0.223232848,0.16519404,0.121794872,0.110793486,0.108801109,0.489085239,0.195252945,0.158957034,0.218988219,1.755024255
0.617111731,0.68779062,0.292148266,2.113192507,3.393250963,0.237013418,0.176032948,4.10827687,0.232894912,1.221070812,0.60236482,0.36030291,0.399628006,0.268234356,0.72246579,0.859705062,1.53035738,2.480005314,0.527301714,0.580975156,0.339710376,0.332137638,0.172711572,1.178424339,2.311146539,1.159160356,0.233160622,0.293742527,0.730835658,0.171117311,0.435764581,1.984190248,0.329613392,0.395243789,0.303972366,0.736415571,0.572870998,0.286302644,0.504716354,0.354722997,0.258535937,0.390593862,0.551747044,0.206805824,1.062357481,0.169531661,2.90247325,0.32353973,0.595684968,0.976407648,0.30380635,0.164883354,0.180845466,0.111734783,0.151727767,0.218821259,0.219522891,0.121206806,0.211191019,0.130240309,0.480003508,0.3094194,1.805560428,2.081476934,0.131906683,1.171636555,0.770391159,0.223820382,0.160848974,0.134713208,0.111734783,0.114892124,0.487721452,0.187861779,0.173215225,0.22039993,1.760042098
0.385826772,0.593951324,0.332319256,2.110415175,2.957945598,0.252505369,0.179849678,3.952040086,0.241947029,1.276127416,0.495705082,0.357730852,0.408732999,0.295275591,0.679670723,0.776843236,1.50948461,2.507874016,0.543843951,0.57408733,0.375805297,0.362204724,0.181281317,0.997315676,2.123836793,1.09198282,0.25,0.275232641,0.719398712,0.187007874,0.422870437,1.752326414,0.313707946,0.371868289,0.331782391,0.754831782,0.549212598,0.289906943,0.46385111,0.364173228,0.276127416,0.390121689,0.524337867,0.216049383,1.009550431,0.20055905,3.244001863,0.325064058,0.61996273,0.882133706,0.292685768,0.209177731,0.208362451,0.116352201,0.14360587,0.205450734,0.207314232,0.13393897,0.188795714,0.125436758,0.439785698,0.297111577,1.720242255,2.085953878,0.163056138,1.352434195,0.934544608,0.27498253,0.190659213,0.134637782,0.116352201,0.152457489,0.434195201,0.212555323,0.179361752,0.211157699,1.710225949
0.362542647,0.615191237,0.301669959,2.063386604,2.841443706,0.253905549,0.165379781,3.967139522,0.233435087,1.29610343,0.501705872,0.369366134,0.390195726,0.293948644,0.698868738,0.766026217,1.539414617,2.458969294,0.579098581,0.564374214,0.337762614,0.369186569,0.177231101,0.997665649,2.056742683,1.120667983,0.242952056,0.27042557,0.698868738,0.178128928,0.412820973,1.759202729,0.301131262,0.376728317,0.313162148,0.750404022,0.551984198,0.289639073,0.464715389,0.356796552,0.260369905,0.386424852,0.518225893,0.210814511,0.986652977,0.191763632,3.143166781,0.315195072,0.621263974,0.834816336,0.293976728,0.202486881,0.210586356,0.111339265,0.146817248,0.18275154,0.22667123,0.136892539,0.187428702,0.122746977,0.467031713,0.295916039,1.726328998,2.14636094,0.155829341,1.374287018,0.941478439,0.261921059,0.183321926,0.138147388,0.111339265,0.156970112,0.423340178,0.200091262,0.179101072,0.21754506,1.686972393
0.324104235,0.552117264,0.288273616,1.905863192,2.654723127,0.228338762,0.157166124,3.614006515,0.204885993,1.149674267,0.460749186,0.326058632,0.352117264,0.300651466,0.628175896,0.69723127,1.390065147,2.255537459,0.51286645,0.504234528,0.320032573,0.34495114,0.16465798,0.881758958,1.866775244,0.997068404,0.227687296,0.250977199,0.633876221,0.162052117,0.383876221,1.609120521,0.277687296,0.32752443,0.281270358,0.648859935,0.498534202,0.254071661,0.476058632,0.329315961,0.242833876,0.357980456,0.461237785,0.205911992,0.973687157,0.179823088,3.057888254,0.327175008,0.586160564,0.83775613,0.287313851,0.172209159,0.197514276,0.110401971,0.150934946,0.181166723,0.230769231,0.139737991,0.185645504,0.123502407,0.428843355,0.295599597,1.71011085,2.162803717,0.164483261,1.333781212,0.936625238,0.277908409,0.180494905,0.139290113,0.110401971,0.160788266,0.436233345,0.183742022,0.164147352,0.214421677,1.677079834
0.442971339,0.564827452,0.282316241,1.932930396,2.564047573,0.243127315,0.209202574,3.417820238,0.232014038,1.254240593,0.538701501,0.33671281,0.378826282,0.277441996,0.640280756,0.744199649,1.366153246,2.384285436,0.544550595,0.549814779,0.372197309,0.35367518,0.201013843,0.883213102,1.907584324,1.027685709,0.237863131,0.282121271,0.653148762,0.178592318,0.417430298,1.604601287,0.297718854,0.373172158,0.374926886,0.741665042,0.551569507,0.280756483,0.437902125,0.341782024,0.279976604,0.355819848,0.427373757,0.196863841,0.912435957,0.198726906,3.271541686,0.307405682,0.584847073,0.924235367,0.290327589,0.204937122,0.192361435,0.112870672,0.158826269,0.181027791,0.203074057,0.143455985,0.178543704,0.117373079,0.525539512,0.296382549,1.910417637,2.015215029,0.160068312,1.3122186,0.900015526,0.24344046,0.204471355,0.15510014,0.112870672,0.166433784,0.471200124,0.236764478,0.208663251,0.280546499,1.796615432
0.427474747,0.609090909,0.284848485,2.009090909,2.598989899,0.246666667,0.20020202,3.581818182,0.234545455,1.315959596,0.581818182,0.360808081,0.377171717,0.318383838,0.684444444,0.761616162,1.409090909,2.394545455,0.570505051,0.572323232,0.353333333,0.396565657,0.195959596,0.916767677,1.981414141,1.094949495,0.24989899,0.289494949,0.65979798,0.195555556,0.415555556,1.646868687,0.31030303,0.412121212,0.361010101,0.764646465,0.563030303,0.290707071,0.487474747,0.344444444,0.272121212,0.363434343,0.459393939,0.18665895,0.879178122,0.179424106,3.100853711,0.304731587,0.529156417,0.823469831,0.262769498,0.195630155,0.169150629,0.106352192,0.142671104,0.169440023,0.201707423,0.134857474,0.170886992,0.111561279,0.531905658,0.287223267,1.865866011,2.074084792,0.155259731,1.245839965,0.862103892,0.256402836,0.176819563,0.156996093,0.106352192,0.141513529,0.451888294,0.216032412,0.205180148,0.236000579,1.595138186
0.392589889,0.521628034,0.289833911,1.792297865,2.359737178,0.218288009,0.169008943,3.292936667,0.199306443,1.170834094,0.528928637,0.307172842,0.337470341,0.265924439,0.607592626,0.675305713,1.268662165,2.115897062,0.491695565,0.494250776,0.369775506,0.330899799,0.172841759,0.824055485,1.720021902,0.99963497,0.218835554,0.255703596,0.599561964,0.159700675,0.403358277,1.498083592,0.296221938,0.375068443,0.297499544,0.672750502,0.520532944,0.253148385,0.403540792,0.319218836,0.245847782,0.328344588,0.402628217,0.183916388,0.880389026,0.175932646,3.199303237,0.281172884,0.543184787,0.783422848,0.264189287,0.185513137,0.176368123,0.104514443,0.149804035,0.172884308,0.204528959,0.134126869,0.172158514,0.105675715,0.475685876,0.300624183,1.814777181,2.219480331,0.180287415,1.193206561,0.884163159,0.258963565,0.202206416,0.152707214,0.104514443,0.142400929,0.438960662,0.211206271,0.197125853,0.242415445,1.641602555
0.523507564,0.860404022,0.355557569,2.433010236,4.030709303,0.185886403,0.156082979,2.936588459,0.245221487,1.543527493,0.58537911,0.272126098,0.326841199,0.241416795,0.853519341,0.62496603,1.625871909,2.095932603,0.460186611,0.715916297,0.393785669,0.340067035,0.168855875,1.876528671,2.745991485,1.359271673,0.23426035,0.266509648,0.785487816,0.153184165,0.503668811,2.447141951,0.323308271,0.216958058,0.242322674,0.208895733,0.198206359,0.360449316,0.20427575,0.359181085,0.253464988,0.442793731,0.305824803,0.260255141,1.236060706,0.203288244,2.75404157,0.349169691,0.8226108,1.144946662,0.5186957,0.175684593,0.208951941,0.130924887,0.160892995,0.205817662,0.334268118,0.135268888,0.246453316,0.153579677,0.498790278,0.347685032,1.57769713,2.306114594,0.15621907,1.127790608,0.913119982,0.242934125,0.148630815,0.117068074,0.130924887,0.120807214,0.434894974,0.235950731,0.155559221,0.194380293,1.568954141
0.522842189,0.852922913,0.337886987,2.343386854,4.015523818,0.181850439,0.147165794,2.840060321,0.239332919,1.507495786,0.585026169,0.266566131,0.321032556,0.23285727,0.832786304,0.605074071,1.591235696,2.003016056,0.437062007,0.698571809,0.370974896,0.340193382,0.160915462,1.805819214,2.744344895,1.322895414,0.229308968,0.273130489,0.775924776,0.147875455,0.492149383,2.363079925,0.320943848,0.208551406,0.242437683,0.181140779,0.197817795,0.36077353,0.203938614,0.345959372,0.278275526,0.419852745,0.303202342,0.255183326,1.210824967,0.186436054,2.678633784,0.353557399,0.787701877,1.385039284,0.512167176,0.181252728,0.210224793,0.128328241,0.16324749,0.187199913,0.330150589,0.139622436,0.251254911,0.153426451,0.520187691,0.357976866,1.546922741,2.295886076,0.164611523,1.327531646,0.937690965,0.246508075,0.146006111,0.116706678,0.128328241,0.12789175,0.417994326,0.230139677,0.161392405,0.198166739,1.562036229
0.528320141,0.836851363,0.346877748,2.456112577,3.918997361,0.179331574,0.151275286,2.841600704,0.240545295,1.478715919,0.592348285,0.267282322,0.317414248,0.230430959,0.84467898,0.605277045,1.552506596,2.051539138,0.44116095,0.684960422,0.411081794,0.349076517,0.155760774,1.768073879,2.687862797,1.314335972,0.224538259,0.276077397,0.769656992,0.151275286,0.474670185,2.350043975,0.319437115,0.20114336,0.227880387,0.166578716,0.15532102,0.346613896,0.184784521,0.343271768,0.239929639,0.421459982,0.291468777,0.25473303,1.283926906,0.187674916,2.644185919,0.359655381,0.80738627,1.619436975,0.518685178,0.182955606,0.21280799,0.130055424,0.152444713,0.201229216,0.329967623,0.135762498,0.263458267,0.159194425,0.524886133,0.355923833,1.55418976,2.25588542,0.16155408,1.227130549,0.935575921,0.241727487,0.14059156,0.120177797,0.130055424,0.125445865,0.428304889,0.227459804,0.149261922,0.200735334,1.591999122
0.444394162,0.710940152,0.294829732,2.068672927,3.228306369,0.176829958,0.143228872,2.596560697,0.202851001,1.283742505,0.473696119,0.257608327,0.298110646,0.223894106,0.716936305,0.492702794,1.334992646,1.84998303,0.444167892,0.604027605,0.333069352,0.315307161,0.154316099,1.295282272,2.212354339,1.175019799,0.215522118,0.248331259,0.672021722,0.139156013,0.431383641,1.971942527,0.28272429,0.265075235,0.271750198,0.2442584,0.225025455,0.292114493,0.22513859,0.316891051,0.234755063,0.371761511,0.405588868,0.215308607,1.067950738,0.173349563,2.817914936,0.317055707,0.719246742,0.870471144,0.519547472,0.158814263,0.190677359,0.109480166,0.147787484,0.192395818,0.280681655,0.124731491,0.236216526,0.129099241,0.500930832,0.310897895,1.408563655,2.070958041,0.138049549,1.128240011,0.843262208,0.232206788,0.148360304,0.11570958,0.109480166,0.120506945,0.374337677,0.231061149,0.159172276,0.214449377,1.518545038
0.435862227,0.71873212,0.288591372,2.035587596,3.275431972,0.178052409,0.142922531,2.588625701,0.214326582,1.274173246,0.495594462,0.246252432,0.295571576,0.212381279,0.72159286,0.50669413,1.348438036,1.695388488,0.462867605,0.603730404,0.328184003,0.312621581,0.152534615,1.317999771,2.22004806,1.210664836,0.212838998,0.224739673,0.677079757,0.142350383,0.43506122,1.979631537,0.291223252,0.263531296,0.263874585,0.213296716,0.22554068,0.295800435,0.206659801,0.31834306,0.236869207,0.378876302,0.416294771,0.223816967,1.02813699,0.164132443,2.847875515,0.320662214,0.711880063,1.048813415,0.498152622,0.191914168,0.191914168,0.11276112,0.147932358,0.181753588,0.273411965,0.127398039,0.244564445,0.132513855,0.512718488,0.327625409,1.410473213,2.104661077,0.156174506,1.163492966,0.888233622,0.242503908,0.150774478,0.117237459,0.11276112,0.130808583,0.392354697,0.219127469,0.159442944,0.224101179,1.459002416
0.447674419,0.709883721,0.294651163,2.076860465,3.398023256,0.181162791,0.146744186,2.655,0.209418605,1.324534884,0.503837209,0.248023256,0.299418605,0.21755814,0.729883721,0.513139535,1.351511628,1.918953488,0.44244186,0.604534884,0.37244186,0.328372093,0.157790698,1.360116279,2.304186047,1.20627907,0.216627907,0.228372093,0.700930233,0.13872093,0.443139535,2.015465116,0.296744186,0.257906977,0.268953488,0.214069767,0.256511628,0.294651163,0.221046512,0.323139535,0.240232558,0.387209302,0.435813953,0.214664434,1.024347705,0.1685503,2.846100181,0.318194503,0.69547928,1.22805916,0.485140226,0.163108693,0.189479559,0.110646016,0.145597879,0.176084833,0.273336124,0.126273197,0.234756523,0.131714804,0.503627738,0.323147761,1.389563276,2.054206781,0.140923678,1.146644342,0.875122087,0.226175527,0.146644342,0.11552951,0.110646016,0.119227013,0.367936375,0.225687177,0.151667364,0.191014371,1.45528115
0.435215054,0.680107527,0.285349462,1.979973118,3.070295699,0.175,0.143951613,2.306048387,0.195833333,1.221370968,0.479435484,0.241666667,0.296370968,0.22016129,0.701075269,0.459274194,1.274462366,1.803225806,0.416397849,0.565725806,0.326747312,0.323924731,0.152822581,1.166935484,2.079435484,1.161424731,0.210215054,0.21922043,0.622311828,0.13844086,0.421505376,1.844354839,0.287365591,0.246639785,0.291129032,0.28844086,0.267473118,0.293010753,0.272446237,0.314784946,0.239919355,0.375268817,0.335080645,0.20054751,0.896856235,0.163281526,2.635376192,0.290798304,0.655598728,0.823737195,0.470505122,0.155775344,0.183239138,0.102348993,0.139614977,0.181737902,0.2522077,0.124867538,0.247439067,0.11762628,0.490992582,0.306075592,1.319321794,1.987460261,0.13237372,1.103496998,0.817025786,0.21882727,0.151006711,0.11586012,0.102348993,0.112151183,0.379636171,0.21211586,0.166548923,0.196838573,1.448163193
0.416655634,0.655633523,0.271282934,1.969416126,3.038262942,0.173573415,0.137561234,2.260293923,0.189196346,1.197140209,0.480868529,0.235932742,0.286243877,0.197405005,0.684628624,0.458360916,1.260823514,1.768833576,0.406858202,0.566132663,0.347808818,0.316960148,0.154772938,1.169998676,2.059843771,1.133854098,0.20812922,0.215808288,0.612074672,0.134913279,0.418509202,1.815437574,0.283198729,0.240037071,0.276976036,0.294849729,0.275652059,0.294584933,0.274857672,0.305309149,0.243876605,0.370581226,0.349927181,0.202307626,0.907347966,0.158150429,2.630346144,0.295393424,0.635985079,0.879153292,0.47054741,0.428559035,0.185998091,0.104710679,0.136635725,0.166999219,0.239784853,0.129088228,0.231109569,0.114860762,0.489806541,0.313177757,1.337121541,1.997397415,0.152858506,1.187212631,0.844365403,0.224950117,0.151817472,0.122408259,0.104710679,0.130476273,0.377895376,0.21800989,0.158931205,0.224863364,1.38657066
0.432090456,0.685960425,0.279176201,1.99380805,3.123973617,0.180643424,0.148606811,2.291156279,0.19504644,1.272849643,0.487952618,0.239601561,0.283887468,0.210795531,0.702517162,0.469107551,1.270965137,1.818279715,0.413379997,0.581235698,0.324538969,0.324808184,0.154394939,1.205411226,2.113339615,1.187508413,0.207968771,0.21254543,0.635213353,0.136357518,0.425629291,1.878853143,0.282406784,0.242697537,0.275945619,0.191815857,0.269349845,0.287252659,0.284695114,0.305559295,0.24417822,0.384439359,0.359267735,0.202014011,0.947110333,0.15849387,2.619702277,0.312872154,0.626269702,1.014448336,0.469702277,0.163222417,0.193870403,0.104903678,0.14352014,0.157180385,0.254290718,0.12732049,0.23178634,0.121628722,0.516462347,0.323730298,1.337478109,2.002101576,0.157705779,1.160070053,0.860245184,0.217950963,0.16558669,0.121628722,0.104903678,0.123029772,0.361208406,0.217250438,0.165236427,0.191856392,1.376970228
0.423789174,0.591702279,0.25462963,1.83048433,2.650106838,0.183582621,0.154024217,1.997685185,0.185541311,1.078703704,0.425035613,0.236467236,0.279558405,0.216524217,0.666310541,0.418625356,1.167378917,1.669693732,0.423967236,0.510327635,0.32781339,0.306089744,0.153490028,0.942307692,1.621082621,1.067663818,0.207977208,0.211894587,0.568198006,0.143874644,0.405626781,1.584579772,0.293803419,0.338497151,0.333333333,0.351851852,0.297364672,0.316061254,0.330840456,0.311787749,0.269408832,0.383547009,0.542022792,0.153629469,0.711809317,0.138028169,2.366197183,0.267822319,0.478006501,0.548970748,0.384290358,0.155471289,0.137053088,0.08992416,0.125027086,0.164138678,0.182665222,0.113651138,0.192524377,0.092632719,0.424593716,0.256988082,1.066197183,1.593391116,0.128927411,0.978006501,0.678656555,0.19219935,0.142036836,0.11148429,0.08992416,0.108775731,0.320368364,0.179631636,0.162730228,0.182015168,1.161105092
0.387130988,0.569383065,0.259678275,1.815273113,2.642036415,0.184019798,0.154322079,1.976312533,0.17836309,1.089446703,0.424783454,0.229627011,0.269047198,0.199398975,0.657945908,0.415237759,1.161746509,1.582464204,0.423369277,0.502209652,0.302457133,0.301219728,0.155029167,0.902952095,1.642743504,1.049142655,0.203818278,0.206116316,0.558599965,0.144953155,0.403924342,1.571857875,0.278769666,0.346296624,0.321371752,0.342937953,0.308997702,0.305108715,0.340109599,0.305639031,0.256496376,0.369453774,0.55082199,0.169650561,0.758951682,0.140207075,2.404227783,0.278688525,0.46624245,0.614430544,0.376617774,0.170405522,0.152070751,0.091566005,0.118421053,0.153041415,0.20340811,0.118421053,0.177631579,0.090918896,0.42094478,0.276423641,1.105478861,1.622519413,0.143442623,0.991048318,0.690681622,0.205349439,0.159188956,0.12295082,0.091566005,0.131686799,0.302415876,0.183455565,0.166630716,0.197799827,1.123597929
0.375280899,0.584961106,0.247709594,1.780466724,2.591702679,0.17355229,0.145375972,1.92031115,0.179429559,1.14295592,0.411754538,0.228349179,0.269490061,0.210717373,0.640449438,0.409334486,1.148660328,1.564909248,0.413656007,0.502160761,0.298184961,0.302160761,0.147277442,0.891443388,1.590492653,1.04079516,0.199135696,0.205012965,0.549524633,0.136387208,0.397234226,1.562662057,0.277787381,0.326188418,0.310976664,0.324805532,0.264822818,0.298530683,0.318755402,0.301815039,0.25514261,0.379948142,0.570095073,0.172138323,0.811993872,0.148391333,2.423177938,0.291639308,0.489056686,0.794703436,0.380389582,0.165900635,0.156270519,0.101444517,0.124316043,0.144561173,0.195009849,0.12770847,0.181987306,0.091376669,0.43160429,0.280477128,1.124425476,1.644998906,0.171919457,1.057999562,0.717771941,0.206828628,0.146749836,0.119829284,0.101444517,0.132523528,0.306741081,0.195119282,0.165791202,0.175530751,1.158896914
0.439808345,0.604711519,0.24376123,1.793970852,2.506687962,0.178279098,0.145338391,1.889598722,0.176681972,1.187861849,0.47215013,0.22519465,0.271111998,0.206029148,0.655619884,0.420642843,1.124575764,1.70992214,0.398482731,0.55559992,0.332800958,0.304451986,0.176482332,0.962267918,1.551407467,1.053304053,0.200039928,0.202235975,0.526851667,0.142343781,0.378518666,1.489718507,0.278498702,0.352166101,0.339988022,0.332601318,0.211818726,0.325214614,0.29327211,0.304851268,0.259932122,0.384707526,0.436614095,0.163821503,0.720874513,0.144654088,2.088050314,0.228661276,0.476639712,0.538933813,0.365828092,0.162473795,0.143456125,0.089098532,0.126984127,0.158730159,0.188080264,0.116951183,0.196615753,0.09179395,0.452979934,0.281221923,1.111111111,1.641359689,0.144803833,1.025007487,0.718179096,0.217580114,0.161725067,0.132225217,0.089098532,0.126984127,0.329439952,0.179095538,0.193620845,0.206498952,1.114705001
0.425365854,0.587121951,0.24195122,1.740878049,2.48897561,0.173073171,0.15902439,1.787121951,0.167609756,1.186731707,0.465170732,0.21795122,0.262634146,0.192585366,0.642536585,0.416195122,1.092487805,1.613073171,0.394536585,0.556878049,0.309853659,0.306731707,0.152780488,0.957073171,1.576,1.021268293,0.203512195,0.199219512,0.508487805,0.135414634,0.376,1.452878049,0.269268293,0.328195122,0.317853659,0.299121951,0.247804878,0.323121951,0.266926829,0.299902439,0.268487805,0.378926829,0.443121951,0.162274208,0.686704175,0.141545751,2.111933669,0.229049452,0.436778206,0.558335801,0.370002961,0.187148357,0.156203731,0.095202843,0.143026355,0.158868818,0.193514954,0.126591649,0.194995558,0.092981937,0.481492449,0.302191294,1.163754812,1.696031981,0.171453953,1.069736452,0.759253776,0.219721646,0.180781759,0.13414273,0.095202843,0.168788866,0.306040865,0.183446846,0.208765176,0.227568848,1.070772875
0.38538206,0.590775845,0.239984366,1.739886652,2.510455345,0.168653508,0.15673246,1.755911667,0.188587063,1.258354505,0.455735783,0.214774282,0.256791089,0.204612077,0.6374829,0.405901896,1.109439124,1.650967364,0.387140903,0.536447137,0.293335939,0.306624976,0.152628493,0.94059019,1.574946258,1.05159273,0.198944694,0.189955052,0.508305648,0.134844636,0.376587844,1.455540356,0.277506351,0.314246629,0.294313074,0.294117647,0.244870041,0.314442056,0.266953293,0.297049052,0.262263045,0.389486027,0.462184874,0.170947874,0.723449001,0.150518251,2.117320114,0.22697912,0.42571729,0.707826348,0.374793451,0.174252666,0.162535677,0.097190927,0.131590807,0.163286766,0.201291873,0.133243203,0.184467478,0.087126333,0.482649842,0.311701968,1.150518251,1.712332883,0.171548746,1.049121226,0.763857594,0.234339793,0.163887637,0.130238846,0.097190927,0.160582845,0.325371789,0.197085774,0.190926844,0.247709178,1.081718492
0.787914003,1.119407321,0.320743754,2.302827813,4.17606043,0.174801472,0.147298083,1.801278327,0.201723804,2.078539609,1.340983924,0.260507457,0.254018981,0.207147008,0.781812899,0.630447414,1.588030215,1.420879334,0.354638776,0.678190974,0.749467364,0.321518497,0.149912841,1.520337013,3.154948673,1.416327716,0.222254503,0.23406934,0.683226806,0.149622313,0.446930079,2.131222158,0.282393957,0.354735619,0.236006198,0.637420105,0.480244044,0.354541933,0.459035445,0.356672477,0.242591517,0.378268449,0.147007554,0.231687466,1.162657503,0.173087358,0.964972569,0.302887804,0.662145053,0.92192681,0.094652439,0.143124133,0.18755652,0.117803099,0.155121481,0.190932658,0.257792247,0.117863387,0.198830409,0.125097968,0.44625309,0.267136914,1.384337131,2.493820462,0.14589739,1.154277446,0.803942847,0.222885392,0.092361488,,0.117803099,0.091095436,0.336468319,0.085307771,0.107433532,0.115331284,1.569602701
0.842680986,1.051809865,0.33959825,2.334526651,4.295942721,0.171837709,0.148369133,1.853023071,0.205946698,2.162291169,1.381762132,0.26690533,0.27008751,0.214399364,0.832140016,0.659506762,1.635342084,1.437649165,0.36575179,0.712112172,0.806682578,0.328460621,0.152346858,1.582537788,3.323389021,1.448786794,0.228420843,0.252287192,0.716686555,0.153639618,0.457736675,2.268695306,0.311356404,0.365950676,0.236575179,0.650556881,0.499005569,0.356603023,0.468874304,0.364359586,0.24363564,0.389717582,0.153142403,0.232819583,1.133998187,0.161619825,0.925415533,0.308189785,0.667029314,0.889271683,0.09851919,0.14258084,0.188697492,0.121486854,0.14505893,0.187911756,0.239286794,0.125415533,0.199637353,0.120942883,0.415775159,0.256391659,1.363070414,2.511574494,0.137745542,1.131278332,0.782230281,0.210214566,0.088304624,,0.121486854,0.09404654,0.340888486,0.086854034,0.108129344,0.113810819,1.554366878
0.880698548,1.065387349,0.339729922,2.308457711,4.363894812,0.176972281,0.156056452,1.875215758,0.212305818,2.17240329,1.437100213,0.2777947,0.267336785,0.223169865,0.791755508,0.67580465,1.772870342,1.535993502,0.358615088,0.733678546,0.7776424,0.338613057,0.169864961,1.651538227,3.307036247,1.436389481,0.242968829,0.256777338,0.728398822,0.153619657,0.469692355,2.31678343,0.319423292,0.391105696,0.284495888,0.682099706,0.518631333,0.368260737,0.501573764,0.374454259,0.269570515,0.400852878,0.152908925,0.225118765,1.139192399,0.157422803,0.931353919,0.311876485,0.64192399,0.95391924,0.095368171,0.14192399,0.181532067,0.116508314,0.149109264,0.226900238,0.243289786,0.113954869,0.1945962,0.121496437,0.425653207,0.250653207,1.339251781,2.375771971,0.13675772,1.040380048,0.756591449,0.208669834,0.097684086,,0.116508314,0.09067696,0.32280285,0.08236342,0.114964371,0.104928741,1.502909739
0.878349022,1.036809076,0.289645185,2.064687425,3.713492638,0.178976587,0.147719044,2.030050688,0.195631185,2.043446778,1.226647357,0.256335988,0.246319092,0.216751147,0.713371953,0.566980449,1.472725078,1.343229544,0.339971035,0.629374849,0.746681149,0.31788559,0.151218923,1.236664253,2.763456433,1.319575187,0.217113203,0.238715906,0.64433985,0.149650012,0.405261888,1.953294714,0.270576877,0.356504948,0.246198407,0.606203234,0.462828868,0.309558291,0.427709389,0.334419503,0.235578084,0.35324644,0.144701907,0.229260935,1.078193221,0.166547591,0.985472732,0.308089228,0.618798127,0.915773597,0.091609113,0.155671985,0.181709931,0.122092562,0.162419624,0.185520362,0.254822577,0.109708661,0.205445741,0.117329523,0.438437723,0.259506232,1.417559736,2.560212749,0.162419624,1.107882829,0.813368262,0.21139954,0.103278558,,0.122092562,0.095578312,0.36977058,0.097483528,0.122886402,0.130904184,1.607525601
0.842452208,1.145550428,0.324456163,2.280158207,3.777455504,0.189716546,0.16097561,2.225444957,0.213052076,2.148846407,1.347132498,0.281740277,0.265787739,0.229268293,0.751878708,0.622017139,1.626763349,1.4468029,0.363216875,0.682531312,0.823994726,0.349505603,0.168094924,1.330652604,3.082531312,1.474357284,0.236914964,0.240474621,0.715491101,0.166644693,0.442452208,2.187211602,0.304812129,0.387870798,0.259723138,0.64060646,0.513381674,0.34225445,0.486486486,0.361239288,0.257218194,0.395912986,0.158338827,0.225053927,1.082527762,0.16417672,0.976432052,0.305903971,0.620196533,0.894942878,0.092753855,0.149716386,0.183270752,0.114564193,0.163218023,0.17839738,0.255093073,0.138212032,0.198050651,0.115203323,0.43748502,0.255332747,1.397539346,2.555005193,0.141887034,1.099145163,0.796836303,0.205480546,0.105456579,,0.114564193,0.098905489,0.379404011,0.094032116,0.137652792,0.131820724,1.670368299
0.941414934,1.165424349,0.322087093,2.250948084,3.720282464,0.188962992,0.159147378,2.193801491,0.215117039,2.039623382,1.328887145,0.279717536,0.269255917,0.213547797,0.794298418,0.633320256,1.570681313,1.481496012,0.355825814,0.662351249,0.822283248,0.355433503,0.163593566,1.284686805,3.056231202,1.426703282,0.238263371,0.245848045,0.715836276,0.16019354,0.44213417,2.11023931,0.300510004,0.389695305,0.265855891,0.666666667,0.536419511,0.344841114,0.489603766,0.369687459,0.24885576,0.372956715,0.159016608,0.225023489,1.054807391,0.166144692,0.96280927,0.302067022,0.609379894,0.900093956,0.089884122,0.144065142,0.178750391,0.113059818,0.147823364,0.203178829,0.24600689,0.11807078,0.203805199,0.112511744,0.446523645,0.240291262,1.295411838,2.339336048,0.127701221,1.173191356,0.780848732,0.211634826,0.100767303,,0.113059818,0.091841528,0.331663013,0.090510492,0.13255559,0.130284998,1.626918259
0.824637681,1.004991948,0.268760064,2.101449275,3.27037037,0.187439614,0.150080515,2.187117552,0.2,2.02173913,1.14041868,0.257004831,0.253140097,0.21900161,0.712721417,0.521256039,1.489371981,1.297745572,0.360386473,0.611111111,0.688083736,0.332850242,0.154911433,1.104669887,2.641223833,1.327697262,0.215619968,0.224959742,0.655716586,0.163123994,0.384219002,1.948148148,0.29468599,0.346698873,0.237520129,0.582930757,0.490499195,0.298067633,0.407407407,0.345088567,0.228502415,0.344605475,0.151046699,0.208514704,1.060197473,0.174222317,1.013377216,0.303535407,0.623951587,0.859433061,0.093746682,0.165091836,0.177832042,0.122836819,0.150228262,0.169444739,0.262979085,0.121987472,0.209045546,0.116785221,0.460770782,0.25671515,1.408960612,2.455250027,0.145663022,1.144070496,0.827264041,0.232190254,0.110096613,,0.122836819,0.104363521,0.383798705,0.10372651,0.145981527,0.156810702,1.621297378
0.838115774,1.034168187,0.287444021,2.110963676,3.346491956,0.191905789,0.148946757,2.282965666,0.202355283,2.032675402,1.158235197,0.268369547,0.260242163,0.223917731,0.694974291,0.549344833,1.504063692,1.390280312,0.355448665,0.620832642,0.762647205,0.3552828,0.155913087,1.090728147,2.693979101,1.370210649,0.220102836,0.255266213,0.687842097,0.17332891,0.422458119,1.913750207,0.283131531,0.362912589,0.256095538,0.602587494,0.500414662,0.307181954,0.440869133,0.345828496,0.23984077,0.339691491,0.150439542,0.211378649,1.053164287,0.174621777,1.011932666,0.30396335,0.615597699,0.830705306,0.095354784,0.164713403,0.193586192,0.111442574,0.145962071,0.168761986,0.238972938,0.12465374,0.215214149,0.112188366,0.423076923,0.256978479,1.349776263,2.509482208,0.130620072,1.106008949,0.827722139,0.225442148,0.114319199,,0.111442574,0.102386533,0.337097805,0.10217345,0.151928404,0.163008736,1.676646069
0.818823529,0.994285714,0.290756303,2.120336134,3.685210084,0.202689076,0.155462185,2.343361345,0.208907563,1.967731092,1.184705882,0.270252101,0.266554622,0.22,0.748907563,0.571596639,1.550252101,1.442857143,0.367226891,0.63697479,0.784537815,0.366722689,0.163361345,1.162689076,2.810084034,1.404369748,0.227058824,0.254957983,0.692605042,0.170084034,0.410756303,1.981848739,0.308907563,0.364201681,0.260672269,0.635294118,0.540672269,0.307731092,0.453613445,0.343193277,0.265042017,0.346386555,0.152268908,0.209493671,1.025,0.171308017,0.957067511,0.30907173,0.60464135,0.848101266,0.091139241,0.158544304,0.177742616,0.107805907,0.149578059,0.184704641,0.239662447,0.118459916,0.210337553,0.115189873,0.438607595,0.245042194,1.329113924,2.288818565,0.130063291,1.115189873,0.804957806,0.216244726,0.10907173,,0.107805907,0.106012658,0.382067511,0.100316456,0.138924051,0.141139241,1.616877637
0.743142145,0.839056206,0.24515634,1.838480721,2.917130251,0.19106081,0.153462498,2.040475734,0.234413965,1.700364473,1.009783234,0.267216574,0.243429887,0.215998465,0.612123537,0.49031268,1.277383464,1.206023403,0.34931901,0.530596585,0.685210052,0.328601573,0.165355841,0.894686361,2.208517169,1.148474966,0.213696528,0.234030309,0.609437944,0.165739497,0.356224823,1.62516785,0.27373873,0.323997698,0.250143871,0.620755803,0.476692883,0.263380012,0.408210244,0.312871667,0.2319202,0.321503932,0.156148091,0.197644158,1.039583619,0.181618956,0.943158471,0.280372552,0.613477606,0.849472675,0.088754965,0.172305164,0.170113683,0.108204356,0.156416929,0.15970415,0.231201205,0.128064649,0.20312286,0.105328037,0.428708396,0.258046843,1.308724832,2.36337488,0.14244624,1.165593754,0.852485961,0.231064238,0.125462265,,0.108204356,0.103410492,0.38172853,0.12299685,0.151897,0.172853034,1.629639775
0.754728493,0.875533862,0.266422615,1.968476713,2.971934106,0.195241001,0.167581859,2.130567419,0.207240187,1.891193817,1.068741102,0.263982103,0.266422615,0.241610738,0.683140126,0.513321131,1.287166972,1.263778727,0.364043116,0.576977832,0.731950376,0.347569656,0.169208867,0.955867399,2.419564775,1.230425056,0.223917023,0.256050437,0.657718121,0.176123653,0.392719138,1.737848281,0.286963596,0.345739272,0.288997356,0.633516372,0.513931259,0.292047997,0.453325198,0.327435428,0.243847875,0.334146838,0.179581045,0.196341463,0.954200542,0.172222222,0.954336043,0.283739837,0.600271003,0.845528455,0.089295393,0.16504065,0.173170732,0.103658537,0.146747967,0.162872629,0.245528455,0.12899729,0.204200542,0.112466125,0.441463415,0.262195122,1.319647696,2.407588076,0.132655827,1.15704607,0.830894309,0.227913279,0.132520325,,0.103658537,0.099864499,0.392682927,0.11598916,0.153929539,0.169241192,1.576693767
0.718855932,0.93559322,0.28220339,2.070974576,3.163559322,0.216313559,0.160381356,2.237711864,0.207415254,2.002542373,1.135381356,0.276271186,0.267161017,0.266737288,0.69809322,0.538771186,1.411440678,1.329025424,0.387076271,0.598305085,0.765042373,0.366949153,0.181779661,1.01440678,2.481144068,1.303813559,0.238771186,0.26779661,0.681991525,0.180084746,0.405932203,1.798516949,0.325847458,0.402542373,0.286652542,0.657627119,0.559533898,0.310169492,0.465889831,0.33940678,0.260381356,0.357627119,0.152966102,0.196725711,0.986044015,0.172839506,0.942028986,0.300456253,0.584541063,0.834541063,0.087627483,0.157273215,0.169082126,0.102120236,0.139425658,0.173913043,0.211755233,0.11849168,0.206924316,0.106816962,0.431696189,0.244632313,1.277777778,2.186929683,0.133521202,1.149221685,0.791331186,0.211218465,0.134997316,,0.102120236,0.104669887,0.3647343,0.111111111,0.150697799,0.184648417,1.582393988
0.674397859,0.801070473,0.254906334,1.861730598,2.691347012,0.199598573,0.165477252,1.884924175,0.22279215,1.833407672,0.981489741,0.255352364,0.23661909,0.232827832,0.626449599,0.489072257,1.242194469,1.226806423,0.360838537,0.572925959,0.675512935,0.348126673,0.16837645,0.907671722,2.184656557,1.164585192,0.218331847,0.224130241,0.592997324,0.173728814,0.344335415,1.5470562,0.29794826,0.338760036,0.260481713,0.620428189,0.533452275,0.284344335,0.407894737,0.301516503,0.234388938,0.315566459,0.154326494,0.181652712,1.01510739,0.182198762,0.975609756,0.282125956,0.602475428,0.799053513,0.086457954,0.174008009,0.16108482,0.111212232,0.14652348,0.155260284,0.235529669,0.128139789,0.190389516,0.110666181,0.46814707,0.266472515,1.272115035,2.273571169,0.161266837,1.194029851,0.881143065,0.231161267,0.149617765,,0.111212232,0.110848198,0.370950127,0.136330542,0.174190025,0.164361121,1.519839825
0.759660697,0.912582469,0.262723845,1.926720075,2.988925542,0.200282752,0.177426956,2.011074458,0.211121583,1.959707823,1.035815269,0.289820924,0.267672008,0.268850141,0.680961357,0.510603205,1.33529689,1.355560792,0.386427898,0.588595664,0.692507069,0.393261074,0.177898209,0.928369463,2.290527804,1.236569274,0.233034873,0.244580584,0.659519321,0.185673893,0.380772856,1.684495759,0.29736098,0.362865221,0.274269557,0.643261074,0.564090481,0.284637135,0.432846371,0.317389255,0.240574929,0.331526861,0.154099906,0.185420833,0.989638248,0.176876931,0.947100527,0.275949827,0.610979822,0.846391565,0.082348664,0.170696237,0.164333757,0.113070351,0.13924741,0.157789493,0.233230322,0.128703872,0.196691511,0.11197964,0.450281767,0.270496273,1.237047809,2.299400109,0.151790584,1.197236866,0.844937284,0.236138884,0.141792401,,0.113070351,0.114161062,0.379203781,0.135975277,0.17433194,0.218505726,1.583348482
0.713425513,0.805307761,0.265834077,1.860392507,2.822033898,0.205842997,0.160347904,1.875557538,0.194469224,1.760927743,1.006021409,0.259143622,0.258474576,0.23015165,0.656333631,0.492863515,1.26382694,1.269179304,0.353925067,0.558206958,0.664585192,0.375780553,0.179081178,0.912578055,2.121989295,1.192685103,0.221677074,0.231489741,0.608608385,0.175512935,0.368198037,1.562444246,0.285905442,0.358162355,0.268956289,0.609054416,0.548840321,0.273416592,0.413247101,0.329170384,0.238180196,0.315566459,0.146743979,0.181965735,0.97889991,0.175293057,0.950225428,0.275383228,0.595130748,0.908566276,0.081334536,0.165193868,0.15779982,0.104418395,0.134535618,0.156717764,0.238232642,0.117583408,0.192966637,0.115599639,0.463480613,0.262037872,1.229215509,2.108025248,0.141208296,1.209558161,0.825428314,0.227592426,0.141568981,,0.104418395,0.107303877,0.390261497,0.141208296,0.174030658,0.236429216,1.524797115
0.690987124,0.969957082,0.342748777,2.61772632,4.649765446,0.165285957,0.145723126,1.81435273,0.210200619,1.83940513,1.008683501,0.268290249,0.282962371,0.192633995,0.986625412,0.7976844,1.942409422,1.526998702,0.308613634,0.785208105,0.519313305,0.322986326,0.138137539,1.793991416,3.508134544,1.43756862,0.206308015,0.253318694,0.755165186,0.124463519,0.485976644,2.288352131,0.305220082,0.430082843,0.291047011,0.741491167,0.592075057,0.370995109,0.536580497,0.41261603,0.280866354,0.435971654,0.152610041,0.259436322,1.356162099,0.162265829,0.838123298,0.302796153,0.63922397,2.364444939,0.089832676,0.161431986,0.190783256,0.118183334,0.149924954,0.170159542,0.255934182,0.126799711,0.25376619,0.155317138,0.499027183,0.286564011,1.869309022,2.278392351,0.141475346,1.052587692,0.826783034,0.207460115,0.115792985,0.103952415,0.118183334,0.125020846,0.419812107,0.096836956,0.148424037,0.127800322,1.555950859
0.704525022,0.962141644,0.343921686,2.618719409,4.739986015,0.170112876,0.145639796,1.81000899,0.200479473,1.88392768,1.014284287,0.268804315,0.282389372,0.19798222,0.995804615,0.804814704,1.932174608,1.522225552,0.308960144,0.786934372,0.505643792,0.327439816,0.138947158,1.828588553,3.639896114,1.433623015,0.208370792,0.250424533,0.753770852,0.118769354,0.485565878,2.320946958,0.307861353,0.43791829,0.296373989,0.74378184,0.602237539,0.387973229,0.548296873,0.418839277,0.262910798,0.44610928,0.152532215,0.253882072,1.398088826,0.171571289,0.819144315,0.304539038,0.624552069,2.383537843,0.091378,0.162341188,0.190194375,0.125746552,0.150885004,0.170051037,0.248018243,0.128515583,0.24486915,0.155500054,0.542512759,0.290802476,1.850146596,2.266967097,0.155228581,1.115321968,0.855901835,0.200293191,0.117548051,0.107449234,0.125746552,0.127864046,0.385872516,0.093495494,0.15072212,0.130253013,1.526495819
0.665815826,0.923817004,0.337325741,2.607500491,4.76919301,0.16964461,0.141272335,1.780286668,0.199980365,1.931769095,0.981739643,0.270469272,0.284606322,0.194777145,0.970351463,0.791380326,1.884743766,1.502159827,0.314843903,0.80188494,0.482525034,0.324464952,0.135480071,1.873355586,3.547418025,1.397015511,0.210092284,0.257117612,0.744944041,0.117808757,0.482721382,2.304731985,0.306008247,0.424504221,0.290791282,0.712939328,0.599842922,0.388179855,0.546141763,0.424602395,0.263302572,0.46063224,0.141763204,0.247348485,1.351623377,0.173430736,0.759090909,0.299134199,0.637391775,2.404761905,0.086093074,0.157683983,0.189989177,0.129491342,0.171969697,0.171969697,0.266017316,0.128841991,0.238690476,0.16547619,0.528787879,0.290909091,1.897348485,2.310930736,0.145779221,1.172348485,0.878463203,0.212770563,0.116720779,0.112391775,0.129491342,0.12711039,0.394155844,0.098376623,0.152922078,0.125162338,1.531818182
0.596245955,0.821877023,0.304595469,2.377734628,4.168802589,0.175533981,0.145113269,2.051779935,0.192880259,1.553786408,0.839093851,0.267702265,0.27210356,0.216828479,0.910679612,0.668349515,1.711067961,1.397928803,0.32763754,0.70420712,0.430291262,0.322459547,0.139417476,1.350420712,3.059029126,1.352621359,0.206731392,0.245825243,0.686860841,0.122459547,0.446860841,2.066666667,0.290744337,0.425242718,0.30368932,0.69618123,0.569449838,0.33605178,0.512750809,0.39171521,0.259676375,0.417087379,0.142653722,0.226726727,1.257712258,0.159363909,0.803371553,0.291973792,0.594594595,1.913868414,0.08039858,0.155473655,0.171444171,0.113704614,0.165438165,0.153835654,0.245154245,0.115069615,0.234575485,0.134316134,0.498771499,0.26992902,1.711711712,2.175812176,0.128651379,0.960960961,0.828078078,0.193352443,0.124488124,0.102852853,0.113704614,0.118959869,0.396396396,0.096778597,0.148648649,0.1503549,1.49952225
0.58123338,0.805369128,0.295302013,2.322274281,4.149930353,0.173610232,0.141319488,2.052804863,0.189692288,1.577307838,0.804482715,0.278206914,0.267696594,0.210079777,0.888945169,0.661137141,1.684310498,1.357984045,0.324173737,0.70571103,0.41522097,0.331391668,0.133595036,1.356717741,3.00696467,1.292516145,0.206027605,0.219450424,0.682157781,0.116626567,0.446878561,2.081929847,0.286817779,0.427250855,0.309864506,0.689375712,0.578447512,0.329238952,0.517918197,0.392047613,0.261744966,0.417120425,0.145118399,0.227193918,1.231528408,0.165577487,0.803947719,0.294278474,0.587956788,1.929381168,0.081755135,0.15977594,0.181381702,0.116497733,0.15317418,0.14643905,0.235996266,0.123366231,0.245665511,0.136636436,0.528007469,0.279407842,1.763470259,2.159642571,0.164710589,1.018004801,0.851160309,0.198386236,0.129034409,0.108695652,0.116497733,0.124233129,0.401507069,0.096425714,0.146305682,0.13010136,1.476126967
0.576347305,0.800773453,0.292914172,2.264595808,4.184381238,0.178143713,0.141217565,2.004366267,0.173153693,1.703218563,0.796656687,0.256861277,0.26497006,0.219560878,0.888847305,0.65755988,1.653443114,1.370384232,0.328842315,0.709830339,0.41991018,0.331462076,0.129615768,1.340194611,3.03006487,1.282185629,0.203842315,0.220309381,0.659181637,0.114271457,0.440743513,2.097055888,0.287300399,0.409056886,0.302145709,0.677769461,0.595558882,0.34256487,0.510479042,0.405813373,0.280439122,0.420284431,0.139845309,0.226802775,1.200104698,0.159795838,0.786480827,0.296950661,0.581206648,1.933974611,0.076102604,0.159141474,0.172817694,0.11241984,0.159992148,0.148606203,0.254089779,0.121253763,0.245713912,0.140361209,0.514461458,0.275487502,1.783732496,2.229223924,0.156131396,1.115691663,0.869585133,0.203441958,0.112027222,0.108101034,0.11241984,0.114971862,0.389870436,0.100117786,0.159664965,0.145138071,1.416633948
0.554536521,0.746642647,0.278250901,2.174582378,3.601703243,0.200131019,0.144448084,1.885031117,0.171798231,1.518997707,0.76744186,0.244677367,0.26252866,0.195709139,0.830822142,0.577301015,1.522928267,1.278087127,0.324926302,0.646904684,0.410088438,0.310186702,0.142482804,1.097936456,2.577628562,1.227481166,0.201113659,0.211758926,0.612676056,0.12561415,0.434490665,1.88224697,0.282672781,0.436128398,0.313953488,0.686865378,0.575171962,0.320995742,0.504258107,0.376514903,0.259253194,0.400425811,0.153619391,0.201893026,1.137690865,0.14653094,0.753728011,0.273149388,0.561925172,1.579426735,0.079382088,0.159924993,0.158317707,0.103759264,0.139208858,0.142959193,0.215465667,0.121439414,0.229127601,0.11626038,0.518439146,0.267256005,1.581123315,2.09179391,0.130011608,1.003303866,0.801946602,0.186445218,0.124564693,0.109741941,0.103759264,0.113135101,0.366639879,0.105366551,0.153853023,0.15813912,1.427538173
0.554878049,0.748555841,0.271983312,2.144255456,3.671534018,0.183087291,0.145378691,1.851251605,0.166720154,1.582156611,0.748555841,0.269897304,0.257381258,0.204910141,0.812740693,0.5813543,1.498716303,1.2771181,0.331675225,0.63928113,0.439345315,0.309050064,0.135590501,1.098844673,2.523908858,1.197849807,0.20105905,0.227695764,0.577984596,0.122272144,0.419608472,1.869544288,0.28690629,0.435173299,0.335044929,0.676668806,0.576700899,0.324293967,0.495186136,0.371790757,0.262997433,0.407894737,0.167682927,0.204827768,1.078319091,0.1601621,0.766716589,0.278565765,0.549907497,1.620209673,0.078054797,0.155933398,0.167209937,0.113998767,0.143071095,0.138225707,0.205973042,0.126068188,0.226764162,0.113117787,0.525680557,0.275570434,1.597216104,2.104043697,0.142982997,1.031098582,0.837459255,0.195577482,0.125891992,0.105100872,0.113998767,0.133644613,0.359263501,0.109065281,0.171614836,0.167474231,1.456611752
0.721025139,0.767548155,0.290728044,2.149200131,3.760855371,0.213026445,0.158341495,1.913973229,0.166829905,1.780933725,0.76330395,0.254978779,0.267548155,0.207313092,0.833006856,0.595168136,1.525954946,1.378387202,0.343617369,0.665850473,0.369572315,0.352758733,0.134508652,1.125693764,2.608880183,1.231472413,0.206496898,0.236532811,0.61165524,0.119817173,0.43813255,1.903362716,0.292850147,0.437642834,0.325497878,0.691642181,0.621612798,0.336924584,0.510120797,0.386712373,0.273261508,0.42360431,0.154587006,0.199496484,1.056515323,0.156176751,0.766733223,0.280145846,0.551176317,1.602569668,0.07300981,0.159562462,0.162774546,0.113551524,0.157478948,0.140724021,0.222154701,0.124924039,0.218248112,0.122666898,0.520444483,0.290823856,1.602482854,2.107474607,0.151315218,1.09801198,0.863269381,0.192204184,0.123708655,0.113638337,0.113551524,0.119454814,0.354371039,0.103828457,0.157305322,0.16624707,1.384408369
0.483454851,0.652271453,0.255748738,1.936623668,3.149373715,0.190876799,0.141708731,1.610955319,0.149560666,1.355580482,0.663675453,0.254627033,0.239484016,0.180594504,0.749111984,0.496167508,1.340811367,1.123948402,0.344550383,0.553374463,0.318751168,0.318564218,0.138343616,0.904842027,2.221723687,1.105066368,0.193681062,0.214619555,0.549822397,0.120209385,0.391288091,1.64273696,0.27182651,0.424191438,0.323424939,0.654140961,0.560104692,0.301551692,0.484015704,0.380257992,0.277435035,0.392409796,0.156851748,0.189229193,0.839576455,0.116247296,0.702721166,0.263691222,0.448593875,0.849368097,0.053854036,0.145052943,0.112034612,0.083798247,0.110326768,0.107024935,0.143572811,0.106911078,0.159398839,0.089035637,0.386314471,0.215530001,1.131048617,1.511784128,0.116702721,0.830809518,0.614027098,0.155869293,0.12045998,0.101445975,0.083798247,0.107821929,0.306728908,0.113514744,0.151428897,0.134805875,0.980872139
0.471245718,0.631332252,0.247881738,1.87236344,3.117901568,0.173427078,0.138092663,1.555074815,0.163511808,1.411393546,0.627185866,0.235082026,0.23327925,0.190553452,0.726518839,0.492518478,1.318911123,1.087434649,0.325581395,0.570578691,0.371912746,0.29637642,0.126194339,0.904452857,2.132323779,1.063457725,0.185685956,0.182801514,0.522985398,0.112853795,0.394447449,1.6003245,0.274382549,0.42401298,0.340904994,0.645393907,0.553812872,0.314404182,0.47413016,0.367405805,0.260140617,0.39588967,0.16188931,0.19613603,0.890407864,0.145633262,0.712687832,0.262117275,0.414077505,0.966218506,0.060671111,0.155123715,0.117048921,0.092192973,0.117839792,0.1141114,0.140888035,0.111738787,0.146085188,0.085978985,0.403457236,0.227770873,1.191390803,1.512936391,0.130154785,0.897525703,0.634956502,0.173765676,0.13264038,0.113320529,0.092192973,0.136820698,0.284261665,0.101231499,0.172183934,0.139532256,0.974579144
0.489420423,0.64949402,0.258141674,1.946642134,3.232014719,0.201839926,0.143146274,1.587672493,0.165041398,1.59300828,0.640478381,0.23275069,0.244894204,0.192272309,0.748850046,0.51149954,1.358049678,1.19374425,0.33799448,0.577920883,0.384728611,0.312235511,0.129898804,0.943146274,2.21324747,1.063845446,0.19374425,0.188592456,0.564305428,0.118307268,0.390616375,1.678564857,0.279484821,0.427782889,0.35124195,0.659981601,0.584912603,0.321987121,0.478012879,0.386936523,0.301379945,0.415087397,0.169273229,0.187143656,0.814533259,0.150922303,0.71000559,0.27333706,0.436892119,1.066182225,0.064728899,0.166685299,0.116489659,0.09077697,0.130128563,0.115036333,0.138177753,0.137730576,0.147792063,0.090329793,0.411291224,0.243376188,1.272666294,1.539519285,0.143991056,0.976634992,0.660816098,0.184572387,0.115930688,0.112241476,0.09077697,0.146562325,0.288764673,0.100279486,0.1529346,0.137730576,0.944997205
0.454020221,0.633124699,0.245064998,1.843283582,2.783100626,0.202696196,0.145402022,1.432354357,0.158401541,1.433076553,0.635050554,0.224602792,0.239046702,0.193548387,0.732546943,0.479778527,1.217862301,1.059220029,0.328839673,0.601829562,0.354116514,0.315117959,0.145642754,0.856283101,1.895281656,1.017573423,0.199085219,0.176456428,0.465816081,0.127106403,0.381559942,1.44848339,0.290081849,0.439817044,0.369282619,0.698122292,0.649975927,0.31271064,0.508184882,0.384930188,0.308618199,0.422965816,0.191141069,0.17810219,0.905242203,0.146250829,0.680026543,0.252023889,0.56284008,1.255607167,0.061048441,0.149568679,0.135235567,0.105640345,0.143596549,0.135500995,0.189781022,0.112408759,0.197213006,0.111214333,0.509489051,0.274452555,1.376509622,1.929130723,0.144658261,1.060252157,0.78407432,0.195089582,0.135235567,0.119309887,0.105640345,0.133775713,0.365096218,0.110948905,0.169608494,0.160982084,1.267418713
0.451401869,0.631308411,0.245794393,1.810981308,2.760747664,0.198598131,0.145327103,1.402336449,0.173130841,1.478971963,0.622196262,0.221962617,0.234813084,0.203504673,0.728271028,0.469859813,1.225934579,1.067757009,0.339485981,0.571495327,0.369626168,0.310514019,0.143224299,0.847663551,1.855607477,0.995560748,0.195560748,0.194859813,0.461448598,0.123364486,0.390420561,1.420560748,0.278504673,0.450700935,0.36728972,0.689719626,0.649299065,0.334813084,0.506542056,0.382009346,0.317990654,0.429439252,0.189953271,0.180838634,0.934960405,0.152927431,0.684798131,0.25717253,0.532130339,1.226924575,0.066857069,0.15617292,0.145268077,0.104894197,0.159807867,0.143580423,0.186291055,0.120862002,0.201350123,0.116448137,0.515643256,0.304037388,1.388549916,1.944437232,0.1560431,1.058938076,0.787874854,0.22835259,0.153706348,0.120862002,0.104894197,0.133454498,0.348046216,0.11839543,0.188757627,0.178631702,1.227963131
0.474926254,0.601089176,0.242114817,1.791014295,2.749262537,0.202859088,0.14545042,1.343998185,0.14545042,1.576582709,0.598139324,0.218969821,0.232584525,0.197186295,0.702064897,0.473791695,1.196278648,1.0773769,0.320853188,0.588382119,0.333787157,0.302473338,0.154299977,0.820058997,1.820058997,0.961198094,0.191059678,0.183571591,0.455184933,0.125709099,0.377808033,1.388245972,0.292489222,0.439981847,0.378261856,0.687996369,0.651236669,0.336056274,0.472884048,0.388019061,0.313818924,0.428863172,0.194690265,0.175084175,0.898083398,0.163558664,0.697358197,0.258352758,0.541310541,1.290727791,0.066692567,0.168997669,0.150997151,0.105542606,0.152551153,0.139342139,0.186091686,0.140766641,0.192437192,0.107485107,0.512432012,0.324138824,1.412328412,1.953768454,0.162134162,1.103600104,0.796037296,0.204480704,0.137399637,0.121989122,0.105542606,0.146464646,0.356772857,0.142838643,0.180523181,0.162393162,1.173659674
0.583922694,0.962747707,0.442335971,2.883551572,4.420138646,0.196414817,0.180659618,2.005811918,0.262796723,1.661578321,0.838176598,0.355927456,0.376374203,0.274700651,0.980883692,0.865065472,1.959386598,2.291296128,0.378614943,0.87808977,0.412296058,0.362299559,0.181429872,2.383446537,4.271759681,1.470905399,0.256844759,0.353616694,0.956725719,0.177438555,0.551572019,2.579301169,0.390868987,0.470415237,0.322946572,0.758560325,0.622085288,0.466143827,0.578530915,0.397451159,0.295427491,0.486380506,0.196414817,0.28056842,1.323041602,0.196928314,2.183707398,0.38502949,0.627162253,2.196928314,0.123975775,0.15299054,0.200490836,0.123975775,0.176305269,0.170605233,0.266239164,0.124015358,0.191188695,0.148675929,0.507619839,0.341527135,1.799113328,2.354550133,0.178324031,1.229307683,0.985749911,0.22673475,0.122669517,0.106004829,0.123975775,0.11142778,0.595693306,0.097652694,0.133911254,0.124846614,1.879705498
0.600599743,1.047693845,0.441596459,2.923104384,4.507068399,0.199771526,0.184206769,2.040696844,0.263601314,2.02606026,0.861059546,0.362130515,0.389761531,0.287519634,1.019063259,0.894116807,2.008067971,2.36477224,0.395973154,0.872340426,0.417678138,0.360702556,0.187276881,2.522347565,4.447950878,1.500285592,0.261387977,0.355918892,0.979508782,0.181422248,0.57289733,2.761173783,0.408753391,0.467585321,0.329287448,0.801228045,0.64472369,0.462801656,0.588961873,0.41303727,0.306368699,0.508282165,0.197558189,0.268731575,1.290784486,0.184348559,2.044909836,0.371645163,0.590336537,2.230483556,0.121980168,0.145028523,0.188024044,0.126880815,0.16765573,0.166813431,0.26536238,0.121176155,0.201807114,0.14039588,0.518051993,0.322983269,1.660400475,2.295072553,0.172020368,1.154868104,0.93399441,0.20889008,0.122669321,0.102339293,0.126880815,0.109498832,0.590030246,0.094758605,0.123626479,0.121865309,1.806883878
0.577069887,0.980428899,0.464848359,2.995766535,4.380387258,0.201540704,0.186203068,1.973905198,0.249774447,1.664098827,0.806856826,0.355541675,0.37532098,0.276424457,0.982927337,0.907696579,2.019154695,2.350544798,0.388645985,0.84093275,0.413560969,0.358178916,0.180165175,2.433062669,4.316746478,1.42334652,0.259629398,0.344853911,0.959816781,0.18509265,0.555069748,2.661183982,0.402109792,0.462558123,0.357484905,0.780484419,0.617877715,0.44999653,0.569366368,0.399264349,0.293635922,0.500381706,0.198556458,0.260688413,1.245561353,0.177395743,2.015239668,0.371457528,0.56011411,2.208212905,0.116624751,0.136631508,0.186216734,0.11673736,0.160804775,0.171990541,0.244585413,0.11343418,0.200968432,0.13389137,0.48661837,0.327840547,1.65609399,2.193198454,0.156187831,1.06486243,0.871814121,0.201118577,0.119102136,0.095942345,0.11673736,0.107691153,0.603543411,0.094816261,0.13021283,0.118989527,1.726962201
0.52425161,0.893899204,0.373247442,2.557313376,4.331849185,0.209738537,0.165782493,2.417298219,0.228021978,1.595869648,0.664929898,0.344732853,0.35193255,0.267430845,0.817639257,0.731242895,1.748484274,2.3157446,0.432455476,0.755778704,0.396551724,0.342175066,0.163603638,1.741663509,3.803050398,1.426487306,0.243179235,0.313660477,0.877794619,0.161424782,0.519041304,2.54215612,0.351837817,0.426108374,0.313849943,0.719685487,0.600227359,0.393330807,0.528798787,0.384331186,0.276619932,0.442307692,0.200833649,0.263608087,1.192534992,0.177449456,2.234059098,0.375894246,0.524261275,1.884499741,0.110782789,0.145152929,0.190150337,0.117988595,0.171435977,0.158579575,0.232918611,0.114930016,0.202125454,0.130637636,0.491861068,0.317833074,1.665785381,2.32809746,0.155209953,1.27029549,0.949507517,0.202436496,0.125764645,0.094401244,0.117988595,0.109175739,0.555158113,0.093623639,0.139865215,0.125868326,1.899170555
0.509837631,0.900191022,0.381948424,2.662082139,4.28061127,0.213467049,0.169531996,2.395797517,0.221680993,2.320439351,0.669054441,0.34660936,0.353963706,0.26991404,0.878892073,0.739732569,1.805635148,2.338490926,0.424928367,0.767526266,0.400859599,0.346704871,0.165902579,1.708978032,3.763896848,1.461891117,0.244603629,0.317000955,0.87765043,0.175549188,0.506303725,2.486914995,0.364374403,0.434670487,0.300191022,0.739446036,0.596179561,0.385768863,0.535816619,0.382043935,0.278892073,0.445272206,0.208022923,0.250581689,1.110015175,0.170864947,2.131562974,0.360040465,0.5251391,1.905361659,0.106474456,0.144107233,0.188416793,0.116186141,0.165098634,0.157612544,0.234243804,0.114820435,0.193626707,0.12245827,0.50419828,0.300556399,1.605715731,2.297774406,0.144410723,1.193576125,0.900455235,0.197976732,0.123419322,0.095649975,0.116186141,0.106221548,0.560343955,0.090996459,0.129185635,0.140212443,1.803945372
0.507273405,0.880082059,0.374207385,2.533196568,1.991141365,0.209716524,0.164304364,2.330380455,0.217456173,1.415703096,0.642577396,0.340171578,0.339332339,0.269955241,0.874393883,0.741048116,1.797836628,2.282637076,0.424654979,0.744311824,0.382786274,0.340358075,0.158895934,1.670925028,3.77769489,1.388194703,0.245710556,0.316299888,0.859101082,0.159455427,0.511003357,2.488343902,0.35154793,0.427638941,0.293174189,0.711208504,0.571708318,0.384091757,0.516505035,0.384464752,0.277415144,0.441160015,0.201883626,0.23659244,1.103819496,0.167772698,2.080027528,0.353733471,0.49304429,1.982745908,0.103622868,0.133510298,0.178636386,0.109374232,0.160841567,0.147126776,0.228088286,0.106768913,0.184191122,0.121122745,0.493388389,0.295580789,1.585361058,2.17259008,0.125989284,1.137000442,0.84712186,0.188320307,0.120926117,0.093938947,0.109374232,0.103966967,0.545445608,0.089957233,0.122892395,0.125055302,1.814629111
0.452180028,0.793248945,0.33790436,2.45241444,4.013478669,0.211204876,0.163033286,2.244842944,0.206868261,1.405766526,0.574425692,0.325949367,0.328059072,0.283989686,0.793483357,0.640646976,1.626582278,2.196788561,0.429207689,0.695733708,0.353375527,0.339545241,0.163853727,1.384317862,3.405532114,1.360525082,0.249882794,0.308720113,0.81633849,0.160454759,0.490857947,2.295593061,0.35302391,0.399437412,0.289498359,0.6895218,0.582395687,0.351851852,0.494139709,0.380215659,0.262423816,0.399320206,0.228199719,0.23280856,1.082259933,0.175628706,2.198800518,0.35350644,0.481087712,1.687998364,0.10243304,0.141484359,0.194915832,0.108566755,0.163293123,0.14693655,0.217065358,0.113201118,0.200708785,0.121652014,0.460505691,0.293191576,1.486267294,2.286376337,0.146050569,1.298098548,0.947318204,0.198664213,0.1269679,0.092891706,0.108566755,0.11183807,0.507053772,0.09473182,0.124923329,0.131602263,1.887071492
0.470532093,0.819374851,0.341565259,2.437842997,3.868289191,0.20949654,0.165115724,2.31567645,0.205559532,1.386423288,0.58577905,0.333333333,0.331543784,0.257217848,0.783703173,0.669887855,1.677284658,2.164757814,0.438081603,0.708780721,0.359580052,0.335719399,0.156406586,1.40181341,3.476735863,1.436411358,0.24123121,0.296826533,0.825220711,0.161178716,0.488188976,2.419470293,0.358267717,0.416129802,0.32808399,0.684204247,0.576712002,0.356716774,0.492125984,0.364829396,0.266881413,0.403602959,0.244333095,0.228023084,1.04234331,0.168702188,2.156958797,0.363239834,0.479600054,1.748959871,0.10501946,0.140518051,0.1860153,0.109649711,0.157361428,0.141793048,0.204133673,0.119044424,0.193463965,0.118776003,0.497047376,0.282109784,1.506710509,2.264595356,0.154274594,1.259294054,0.912159442,0.202456046,0.136625956,0.100254999,0.109649711,0.113474701,0.554556435,0.103073413,0.128841766,0.151993021,1.898000268
0.466737816,0.822957429,0.342226965,2.498280564,4.132811574,0.212735681,0.166014467,2.295505751,0.198861615,1.298826041,0.574172892,0.333451915,0.336535041,0.26313293,0.78465552,0.68303095,1.689671529,2.194711253,0.440649828,0.704494249,0.374599787,0.334993478,0.155697854,1.386457963,3.413731768,1.443258627,0.241906795,0.290525317,0.82438041,0.161034033,0.495078857,2.381003202,0.343294201,0.410292897,0.306415273,0.677220443,0.5572157,0.36072572,0.497687656,0.369145025,0.26716471,0.416814894,0.220799241,0.219037532,1.037068908,0.154497915,2.123717482,0.357053022,0.469120275,1.768716489,0.097504468,0.142847687,0.181836235,0.105911167,0.155027471,0.141987158,0.205533858,0.110015225,0.189051433,0.111140531,0.459455881,0.275700007,1.508108824,2.18812471,0.125769511,1.15959489,0.877010657,0.183424902,0.129542596,0.097570663,0.105911167,0.106970279,0.544449593,0.093268021,0.127424373,0.150195274,1.846892169
0.428082724,0.749028145,0.312548593,2.28487016,3.634737988,0.217384544,0.162805162,2.066552636,0.200124397,1.239776085,0.531488104,0.323122376,0.316125019,0.255481263,0.759912922,0.575493702,1.568651843,2.201523869,0.448919297,0.625719173,0.367905458,0.344580936,0.15658529,1.152386876,3.008863318,1.39807184,0.244129995,0.275229358,0.790856787,0.166692583,0.444254393,2.115067641,0.319545949,0.395428394,0.284714663,0.656196548,0.571295288,0.325454828,0.477997201,0.349090344,0.286114135,0.403203234,0.271652931,0.212015137,0.993377483,0.161210974,2.022421949,0.344181646,0.489403974,1.52526017,0.100756859,0.14295175,0.191296121,0.1,0.162346263,0.134437086,0.187322611,0.126773888,0.201986755,0.103500473,0.449290445,0.292809839,1.428571429,2.308609272,0.142194891,1.404541154,0.961684011,0.207473983,0.147587512,0.100473037,0.1,0.112298959,0.524124882,0.103784295,0.140586566,0.15525071,1.919583728
0.441585424,0.761387246,0.301582228,2.342336583,3.844334346,0.225986895,0.171328113,2.140163017,0.203771776,1.260508231,0.547227106,0.334984817,0.326514304,0.260188589,0.785360396,0.597091258,1.566405626,2.180757552,0.460444302,0.647434873,0.377976666,0.352724948,0.181876299,1.164136167,3.176602206,1.478983538,0.245644878,0.29391082,0.799584465,0.169729903,0.459964839,2.203452134,0.322838421,0.399232859,0.298545629,0.643439348,0.567844015,0.351126738,0.485536199,0.354482979,0.266901071,0.413456928,0.262266262,0.213866915,0.938483015,0.169194974,2.053606329,0.348255002,0.477431363,1.517170777,0.099953467,0.151140065,0.191903211,0.107119591,0.155793392,0.132340624,0.191530945,0.123685435,0.189948813,0.107584923,0.458445789,0.295951605,1.48720335,2.30255933,0.166775244,1.27780363,0.946579805,0.216565845,0.135318753,0.108329456,0.107119591,0.109539321,0.529641694,0.115588646,0.13727315,0.158585389,1.905909725
0.413541825,0.734173372,0.30803097,2.244724457,3.817822985,0.216031577,0.165325641,2.045240625,0.19250038,1.186124184,0.508425687,0.344466373,0.309700926,0.244269015,0.754364658,0.600121451,1.49582511,2.014422347,0.446181873,0.637923182,0.359799605,0.335205708,0.153787764,1.127220282,2.939729771,1.387885228,0.241839988,0.265826628,0.769242447,0.166691969,0.453772582,2.104448155,0.325793229,0.382268104,0.273569151,0.615454683,0.543191134,0.327463185,0.472445726,0.344466373,0.25064521,0.399726734,0.250797024,0.201793722,0.893183857,0.154170404,1.926367713,0.34735426,0.442152466,1.540269058,0.094618834,0.141793722,0.176860987,0.105829596,0.147982063,0.126367713,0.179730942,0.112197309,0.18690583,0.102331839,0.451928251,0.266098655,1.455964126,2.207892377,0.125112108,1.242959641,0.898295964,0.192107623,0.136950673,0.107533632,0.105829596,0.107713004,0.51838565,0.11058296,0.140986547,0.148699552,1.762780269
0.408263901,0.694099643,0.294337698,2.139091991,3.393300459,0.222411155,0.161197075,1.778949158,0.205407244,1.317122938,0.535283115,0.301649379,0.310491413,0.237204557,0.70991328,0.5495664,1.418636286,2.379017174,0.407243666,0.625233804,0.349090291,0.330896106,0.162047271,1.072266621,2.745961571,1.32052372,0.228532562,0.257779289,0.718075157,0.176160517,0.41982656,1.890494814,0.316102704,0.371875531,0.280734569,0.637306581,0.573031797,0.3091311,0.458765516,0.343649039,0.248937256,0.370345179,0.218840333,0.197183099,0.896478873,0.173591549,2.014671362,0.321478873,0.475586854,1.373239437,0.094014085,0.148826291,0.18157277,0.095892019,0.153873239,0.121478873,0.179577465,0.11314554,0.186150235,0.100938967,0.430868545,0.274413146,1.345539906,2.211384977,0.159624413,1.245657277,0.983215962,0.206220657,0.141197183,0.125352113,0.095892019,0.119953052,0.48685446,0.107511737,0.151173709,0.183215962,1.805516432
0.423482621,0.734912675,0.285146118,2.180356216,3.261801833,0.20888812,0.166868407,1.855438354,0.190731454,1.321978212,0.538128999,0.310219609,0.32145945,0.264914404,0.72799585,0.584125886,1.447518589,2.369877226,0.424174304,0.671104963,0.371433512,0.342209926,0.158395297,1.083693585,2.834169116,1.338751513,0.236036659,0.271312468,0.735777278,0.161162027,0.417257479,1.962130382,0.303994467,0.386996369,0.27736469,0.632716583,0.573577728,0.328030434,0.451149922,0.333736815,0.248486944,0.381289988,0.249351548,0.191509106,0.910219232,0.172949774,2.017631365,0.331632061,0.465723234,1.368750725,0.096508526,0.146618722,0.176777636,0.102308317,0.152534509,0.12028767,0.17666164,0.117851757,0.181997448,0.105440204,0.451455748,0.279665932,1.342651665,2.172021807,0.162162162,1.251014963,0.951629741,0.196032943,0.151606542,0.119359703,0.102308317,0.110196033,0.478714766,0.121331632,0.150794571,0.181649461,1.783783784
0.456493863,0.769188496,0.309030958,2.316541491,3.5574281,0.245466203,0.175490016,1.927825609,0.216523173,1.410331563,0.588752519,0.337424437,0.332478476,0.266165964,0.786957318,0.625206082,1.535629236,2.534163766,0.447884228,0.724674849,0.388532698,0.378274409,0.162117604,1.16339989,3.035354461,1.485253709,0.258838615,0.297490383,0.797032424,0.177321854,0.460707089,2.091042315,0.325883862,0.402637846,0.328631618,0.670452464,0.625022898,0.336874886,0.498626122,0.348965012,0.268364169,0.40776699,0.241252977,0.188425609,0.847459558,0.157439052,1.966621098,0.331396674,0.459899749,1.421280474,0.083845979,0.13966735,0.174185464,0.104807473,0.143426749,0.118478013,0.164957849,0.107769424,0.183299157,0.102415129,0.419571656,0.263955343,1.364092048,2.10936432,0.126566416,1.228639781,0.895420369,0.183982684,0.146844384,0.11916154,0.104807473,0.105832764,0.493506494,0.103326498,0.146844384,0.166894509,1.778195489
0.573991828,0.93311423,0.376709895,2.629863208,4.490939776,0.203855036,0.161662818,2.952034109,0.24054006,1.630484988,0.715047078,0.311156511,0.335672411,0.271629064,0.864718422,0.725528513,1.806448748,2.081097886,0.409664239,0.749422633,0.419257417,0.314620714,0.159086872,1.815420146,3.604992006,1.460561379,0.246224907,0.318706697,0.853082253,0.151714336,0.546278202,2.598330076,0.346953278,0.417925031,0.314176586,0.737964114,0.562977438,0.370136792,0.528424232,0.362497779,0.264523006,0.437644342,0.214336472,0.262144769,1.230423145,0.196366536,2.369041517,0.368699812,0.686998121,1.998519278,0.351728458,0.158152514,0.219887237,0.118685574,0.179793838,0.155646677,0.276667236,0.127399055,0.231106555,0.133208041,0.503901133,0.340224386,1.644626687,2.462554815,0.156216185,1.376217324,0.991571274,0.23543482,0.143516146,0.112022325,0.118685574,0.119425935,0.601742696,0.192038271,0.145053819,0.177117148,1.788826243
0.611698818,0.926926838,0.383856343,2.578540315,4.336474353,0.203395857,0.16454796,2.870832963,0.233531869,1.641212552,0.689039026,0.307049516,0.331496133,0.267223753,0.884256378,0.732242866,1.708774113,1.972975376,0.393012712,0.750288915,0.406880612,0.332562894,0.161614366,1.840785848,3.650902302,1.498977687,0.249177705,0.319583963,0.864521291,0.153613655,0.54627078,2.638278958,0.351853498,0.421637479,0.30278247,0.751977954,0.568406081,0.371944173,0.680682727,0.359676416,0.26260112,0.436661037,0.206596142,0.249289575,1.15490054,0.188945228,2.264222433,0.361007411,0.680057948,1.906335321,0.351646515,0.154343344,0.21050872,0.113556583,0.174068089,0.154343344,0.26907004,0.122025965,0.227113167,0.132724132,0.507104251,0.316821753,1.584331643,2.404245835,0.13885329,1.189390985,0.961664902,0.225664456,0.137348861,0.109099014,0.113556583,0.117345517,0.554800245,0.182035995,0.148214186,0.17830278,1.822198696
0.611508836,0.931128228,0.386225646,2.721975532,4.757589488,0.210149524,0.175623018,2.953239692,0.239963752,1.6650657,0.750521069,0.324875396,0.337834164,0.27349343,0.908926144,0.75668328,1.839510648,2.084549162,0.427820571,0.79275034,0.439691889,0.34580879,0.163389216,1.864521976,3.720797463,1.482193022,0.256184866,0.32415043,0.870140462,0.157680109,0.54816493,2.70720435,0.365564114,0.435070231,0.317625736,0.750702311,0.593112823,0.376619846,0.620027186,0.373176257,0.272043498,0.462165836,0.21087449,0.246214185,1.079365944,0.17512801,2.249591459,0.359897592,0.675236954,1.857173984,0.332062316,0.162490467,0.207484475,0.108998802,0.163470966,0.149743981,0.253295566,0.116951738,0.215437411,0.131332389,0.466989868,0.307168537,1.60442314,2.295620438,0.1469659,1.238533609,0.913988452,0.213095108,0.135526746,0.135363329,0.108998802,0.114772851,0.568852816,0.174528816,0.145222791,0.1681011,1.719904129
0.537875952,0.80581555,0.333832522,2.341819543,3.794583801,0.211780856,0.160863597,2.590415575,0.207912143,1.462872832,0.600524148,0.299513291,0.319480844,0.255459878,0.743042556,0.593535505,1.601148134,1.981530014,0.468363909,0.650817422,0.399226257,0.397229502,0.15849245,1.337451641,2.900786222,1.350929739,0.245600899,0.288281542,0.753026332,0.151878198,0.49731686,2.222513416,0.302009235,0.408960439,0.298265319,0.687757394,0.538874329,0.315237739,0.508923,0.337451641,0.261200549,0.391863222,0.328341445,0.236190194,1.005250314,0.187310508,2.306588775,0.36249353,0.609184353,1.626488205,0.330695852,0.170524292,0.210973896,0.114619537,0.170524292,0.158692598,0.243437107,0.127190712,0.214745249,0.135694742,0.52998595,0.33772092,1.621089995,2.441174296,0.151001997,1.30562745,0.963321748,0.232640686,0.15861865,0.121126969,0.114619537,0.121570657,0.525401168,0.186127339,0.174739333,0.187902093,1.831694151
0.627634368,0.78077067,0.331712184,2.299912707,3.990896621,0.211497693,0.161740865,2.580995137,0.208380097,1.391445317,0.624392069,0.297293927,0.325227584,0.280209502,0.747474747,0.597580746,1.540965208,1.976929792,0.442823295,0.639481232,0.400922808,0.401421624,0.15538097,1.306646714,2.87916199,1.298540965,0.2410525,0.309265494,0.751964085,0.153510413,0.496071829,2.208005986,0.323606435,0.384836014,0.291682255,0.66741489,0.543085173,0.315500686,0.496570645,0.338695598,0.259633371,0.395685248,0.320239431,0.23615096,0.984845141,0.175163687,2.266460678,0.3534172,0.615684544,1.58471272,0.319208416,0.158316781,0.2088575,0.116898404,0.166997719,0.141543441,0.252777165,0.130655484,0.212315162,0.133083205,0.521003458,0.335172515,1.650849702,2.406238505,0.15699257,1.332744795,0.936143603,0.233502538,0.156109762,0.119914662,0.116898404,0.116971971,0.554550136,0.187596557,0.171264621,0.204958434,1.80004414
0.593167313,0.771743211,0.330872231,2.34351145,3.839444375,0.208734827,0.165310975,2.626705043,0.20760856,1.565386059,0.599674634,0.296708797,0.326116881,0.257664873,0.746715054,0.618320611,1.570391691,1.987611062,0.445250907,0.653109748,0.415091978,0.328869979,0.158553373,1.339882368,2.914278563,1.341759479,0.244274809,0.288199224,0.764985609,0.152296333,0.499812289,2.266925291,0.326116881,0.407958954,0.305969215,0.680891002,0.562883244,0.328244275,0.513828057,0.342510324,0.267801276,0.405956701,0.31472907,0.221566976,0.912454367,0.180497051,2.186394271,0.349761303,0.588879528,1.605939343,0.303566414,0.160980062,0.202752036,0.113030048,0.155433867,0.145113732,0.221005336,0.124684078,0.199663016,0.126509407,0.493049705,0.316413929,1.462089301,2.26024993,0.138023027,1.201207526,0.877702892,0.204998596,0.149115417,0.117172143,0.113030048,0.119137883,0.547037349,0.175091266,0.158312272,0.194818871,1.723392306
0.451539165,0.677384944,0.299756172,2.125114294,3.572691253,0.207711064,0.169765315,2.346693081,0.192776593,1.200853398,0.53505029,0.289850655,0.302956416,0.252971655,0.659402621,0.536574215,1.344102408,1.791984151,0.432642487,0.568729046,0.368332825,0.389362999,0.157726303,1.008076806,2.47500762,1.223407498,0.234074977,0.266382201,0.704358427,0.165650716,0.454434624,1.944833892,0.297622676,0.37458092,0.292898507,0.638677233,0.511734227,0.298994209,0.470588235,0.309661689,0.253733618,0.369704358,0.358427309,0.207245399,0.833317275,0.176028519,2.210713942,0.353791309,0.559687831,1.390885442,0.286251084,0.16398497,0.204162251,0.108777339,0.160805473,0.146353213,0.2162058,0.124963869,0.198766741,0.133249831,0.461605164,0.318046055,1.469409384,2.341458715,0.163406879,1.32671741,0.894691203,0.21803642,0.171885538,0.135080451,0.108777339,0.133057135,0.528374603,0.182194816,0.191155217,0.208883322,1.741015512
0.517765685,0.71846991,0.306177977,2.233034571,3.695582586,0.219430218,0.173975672,2.440941101,0.202784891,1.269046095,0.559058899,0.317541613,0.317381562,0.263604353,0.699583867,0.552016645,1.419174136,1.888604353,0.451184379,0.594110115,0.406049936,0.435659411,0.166773367,1.07106274,2.558258643,1.318341869,0.243277849,0.279449424,0.757682458,0.165973111,0.476152369,2.062259923,0.320102433,0.384282971,0.305377721,0.651408451,0.538732394,0.316101152,0.477752881,0.342189501,0.273527529,0.39340589,0.3618758,0.203190277,0.820831751,0.176414736,2.102639575,0.342290163,0.538739081,1.3507406,0.279718952,0.164641094,0.199012533,0.106532472,0.15448158,0.133308014,0.206228637,0.134827193,0.198252943,0.122768705,0.499430308,0.315134827,1.410653247,2.295480441,0.138909989,1.216483099,0.883782757,0.22312951,0.174041018,0.129794911,0.106532472,0.12086973,0.501614128,0.181067224,0.172047095,0.209077098,1.693505507
0.489535799,0.704956727,0.305586153,2.220456334,3.640912667,0.209913454,0.173092054,2.44563336,0.200786782,1.317702596,0.55436664,0.297403619,0.310621558,0.257592447,0.701652242,0.5693155,1.424232887,1.896302124,0.449881983,0.582533438,0.391030685,0.311880409,0.169158143,1.069708891,2.563650669,1.303855232,0.24343037,0.27804878,0.729189614,0.157828482,0.489063729,2.026435877,0.304012589,0.388512982,0.294099135,0.644059795,0.545082612,0.308103855,0.471439811,0.326829268,0.266404406,0.388827695,0.356726987,0.204148986,0.797642621,0.177369165,2.147194719,0.35106082,0.52758133,1.33418199,0.273455917,0.166808109,0.197454031,0.110042433,0.147854785,0.125035361,0.187930222,0.133427628,0.190004715,0.114851485,0.417067421,0.307402169,1.401225837,2.232343234,0.151532296,1.203017445,0.843564356,0.213955681,0.162564828,0.125035361,0.110042433,0.119471947,0.538991042,0.181235266,0.170391325,0.196793965,1.666760962
0.418501529,0.667889908,0.29617737,2.193272171,3.573394495,0.19266055,0.143577982,2.549541284,0.204740061,1.202446483,0.491896024,0.281804281,0.30382263,0.248012232,0.70351682,0.505657492,1.551529052,1.796024465,0.418960245,0.574923547,0.361314985,0.329204893,0.150764526,1.028134557,2.631957187,1.372171254,0.237614679,0.241284404,0.738379205,0.167584098,0.441743119,2.018042813,0.30351682,0.358256881,0.248318043,0.649082569,0.529204893,0.289602446,0.455504587,0.316666667,0.240672783,0.343119266,0.331192661,0.186981109,0.761400553,0.160389845,2.101191192,0.316087113,0.514859824,1.237877512,0.257730718,0.173865961,0.195403682,0.096257971,0.135362772,0.132114066,0.171940801,0.13476116,0.174587896,0.107568283,0.387558657,0.279268439,1.197689809,2.112501504,0.147154374,1.153892432,0.931295873,0.24220912,0.159306943,0.149199856,0.096257971,0.146312116,0.403681867,0.163518229,0.147034051,0.221633979,1.625195524
0.419344822,0.643688868,0.2906381,2.266884024,3.724421674,0.196863841,0.139729856,2.657817109,0.206800186,1.239869585,0.459090203,0.289240801,0.30041919,0.248719143,0.723645397,0.523055426,1.562956063,1.793976091,0.421207887,0.589038969,0.358174197,0.329762459,0.14531905,1.036485018,2.755472753,1.388448999,0.236609222,0.238938053,0.766185375,0.159913057,0.475857786,2.075298867,0.305232107,0.353050769,0.290017078,0.663406303,0.541530818,0.299953423,0.438441236,0.316099984,0.237851265,0.328209905,0.344511722,0.192073171,0.749268293,0.163292683,2.10695122,0.309634146,0.528780488,1.412804878,0.25402439,0.178780488,0.207682927,0.096219512,0.136585366,0.122804878,0.169512195,0.137926829,0.179390244,0.108902439,0.427560976,0.287439024,1.177439024,2.119512195,0.159756098,1.254146341,0.95097561,0.243292683,0.15902439,0.125609756,0.096219512,0.152682927,0.412682927,0.178414634,0.174146341,0.224878049,1.625243902
0.439346812,0.658009331,0.296423017,2.231570762,3.67651633,0.205598756,0.141679627,2.708087092,0.206376361,1.272783826,0.480870918,0.293312597,0.305598756,0.260186625,0.734681182,0.54525661,1.523172628,1.819906687,0.446500778,0.611664075,0.37029549,0.328460342,0.152410575,1.063297045,2.713219285,1.403732504,0.242301711,0.247744946,0.783514774,0.165940902,0.474650078,2.060653188,0.292846034,0.373250389,0.268895801,1.124883359,0.555365474,0.301399689,0.446967341,0.32659409,0.245567652,0.346656299,0.34214619,0.191625616,0.804310345,0.158251232,2.083990148,0.334605911,0.531034483,1.430295567,0.26182266,0.187068966,0.196305419,0.100738916,0.14137931,0.112931034,0.180788177,0.132019704,0.175369458,0.107389163,0.398399015,0.290270936,1.208990148,2.182512315,0.174876847,1.169334975,0.989039409,0.250985222,0.165024631,0.137315271,0.100738916,0.15726601,0.432389163,0.180172414,0.170320197,0.197536946,1.618472906
0.435826408,0.674053555,0.278855032,2.071468144,3.322622345,0.208864266,0.187072946,2.213850416,0.216989843,1.26611265,0.539242844,0.306186519,0.299722992,0.252816251,0.725023084,0.494921514,1.445429363,1.966204986,0.447645429,0.581163435,0.361588181,0.342197599,0.169713758,0.957710065,2.344044321,1.342012927,0.244136657,0.246537396,0.713019391,0.171929825,0.438781163,1.83010157,0.305632502,0.374330563,0.279039705,0.620129271,0.575438596,0.284764543,0.491043398,0.311726685,0.258171745,0.342197599,0.295475531,0.177744133,0.759121877,0.165026495,2.045874338,0.31672975,0.518697956,1.095382286,0.248750946,0.168962907,0.172293717,0.098713096,0.142013626,0.160333081,0.178501136,0.134443603,0.180772142,0.101741105,0.491143073,0.291900076,1.337925814,2.117032551,0.17986374,1.311733535,0.99348978,0.234519304,0.187887964,0.170174111,0.098713096,0.157607873,0.41998486,0.188796366,0.190613172,0.261771385,1.611657835
0.424568566,0.659862683,0.276118018,2.081833364,3.193542401,0.229356096,0.164594544,2.291705326,0.209129709,1.338281685,0.539803303,0.292447578,0.301169048,0.273705697,0.711449248,0.50992763,1.441083689,2.017999629,0.421228428,0.587678605,0.389497124,0.338838374,0.175357209,0.953423641,2.372796437,1.313787345,0.242716645,0.247170161,0.712377064,0.167749119,0.435145667,1.826683986,0.299870106,0.394136203,0.288921878,0.647986639,0.604193728,0.291890889,0.462794582,0.302839117,0.246056782,0.362404899,0.312859529,0.181480334,0.787240632,0.166305358,2.128058222,0.322235986,0.52725302,1.312325797,0.25209043,0.178228554,0.188293589,0.102198823,0.14694952,0.137658718,0.173273459,0.150975534,0.18968721,0.105295757,0.528027253,0.304738309,1.386497368,2.178228554,0.155775782,1.203933106,1.006968102,0.256271291,0.196965005,0.157788789,0.102198823,0.156085475,0.448745742,0.20795912,0.214307835,0.281511304,1.688138743
0.478822412,0.6662868,0.290978158,2.147198481,3.268945869,0.224121557,0.166191833,2.332003799,0.209116809,1.329534663,0.520607787,0.294207028,0.314529915,0.25982906,0.70351377,0.544919278,1.501614435,1.977777778,0.437796771,0.614814815,0.397910731,0.350807217,0.172079772,0.997340931,2.501234568,1.331244065,0.241215575,0.267236467,0.738651472,0.169420703,0.470465337,1.866666667,0.284520418,0.392782526,0.307502374,0.679012346,0.610446344,0.305033238,0.489838557,0.32022792,0.290788224,0.350997151,0.327255461,0.181200803,0.782219478,0.176724803,2.160518599,0.331841334,0.527087514,1.296650718,0.257138447,0.17888563,0.191541905,0.106034882,0.166846736,0.137212533,0.177496527,0.138447291,0.187065905,0.102947986,0.502083655,0.316869887,1.409322426,2.147244945,0.165303288,1.346041056,1.02407779,0.242630035,0.196789628,0.17116839,0.106034882,0.15573391,0.452230282,0.198487421,0.208365489,0.262849205,1.614755363
0.30010089,0.584518023,0.323672384,2.02806567,3.253324773,0.215078419,0.165092176,3.234522608,0.223424745,0.921948088,0.292671742,0.279097496,0.272493809,0.265248097,0.711547281,0.619645969,1.251398698,1.245437036,0.483903513,0.770797028,0.216729341,0.308355498,0.165183894,1.41621572,2.441805008,1.021370265,0.232779969,0.278730625,0.653673301,0.149867009,0.441896726,2.361918738,1.529854169,0.429147941,0.389434101,0.627441988,0.493167018,0.325598459,0.541777492,0.306796295,0.266532147,0.409061726,0.484637256,0.221295331,0.95220716,0.165681845,2.171127332,0.327018885,0.758313058,0.996582088,0.408874986,0.171069401,0.188332754,0.125535859,0.159541189,0.195342371,0.287104623,0.120148303,0.223380837,0.157687406,0.572818909,0.32336925,1.564071371,2.414957711,0.146738501,1.147781254,0.896999189,0.286003939,0.158961882,0.124261383,0.125535859,0.126926196,0.400069517,0.2050168,0.174371452,0.204785077,1.32255822
0.296766423,0.586305939,0.317242657,2.011118317,3.233762624,0.215232095,0.156675623,3.31909571,0.243861762,0.947280645,0.287593811,0.280644862,0.277309367,0.265542481,0.716019642,0.642453442,1.248123784,1.362364496,0.468729732,0.77059205,0.229593255,0.325488743,0.158528676,1.380524414,2.406281849,1.037802279,0.224034096,0.278328546,0.662651719,0.150004633,0.428796442,2.354396368,1.51385157,0.426387473,0.457611415,0.638098768,0.495598999,0.322060595,0.533030668,0.307606782,0.259983323,0.406467155,0.48614843,0.218345303,0.951705027,0.162528983,2.164451733,0.318893853,0.741672793,0.976531132,0.394503195,0.1650738,0.188486117,0.118136063,0.156591076,0.194028163,0.27591472,0.117344342,0.216139795,0.152802126,0.559520443,0.327489679,1.601707855,2.32715037,0.139342872,1.182774416,0.885652887,0.290391902,0.154668326,0.114969179,0.118136063,0.122264322,0.394785953,0.218571509,0.171351015,0.217553583,1.237459707
0.318265952,0.613151486,0.345640526,2.153044325,3.378373113,0.220555285,0.181198246,3.476863127,0.261568436,1.008865075,0.297028738,0.287871408,0.29020945,0.276278617,0.750414028,0.643253775,1.349537263,1.428738432,0.475207014,0.80857282,0.227861666,0.338236727,0.161714564,1.493326839,2.528300049,1.095275207,0.227861666,0.31290794,0.694885533,0.157720409,0.461178763,2.435460302,1.610521189,0.448124696,0.407793473,0.664003897,0.519240136,0.334924501,0.561714564,0.31962981,0.274135412,0.424159766,0.51105699,0.208792426,0.95421073,0.157687836,2.192569625,0.312551907,0.737223852,1.003654283,0.372072421,0.155694591,0.183267815,0.119483971,0.158130779,0.189136814,0.280770721,0.112673717,0.208792426,0.149493384,0.54830851,0.315873983,1.562261226,2.157521732,0.13415647,1.110791208,0.883118321,0.284148165,0.152538619,0.113338132,0.119483971,0.115220641,0.377941421,0.201207021,0.161065279,0.201373124,1.213941642
0.286237741,0.519021446,0.300678952,1.817544994,2.763013256,0.20756547,0.152818192,2.903976722,0.204440134,0.866903761,0.271042138,0.264899235,0.255630995,0.272658692,0.627869382,0.55738765,1.119517189,1.126953335,0.472680246,0.732083199,0.206595538,0.309839422,0.180946223,1.146459748,2.112835435,0.994503718,0.20756547,0.254553292,0.588641017,0.145166505,0.392606962,2.012716888,1.239681,0.40575493,0.381398858,0.593059597,0.46998599,0.293997198,0.540036642,0.291841793,0.255846535,0.389697166,0.467830585,0.209685806,0.905370274,0.168164599,2.297259155,0.337443363,0.674218228,0.976008319,0.376513407,0.184282849,0.195201664,0.129243111,0.166604769,0.199286935,0.286637451,0.126717671,0.223724281,0.157468618,0.584267994,0.337369086,1.585902102,2.388472109,0.155166011,1.216965015,0.924608185,0.285671841,0.171655649,0.131917106,0.129243111,0.135853822,0.403179083,0.218821956,0.201812375,0.219787566,1.264948377
0.278368993,0.503528621,0.301781113,1.913744819,2.786042343,0.20858071,0.158731937,3.049848773,0.210148986,0.900526493,0.282961801,0.269071357,0.268399238,0.254844853,0.672342332,0.562787051,1.165677159,1.249579926,0.457264479,0.744819088,0.217878347,0.329562003,0.15761174,1.144729472,2.188641201,1.033941974,0.217878347,0.264030469,0.61812479,0.147978044,0.416153243,2.081886412,1.27948919,0.416377282,0.395765655,0.608715134,0.486837683,0.297972443,0.525148426,0.290579142,0.262014114,0.382435309,0.483925171,0.20147702,0.864486986,0.164479816,2.252814225,0.321144332,0.687603069,0.883415788,0.373843837,0.173729117,0.178031118,0.123539112,0.158528716,0.192944719,0.280490428,0.123610812,0.220836022,0.150785115,0.578905858,0.326521833,1.583709758,2.186276619,0.157309816,1.160751416,0.891876389,0.282569728,0.165196817,0.121961712,0.123539112,0.123252312,0.40144834,0.208216821,0.182619918,0.235606224,1.221194522
0.298557804,0.541521284,0.310188416,1.924401023,2.976738776,0.221330542,0.191556176,3.122470342,0.211095604,0.949639451,0.29030007,0.289951151,0.288555478,0.256338683,0.686555013,0.585136078,1.210514073,1.415910677,0.45836241,0.75645499,0.235287276,0.338101884,0.157711096,1.207722726,2.250988602,1.04524308,0.209816236,0.272737846,0.646080484,0.153175157,0.426378227,2.165852524,1.343451966,0.433589207,0.394394045,0.630146546,0.507559898,0.307745987,0.575017446,0.298208886,0.267387765,0.395208188,0.488369388,0.201025057,0.88304385,0.162015945,2.220529613,0.308727221,0.661446469,0.954655467,0.382616743,0.168422551,0.179954442,0.120728929,0.161446469,0.19113041,0.288083713,0.120088269,0.212770501,0.153616173,0.604214123,0.320259112,1.53929385,2.133115034,0.148917995,1.137813212,0.912158314,0.281605923,0.166856492,0.121013667,0.120728929,0.122223804,0.388453872,0.206221526,0.174117312,0.202733485,1.284453303
0.237556561,0.420933556,0.250059538,1.501547988,2.163610383,0.18706835,0.142057633,2.293641343,0.163967611,0.804715408,0.237318409,0.236961181,0.223267445,0.222791141,0.541557514,0.442843534,0.929507025,0.998690164,0.410573946,0.616337223,0.198975947,0.274708264,0.149916647,0.856275304,1.6595618,0.840914503,0.180519171,0.219457014,0.502738747,0.133246011,0.339723744,1.584782091,0.981900452,0.333174565,0.311740891,0.52333889,0.424148607,0.247558943,0.448321029,0.242557752,0.230292927,0.331626578,0.430221481,0.187662902,0.819287576,0.161405541,2.365382759,0.32406603,0.609518293,0.86726518,0.333140265,0.185056473,0.181484699,0.12443286,0.159571387,0.189110918,0.280625543,0.118158123,0.222415291,0.157640699,0.614538083,0.310840815,1.470605271,2.144029346,0.152041703,1.181581234,0.864465682,0.279563664,0.184766869,0.140650642,0.12443286,0.12858384,0.392895067,0.236895453,0.200791582,0.243266725,1.256395405
0.252389804,0.460966543,0.258629846,1.714285714,2.420074349,0.202469464,0.155868295,2.587227828,0.184678704,0.848114711,0.256638343,0.252389804,0.248805098,0.237785449,0.605549655,0.500929368,1.039962825,1.146043548,0.434147637,0.666091344,0.21614445,0.301779076,0.157594264,0.911046203,1.883563463,0.957912905,0.203266065,0.242299522,0.563993627,0.148566118,0.378651089,1.783988317,1.08204992,0.380377058,0.346521508,0.580058417,0.470658524,0.274429102,0.494025491,0.26566649,0.237652682,0.329660117,0.466941052,0.185313054,0.787907064,0.157786694,2.300083979,0.299337501,0.574601101,0.813100681,0.341886722,0.170570122,0.172156387,0.118036764,0.152001493,0.179621163,0.269944947,0.119436409,0.217411589,0.150321918,0.600354577,0.294485397,1.43734254,2.052253429,0.155640571,1.139964542,0.849398152,0.270224876,0.182887002,0.141364188,0.118036764,0.140337781,0.394140151,0.225902771,0.196043669,0.240085845,1.242231968
0.263753359,0.489605431,0.277329939,1.781643332,2.626361194,0.215528214,0.168293028,2.745439118,0.19601188,0.916702022,0.276057135,0.276057135,0.263187668,0.253995192,0.641776269,0.530476595,1.099278744,1.270400226,0.436430491,0.745721963,0.219346627,0.326827889,0.162636119,0.993494555,1.957431764,1.004242681,0.217366709,0.256257955,0.598783765,0.155564984,0.395417904,1.879366426,1.158393438,0.39626644,0.363456371,0.596662424,0.505869043,0.29769481,0.522274077,0.278037053,0.259086409,0.346627068,0.481685759,0.176744611,0.758860066,0.151077822,2.247442455,0.296857874,0.589970771,0.815765437,0.333028864,0.167153818,0.163956887,0.112714651,0.1508038,0.179119474,0.26342711,0.116368286,0.210632079,0.148154914,0.5826635,0.293752284,1.452228718,1.999086591,0.146602119,1.098374132,0.847552064,0.274936061,0.177932042,0.131804896,0.112714651,0.114176105,0.377694556,0.19830106,0.202594081,0.239039094,1.145506028
0.238836364,0.384145455,0.234618182,1.44,1.928436364,0.198690909,0.152581818,2.093527273,0.156654545,0.837672727,0.236945455,0.234618182,0.229963636,0.221381818,0.518690909,0.423127273,0.875636364,1.040727273,0.4096,0.575127273,0.199127273,0.277381818,0.158836364,0.767563636,1.479709091,0.798690909,0.182254545,0.218181818,0.489890909,0.137745455,0.334836364,1.414109091,0.852072727,0.363054545,0.347054545,0.526545455,0.443345455,0.252072727,0.4128,0.245236364,0.24,0.322327273,0.437818182,0.176838419,0.707728864,0.16995998,2.377063532,0.317783892,0.54002001,0.805777889,0.326788394,0.19809905,0.176338169,0.126813407,0.155952976,0.183716858,0.266508254,0.145197599,0.234242121,0.161830915,0.608804402,0.316533267,1.415707854,2.066033017,0.166708354,1.2006003,0.879064532,0.290395198,0.220985493,0.167458729,0.126813407,0.155827914,0.417458729,0.266008004,0.238494247,0.275637819,1.180715358
0.226899537,0.395432154,0.248693835,1.460665771,1.860128377,0.188535602,0.148977459,2.178981938,0.165397821,0.770114943,0.260785192,0.234512614,0.222421257,0.218092253,0.535005225,0.434243917,0.90117928,1.032094342,0.433049709,0.614420063,0.207195104,0.306612927,0.147932527,0.758172862,1.540528437,0.810867294,0.193461711,0.229437229,0.493805046,0.140618003,0.348260934,1.458874459,0.865054486,0.364979848,0.34841021,0.534109569,0.442155546,0.247201075,0.445141066,0.249141663,0.238543066,0.329601433,0.451410658,0.17364832,0.70031661,0.161836337,2.337189479,0.308329274,0.551509985,0.762420848,0.335241111,0.181807112,0.171943497,0.122747199,0.153190453,0.17084754,0.268631271,0.132123721,0.231246956,0.153921091,0.586215295,0.306867998,1.39539698,2.006332197,0.168046761,1.156113005,0.853263517,0.27825134,0.208353629,0.157208962,0.122747199,0.134559182,0.400267901,0.228567949,0.233317097,0.283852898,1.16074038
0.261107314,0.443779904,0.276657553,1.674128503,2.256493506,0.218215995,0.176008202,2.475734792,0.184039645,0.913362953,0.27050581,0.264183185,0.259227614,0.257006152,0.608680793,0.499316473,1.024265208,1.196684894,0.436602871,0.701298701,0.235987697,0.350136705,0.169514696,0.852358168,1.710868079,0.937799043,0.216336295,0.258031442,0.563226247,0.163192071,0.416097061,1.684894053,0.989576213,0.42874231,0.394053315,0.609022556,0.507177033,0.289131921,0.509398496,0.276999316,0.263841422,0.354408749,0.508031442,0.165934718,0.707062315,0.159406528,2.330089021,0.317032641,0.532937685,0.736973294,0.327596439,0.173293769,0.166172107,0.119881306,0.14884273,0.174599407,0.266824926,0.121543027,0.224332344,0.150860534,0.581127596,0.295192878,1.398219585,1.918931751,0.163086053,1.124035608,0.837863501,0.273234421,0.192759644,0.151454006,0.119881306,0.131988131,0.407596439,0.22884273,0.22694362,0.249970326,1.139347181
0.216134185,0.364057508,0.241693291,1.330830671,1.737539936,0.197124601,0.151597444,1.919488818,0.162779553,0.720766773,0.223642173,0.223801917,0.23658147,0.22172524,0.500159744,0.404153355,0.811980831,0.981629393,0.397284345,0.577316294,0.204952077,0.282747604,0.155750799,0.7014377,1.347923323,0.776038339,0.17715655,0.209744409,0.438498403,0.140894569,0.321246006,1.312779553,0.781948882,0.343450479,0.349361022,0.51086262,0.441693291,0.247124601,0.41485623,0.247124601,0.228594249,0.303194888,0.444408946,0.15910475,0.657125457,0.162606577,2.27816687,0.31683922,0.491626066,0.743605359,0.30816078,0.197777101,0.163672351,0.118757613,0.147381242,0.162454324,0.24954324,0.140682095,0.230207065,0.15545067,0.571559074,0.313794153,1.323386114,1.919457978,0.172959805,1.174634592,0.83998173,0.289738124,0.21817905,0.171437272,0.118757613,0.146772229,0.431333739,0.255633374,0.257003654,0.304811206,1.142204629
0.212369478,0.369959839,0.239036145,1.346827309,1.814939759,0.194538153,0.143453815,1.90811245,0.155823293,0.77253012,0.230361446,0.22248996,0.215903614,0.215421687,0.503453815,0.404337349,0.828273092,0.965301205,0.409156627,0.592289157,0.202891566,0.275983936,0.149879518,0.662168675,1.390361446,0.775421687,0.182811245,0.25188755,0.449959839,0.138313253,0.324658635,1.326104418,0.785702811,0.357108434,0.362248996,0.516947791,0.437108434,0.239036145,0.435662651,0.235823293,0.254136546,0.305542169,0.441767068,0.158342031,0.663933204,0.155210974,2.267630833,0.300283286,0.509765916,0.735202028,0.309080066,0.206053377,0.166989712,0.121365737,0.148948859,0.176830177,0.251975548,0.132398986,0.234829283,0.157149247,0.59415536,0.317578649,1.344565379,1.874310422,0.176681079,1.157447443,0.837781422,0.27955867,0.209780826,0.177575667,0.121365737,0.152825406,0.395407783,0.245564336,0.255852095,0.308483674,1.112718056
0.25728988,0.432628168,0.289689346,1.589289118,2.125976749,0.232704403,0.17724414,2.308557271,0.181055841,0.894797027,0.269106156,0.262435678,0.254240518,0.254812274,0.57327997,0.484848485,0.979035639,1.153611588,0.421764818,0.705546026,0.231370307,0.324185249,0.166380789,0.775681342,1.619020393,0.925862398,0.209453021,0.259386316,0.530970078,0.165618449,0.395845245,1.571183533,0.933295216,0.421955403,0.410329712,0.591957309,0.511149228,0.280731847,0.49552125,0.277301315,0.257861635,0.347817801,0.506003431,0.154758285,0.674521131,0.158710854,2.303739739,0.322894497,0.503648525,0.736089997,0.31909395,0.191851627,0.168744299,0.123289754,0.159318942,0.176497416,0.258133171,0.13347522,0.22347218,0.143204621,0.593341441,0.334904226,1.390088173,1.892520523,0.17923381,1.155062329,0.838704773,0.298114929,0.236394041,0.172696868,0.123289754,0.163879599,0.40270599,0.245363332,0.278048039,0.326086957,1.171784737
0.37869997,0.738617367,0.318812076,2.426885633,4.070213394,0.219097256,0.165896352,3.622971777,0.246435244,1.117317337,0.386665355,0.313305143,0.298456092,0.276133346,0.862130003,0.748057823,1.508014554,1.248795358,0.475562986,0.741174157,0.279870194,0.329137575,0.175631822,1.513423149,2.752581375,1.193922706,0.226177599,0.313698495,0.701150556,0.151145639,0.436031075,2.497590717,0.709509293,0.447634969,0.453338578,0.714032845,0.553643426,0.380568394,0.565148982,0.361884158,0.302979644,0.477136395,0.583341528,0.233123666,1.060934516,0.160844659,2.287599685,0.311411884,0.72542963,0.988655509,0.306357408,0.161687072,0.199764124,0.125968775,0.153993036,0.224868022,0.301302932,0.118274739,0.229641694,0.153936875,0.512018421,0.356958329,1.777322251,2.161967876,0.164045827,1.266033921,0.94945524,0.240873863,0.15090419,0.114455801,0.125968775,0.139784342,0.420307761,0.167303156,0.163034932,0.162024037,1.249017185
0.364971751,0.702542373,0.314783427,2.332015066,3.675235405,0.211770245,0.156967985,3.477212806,0.229661017,1.112806026,0.367514124,0.294915254,0.285404896,0.261016949,0.822222222,0.711393597,1.439736347,1.304048964,0.469491525,0.708945386,0.26007533,0.317043315,0.169303202,1.457250471,2.584274953,1.123163842,0.213088512,0.285499058,0.680602637,0.142467043,0.427118644,2.380414313,0.676365348,0.427966102,0.429096045,0.682862524,0.524858757,0.358097928,0.518455744,0.334086629,0.285781544,0.433521657,0.548305085,0.232658072,1.040459847,0.161895195,2.214186059,0.316423908,0.717506557,0.914057704,0.304871924,0.163569396,0.206373124,0.127685697,0.151738378,0.227635471,0.313131313,0.11836598,0.234946147,0.152408058,0.516435069,0.350800826,1.651264021,2.140688655,0.170489425,1.279200848,0.918801272,0.237178414,0.151905798,0.115631453,0.127685697,0.142976729,0.407500419,0.162118422,0.160890675,0.168982644,1.214074446
0.369857994,0.681355932,0.298396702,2.309665598,3.67924874,0.212093449,0.157764544,3.374988548,0.226843793,1.128355474,0.354924416,0.297663765,0.274667888,0.25478699,0.833165369,0.70279432,1.411360513,1.362986716,0.467063674,0.700961979,0.253046267,0.307008704,0.160879524,1.379661017,2.468254695,1.112505726,0.209803023,0.284745763,0.656710948,0.139166285,0.404672469,2.310765002,0.657077416,0.42134677,0.372972973,0.670545121,0.487952359,0.341914796,0.488776913,0.325332112,0.269720568,0.430508475,0.524415941,0.241228581,1.094183471,0.165811866,2.337626763,0.331740296,0.733360532,0.974589113,0.321540972,0.172164588,0.21220422,0.119361231,0.161557291,0.235866651,0.321366127,0.120468586,0.244608929,0.162198391,0.530364844,0.349457979,1.666686094,2.318452034,0.159517426,1.278120993,0.96159226,0.24874694,0.15240704,0.114465555,0.119361231,0.135621867,0.418813382,0.164121693,0.166044994,0.181023429,1.299277305
0.340110471,0.63039135,0.284404748,2.164179104,3.433540957,0.204489364,0.155129862,3.172875779,0.216241627,1.007638971,0.354448231,0.285932542,0.273827712,0.233047362,0.762016688,0.656246327,1.347161829,1.213891174,0.451639441,0.649547538,0.254083911,0.315548243,0.1693501,1.191209308,2.303560935,1.091432601,0.205312023,0.259372429,0.633564461,0.139499354,0.410153955,2.14290751,0.620401927,0.42919262,0.446115877,0.659654483,0.512398637,0.342695969,0.55329651,0.339757903,0.287225291,0.424609237,0.553649077,0.214861875,0.999643087,0.159183382,2.311299879,0.310514669,0.658576629,0.97765722,0.299807267,0.165893354,0.197373117,0.116496538,0.154472125,0.214647726,0.31294168,0.118852166,0.235562852,0.144835463,0.545220929,0.324220144,1.760439717,2.123777572,0.152830323,1.169962167,0.955385823,0.233207224,0.154472125,0.117995574,0.116496538,0.128631594,0.403526305,0.172032265,0.164965379,0.193375687,1.256977657
0.364356657,0.603838857,0.269501172,2.031692891,3.103894655,0.194397947,0.174199308,2.980136146,0.204553063,0.956143288,0.335453632,0.268385225,0.258230108,0.232228546,0.738310456,0.613993974,1.269054793,1.154335454,0.428412008,0.628166499,0.240598148,0.295279545,0.156344158,1.114719339,2.157125321,1.0252204,0.199977681,0.24495034,0.600267827,0.133802031,0.388684299,2,0.586206897,0.408101774,0.405535097,0.626938958,0.485325299,0.322955027,0.492802143,0.315701373,0.265037384,0.397723468,0.515679054,0.213054012,1.007268063,0.160467436,2.307253812,0.311315377,0.671084509,0.829556791,0.30155337,0.167450477,0.202508194,0.120208066,0.157759726,0.216331766,0.318155907,0.117500356,0.242340031,0.141727234,0.547954967,0.324996437,1.733718113,2.176428673,0.155408294,1.130468861,0.947983469,0.242126265,0.159683625,0.115291435,0.120208066,0.139589568,0.395966937,0.171797064,0.174718541,0.176571184,1.245190252
0.353143364,0.595631445,0.261558931,2.055105888,3.070517796,0.197915512,0.154229959,3.046013971,0.198691651,0.966404258,0.33008094,0.270429094,0.257789112,0.229958975,0.735225635,0.60217319,1.265439627,1.215434084,0.441512363,0.620689655,0.239716155,0.294711165,0.160439073,1.11076616,2.157001885,1.033706619,0.19946779,0.253686661,0.591528994,0.128284732,0.392393835,2.020844883,0.579997782,0.416454152,0.372879477,0.616587205,0.475218982,0.314114647,0.476327753,0.307129394,0.25224526,0.388402262,0.513360683,0.220018955,1.021068747,0.165706787,2.409856383,0.312896406,0.637967486,0.899394911,0.292556681,0.173434424,0.205146898,0.117955821,0.154334038,0.221404097,0.329080703,0.11824743,0.24495152,0.154188234,0.539330757,0.325873004,1.670846395,2.267551214,0.151272144,1.090836189,0.954581906,0.237661296,0.160749435,0.118757746,0.117955821,0.136983305,0.39607786,0.158052052,0.168914486,0.207990085,1.28045491
0.306110712,0.547951114,0.260963336,1.975557153,2.908123652,0.188641265,0.153414809,2.685406183,0.193961179,0.945075485,0.320488857,0.262544932,0.263263839,0.218547807,0.715312725,0.56635514,1.202731848,1.149388929,0.42674335,0.596117901,0.243421999,0.292595255,0.167217829,0.965636233,2.00301941,0.994392523,0.194823868,0.25147376,0.577282531,0.136448598,0.376419842,1.806182602,0.541480949,0.422429907,0.458950395,0.643134436,0.508267434,0.324227175,0.524658519,0.321926671,0.301365924,0.401437815,0.531416247,0.194040899,0.890441381,0.1551772,2.245026372,0.286758582,0.577033404,0.920329416,0.266308874,0.166466179,0.187563616,0.113352457,0.148792449,0.205700009,0.294531322,0.118904414,0.220135098,0.12797261,0.540205422,0.302859258,1.618117887,2.001665587,0.157583048,1.123068382,0.918848894,0.22198575,0.167021375,0.123438512,0.113352457,0.124271306,0.398260387,0.171740539,0.18451004,0.178958083,1.199037661
0.278722045,0.492907348,0.234376997,1.773929712,2.554504792,0.175463259,0.135463259,2.358594249,0.170223642,0.841277955,0.294313099,0.231182109,0.229009585,0.203450479,0.636421725,0.497380192,1.068753994,1.050607029,0.410095847,0.53571885,0.212396166,0.254185304,0.148881789,0.842172524,1.741086262,0.895079872,0.180319489,0.211373802,0.494696486,0.120894569,0.318977636,1.627476038,0.47629393,0.37086262,0.360511182,0.561916933,0.466964856,0.288306709,0.462236422,0.279361022,0.239488818,0.348626198,0.476166134,0.19522837,0.884144077,0.156052729,2.273022651,0.276735982,0.582064612,0.824730784,0.274043817,0.17536205,0.191979205,0.115391756,0.153453398,0.207853695,0.309227627,0.12003342,0.227905681,0.140085407,0.556442629,0.331600446,1.585870776,2.09051244,0.165336056,1.099702934,0.924340884,0.237003342,0.18984404,0.123004085,0.115391756,0.144912737,0.384236911,0.195878203,0.186966209,0.191236539,1.193650204
0.274203945,0.491040351,0.235013536,1.768982854,2.596106742,0.183060462,0.132654377,2.442696919,0.169008637,0.858450432,0.29779554,0.251772592,0.232048472,0.204976151,0.646512827,0.519530746,1.089209746,1.070259121,0.399639036,0.550341627,0.21980147,0.260409952,0.151991749,0.854067294,1.756606936,0.887456491,0.178419492,0.210777362,0.499290963,0.120794121,0.337759443,1.629238108,0.467448756,0.391001676,0.363155859,0.55794766,0.44759572,0.291091917,0.440634266,0.295088307,0.24816295,0.355549826,0.473249968,0.199117167,0.910373285,0.164187698,2.375491795,0.299683332,0.605220228,0.822473851,0.286728721,0.173207945,0.199980808,0.117934939,0.151616927,0.211783898,0.306112657,0.123020823,0.236925439,0.140581518,0.553977545,0.327415795,1.630265809,2.187122157,0.162844257,1.117071298,0.938105748,0.234622397,0.187889838,0.129738029,0.117934939,0.143652241,0.367910949,0.177526149,0.177718069,0.220804145,1.20285961
0.273416887,0.480870712,0.246042216,1.733509235,2.428100264,0.18469657,0.146273087,2.254287599,0.166062005,0.848614776,0.295844327,0.246042216,0.238126649,0.219986807,0.648911609,0.501649077,1.043865435,1.035290237,0.405507916,0.526055409,0.222790237,0.274406332,0.163093668,0.813159631,1.596635884,0.859498681,0.186180739,0.215204485,0.475098945,0.129617414,0.32866095,1.488951187,0.477572559,0.414577836,0.495877309,0.608014512,0.494063325,0.310356201,0.515171504,0.309201847,0.28792876,0.375,0.515996042,0.177289206,0.833352824,0.157876272,2.238451643,0.280084201,0.548590808,0.861185826,0.250847854,0.180446731,0.176119752,0.118348731,0.151561221,0.197754649,0.284645071,0.116828441,0.214127003,0.121740147,0.541106303,0.31762367,1.574435739,1.985615717,0.171208046,1.140217518,0.903753947,0.229096012,0.189685417,0.13308385,0.118348731,0.126301017,0.387089229,0.182668694,0.196936031,0.209683078,1.117062332
0.254252874,0.435862069,0.207662835,1.590038314,2.152337165,0.171494253,0.134252874,2.06835249,0.156321839,0.790957854,0.27816092,0.232950192,0.212873563,0.204291188,0.591264368,0.465287356,0.986360153,0.994329502,0.377624521,0.481685824,0.205670498,0.250421456,0.168429119,0.770268199,1.501149425,0.823295019,0.170574713,0.212413793,0.435708812,0.120766284,0.321992337,1.399386973,0.427586207,0.380383142,0.388045977,0.560613027,0.449808429,0.289042146,0.479386973,0.281072797,0.274482759,0.345900383,0.473716475,0.184826282,0.839281494,0.160482156,2.242614039,0.288584259,0.553178918,0.816591822,0.269085323,0.179981092,0.184589931,0.123138738,0.159773103,0.199716379,0.292838572,0.122666036,0.210115812,0.128102104,0.56357835,0.32710943,1.565705507,2.093004018,0.173008745,1.14121957,0.916568187,0.236705271,0.205152446,0.135192626,0.123138738,0.159064051,0.390805956,0.186953439,0.216142756,0.19841645,1.115575514
0.261084505,0.440908389,0.216283022,1.619032906,2.194963695,0.185539935,0.161285339,2.091302333,0.154333385,0.806890159,0.293217982,0.227715124,0.217673413,0.199443844,0.593078943,0.455739224,0.984551213,1.013131469,0.385447242,0.481075236,0.212111849,0.255059478,0.146763479,0.7719759,1.524795304,0.829445389,0.175807199,0.20114321,0.445697513,0.124362738,0.329831608,1.413564035,0.425459601,0.399505639,0.362428549,0.552757609,0.450795613,0.294917349,0.430712189,0.276069829,0.255986405,0.358102889,0.484628457,0.192044064,0.856548348,0.163280294,2.300122399,0.281395349,0.574785802,0.781395349,0.270134639,0.183843329,0.186903305,0.12753978,0.158873929,0.211995104,0.3124847,0.129130967,0.224357405,0.132313341,0.556793146,0.32998776,1.571358629,2.182129743,0.178947368,1.169522644,0.927417381,0.245654835,0.190208078,0.141126071,0.12753978,0.149326805,0.366707466,0.209302326,0.20501836,0.218359853,1.189840881
0.235262206,0.411392405,0.203435805,1.484990958,1.944122966,0.165461121,0.135985533,1.706690778,0.157142857,0.782820976,0.281555154,0.215009042,0.211754069,0.196383363,0.552260398,0.409764919,0.881735986,0.891139241,0.360759494,0.476491863,0.210307414,0.236347197,0.143761302,0.699095841,1.264918626,0.744665461,0.16238698,0.210126582,0.384448463,0.122603978,0.299095841,1.179566004,0.397649186,0.409222423,0.428028933,0.569620253,0.456057866,0.305244123,0.446292948,0.286256781,0.284810127,0.361121157,0.5,0.16068107,0.767062527,0.151953069,2.07926742,0.235799113,0.49420518,0.829589355,0.230791243,0.169838317,0.178137073,0.108456145,0.144369724,0.169838317,0.250107311,0.121476606,0.181141794,0.115324081,0.535555874,0.314780369,1.473458292,1.881671198,0.169409071,1.080984404,0.87251395,0.224495636,0.193017599,0.132207755,0.108456145,0.12605523,0.319215911,0.198454715,0.195879239,0.212190585,1.006295607
0.235136583,0.390108909,0.206748795,1.466880914,1.836636315,0.165684699,0.146402428,1.65738261,0.154258168,0.755043742,0.254954472,0.210855204,0.202642385,0.194251027,0.537939654,0.400464203,0.880557043,0.889126942,0.356186395,0.448491341,0.209783967,0.261203357,0.147652205,0.632922692,1.269951794,0.732547759,0.160149973,0.217996786,0.383145867,0.11819318,0.298339582,1.173540439,0.384752723,0.406177468,0.387073737,0.565077665,0.439028745,0.300839136,0.524013569,0.275843599,0.275843599,0.373683271,0.494018925,0.16625952,0.738180773,0.1566317,2.107486708,0.255640178,0.496623078,0.774967668,0.242419888,0.173731858,0.165828424,0.114815347,0.14700388,0.182353786,0.267136083,0.125880155,0.193562293,0.122575083,0.541169708,0.321597931,1.464290846,1.980025866,0.193705992,1.081477224,0.869090387,0.238396321,0.192412703,0.122718781,0.114815347,0.150021555,0.371605116,0.189395028,0.211380946,0.254777985,0.999856301
0.226490527,0.380497132,0.194159569,1.414913958,1.7947158,0.162350078,0.1329741,1.654962628,0.148096645,0.734225621,0.250130367,0.195202503,0.197983661,0.208065357,0.516773857,0.388145315,0.853293934,0.862854163,0.351121154,0.444811403,0.193985747,0.232400487,0.139057883,0.604554146,1.27255345,0.725186859,0.149487224,0.176082044,0.38032331,0.118720667,0.287502173,1.134886146,0.384147401,0.392490874,0.402572571,0.533460803,0.430384147,0.286806883,0.424126543,0.292543021,0.267860247,0.348339997,0.470710933,0.173873464,0.756334395,0.165983917,2.17357002,0.267637688,0.496434532,0.744651798,0.24032772,0.190259445,0.17508724,0.119101805,0.160370202,0.208921256,0.277044455,0.145046275,0.201638598,0.127143074,0.557426794,0.334395388,1.508117129,2.086481566,0.195417994,1.150811713,0.905173722,0.244424215,0.186466394,0.135487786,0.119101805,0.182673342,0.341829768,0.208921256,0.247913822,0.248065544,1.071612805
0.500643119,0.828336796,0.409320273,2.68328881,4.594835263,0.252003562,0.197684773,4.195310181,0.255664391,1.396853666,0.556248145,0.361828436,0.364301969,0.328880974,0.986148214,0.905609973,1.669832789,1.584050658,0.566439102,0.831403977,0.373602454,0.386563768,0.201246661,1.769565648,3.321658257,1.329672504,0.267834174,0.33679628,0.849609182,0.182744632,0.52686257,3.013554962,0.842881171,0.484614624,0.405461561,0.833976452,0.624616602,0.451073513,0.632927674,0.406352033,0.370535273,0.549718017,0.541802711,0.236992496,1.181334791,0.18222929,2.405456443,0.339164141,0.696069175,1.35606023,0.273666948,0.160363763,0.196292799,0.115042489,0.160164985,0.201212543,0.302638772,0.114694628,0.218605576,0.134025742,0.473786215,0.32599513,1.700392586,2.087959052,0.148486806,1.215176664,0.907369676,0.206678925,0.140187845,0.105699945,0.115042489,0.11573821,0.458629429,0.134969935,0.142573175,0.159071709,1.435869403
0.478054342,0.807524226,0.38732662,2.608018241,4.36699601,0.241022231,0.189720692,4.080562417,0.251377541,1.337450124,0.531730952,0.350180505,0.344860346,0.322154665,0.965893977,0.865380961,1.613053392,1.47833935,0.561561847,0.780733422,0.352745582,0.363385902,0.191620749,1.681265438,3.214611438,1.285483565,0.25565267,0.332604978,0.828804864,0.174710241,0.491354741,2.903192096,0.807429223,0.467889037,0.416777503,0.780923428,0.61466844,0.436633099,0.616758503,0.397206916,0.357495725,0.516910507,0.521090633,0.236491228,1.145012531,0.177493734,2.37593985,0.350426065,0.707218045,1.250827068,0.274837093,0.159548872,0.194837093,0.123609023,0.164110276,0.212882206,0.330025063,0.115037594,0.212481203,0.132380952,0.479699248,0.339649123,1.669122807,2.12566416,0.150426065,1.192230576,0.939498747,0.206967419,0.142606516,0.109323308,0.123609023,0.109122807,0.488621554,0.142305764,0.146516291,0.175388471,1.437192982
0.490755977,0.836221082,0.376439841,2.620559481,4.414287097,0.250120995,0.1985287,4.218662279,0.259413416,1.345658697,0.539057206,0.353499177,0.349820927,0.319910948,0.951117994,0.879488917,1.657632369,1.462975511,0.580001936,0.807375859,0.368405769,0.370051302,0.20220695,1.677669151,3.213048108,1.304133191,0.261252541,0.332978414,0.834769141,0.175684832,0.501500339,2.971541961,0.813183622,0.476333366,0.462588326,0.79682509,0.60245862,0.430452038,0.643887329,0.407027393,0.366760236,0.525408963,0.543219437,0.239300784,1.185905164,0.171840466,2.34970866,0.34830219,0.71689773,1.206951979,0.284659433,0.158679928,0.188718103,0.12286518,0.165611814,0.218053044,0.320072333,0.115230058,0.20840868,0.139793048,0.491058871,0.340968455,1.791440627,2.187412096,0.150492264,1.203385574,0.985382761,0.217450271,0.146624473,0.104028531,0.12286518,0.109051638,0.486939924,0.154008439,0.150241109,0.161291943,1.453787422
0.484586466,0.74160401,0.382957393,2.445614035,4.281578947,0.25764411,0.19887218,3.963032581,0.243734336,1.415789474,0.527944862,0.356015038,0.357769424,0.327192982,0.878571429,0.820676692,1.595363409,1.69273183,0.553884712,0.758270677,0.368671679,0.385338346,0.206516291,1.445739348,2.881203008,1.335087719,0.266290727,0.328320802,0.788721805,0.182706767,0.492105263,2.640225564,0.735213033,0.476315789,0.409899749,0.804636591,0.643609023,0.415914787,0.595363409,0.407894737,0.363408521,0.520300752,0.529197995,0.229807258,1.108747502,0.177270676,2.546187069,0.339457229,0.626700187,1.220266873,0.255527622,0.163153484,0.193901889,0.121510991,0.161477471,0.215303294,0.3123187,0.117772191,0.211177722,0.129181976,0.472184619,0.310707149,1.644878489,2.136208341,0.14084961,1.190485399,0.92786695,0.20331335,0.147747051,0.112292916,0.121510991,0.106040095,0.462579772,0.133887707,0.139366983,0.166827822,1.482434088
0.440089191,0.711653562,0.347259711,2.367210421,3.683957282,0.241168877,0.194578101,3.719281774,0.234714235,1.287407581,0.510620819,0.337636428,0.328013144,0.295153151,0.843797676,0.776786762,1.495247037,1.545123812,0.537965028,0.720924774,0.340922427,0.357352423,0.199624457,1.336462856,2.700269921,1.285764582,0.250440089,0.303485506,0.746508626,0.176387748,0.459453116,2.459335759,0.681844854,0.464499472,0.393967844,0.749090482,0.597582443,0.390447131,0.577044948,0.375542777,0.34855064,0.475061612,0.485858467,0.230573332,1.152017762,0.176439859,2.479365287,0.33812198,0.642157503,1.217121588,0.269491968,0.162596317,0.194854382,0.124069479,0.168538592,0.204257542,0.313699882,0.119171999,0.205824736,0.13086065,0.496082016,0.321274651,1.672652475,2.213987201,0.146597884,1.20249445,0.981454878,0.206085934,0.151560663,0.217513386,0.124069479,0.106960951,0.465129946,0.138696617,0.161420922,0.167754995,1.539375735
0.452596073,0.729309722,0.347187086,2.384170582,3.941573304,0.244187447,0.192868329,3.792193712,0.255270449,1.309480785,0.513070714,0.338874834,0.336706421,0.307794242,0.871943139,0.792555114,1.475605349,1.511504638,0.558727864,0.743163474,0.357065414,0.374894591,0.217564149,1.367305144,2.853873027,1.273942898,0.254909047,0.307794242,0.793036983,0.178653174,0.478135164,2.543187568,0.710516805,0.471027587,0.462353933,0.740633659,0.603903144,0.403565835,0.610046982,0.391880496,0.365980002,0.526804,0.505481267,0.241964227,1.163949574,0.172859877,2.530262029,0.346709788,0.649264075,1.145732955,0.276813412,0.162101511,0.194310607,0.126130288,0.164015577,0.208765098,0.330473236,0.119926077,0.2088311,0.135172596,0.518579632,0.344135701,1.744043297,2.259916837,0.152531186,1.213715266,1.011880404,0.217807405,0.151871164,0.108771698,0.126130288,0.108903703,0.459507623,0.146590984,0.145336941,0.168569731,1.553758828
0.420346388,0.666250585,0.344047433,2.308472461,3.622405992,0.246060228,0.195350289,3.469496021,0.233577781,1.408800125,0.498829771,0.36729599,0.337338118,0.304883757,0.849274458,0.707910751,1.360586675,1.626150726,0.526915275,0.693087845,0.364799501,0.370260571,0.204400062,1.209705102,2.558901545,1.242783586,0.263223592,0.308472461,0.744889998,0.188640974,0.451552504,2.283819629,0.662037759,0.457637697,0.395537525,0.745046029,0.631923857,0.373849274,0.567951318,0.365111562,0.347168045,0.456389452,0.525511,0.201947502,1.044961897,0.177476715,2.648433531,0.342337003,0.566045724,1.179424217,0.242337003,0.166469094,0.188907705,0.115918713,0.149534293,0.185012701,0.296359018,0.119475021,0.196782388,0.127773074,0.470364098,0.301947502,1.508636749,2.119813717,0.139712108,1.087044877,0.942675699,0.197713802,0.151735817,0.113463167,0.115918713,0.115918713,0.427519052,0.144792549,0.153598645,0.168416596,1.481033023
0.39416893,0.62369587,0.316564242,2.104044591,3.314706303,0.234529084,0.200657425,3.208803773,0.221809347,1.218950979,0.467914821,0.317850507,0.306417036,0.282835501,0.763755895,0.666857225,1.285979706,1.449621266,0.499928541,0.642704016,0.338002001,0.351722167,0.192653995,1.096469916,2.32028012,1.156495641,0.234957839,0.280548807,0.686294126,0.17078748,0.4110333,2.107474632,0.599971416,0.412033729,0.383878805,0.691153351,0.566957267,0.328712305,0.52665428,0.340145777,0.337287409,0.409175361,0.484779191,0.214110214,1.067479817,0.180677431,2.614338364,0.343102843,0.584942085,1.080642331,0.254299754,0.165496665,0.195068445,0.119427869,0.161898912,0.206037206,0.313267813,0.123990874,0.20981046,0.123903124,0.498420498,0.311337311,1.622850123,2.236925237,0.149262899,1.136275886,1.001404001,0.216128466,0.156370656,0.110916111,0.119427869,0.115566866,0.441207441,0.148473148,0.146191646,0.190680941,1.474464724
0.40173887,0.659571279,0.321840803,2.183930445,3.411782341,0.236546245,0.190825963,3.384350172,0.231899265,1.250487183,0.476240444,0.329785639,0.323939439,0.300554639,0.807525109,0.709488832,1.363663619,1.489881577,0.536801079,0.678459002,0.350771998,0.363663619,0.207165343,1.168490481,2.508019787,1.19412382,0.252136112,0.291710388,0.720731525,0.179883076,0.440713536,2.17838405,0.620296807,0.435317044,0.451806326,0.717133863,0.601409084,0.375805726,0.559136561,0.377004947,0.359016639,0.431419577,0.499625244,0.212616412,1.090230188,0.179230364,2.597873836,0.344842734,0.580477948,1.100861009,0.264804077,0.170268846,0.187752592,0.118081181,0.159198735,0.193551221,0.322263223,0.125021965,0.204357758,0.12475839,0.532683184,0.315761729,1.65761729,2.274556317,0.154893692,1.154190828,1.043401863,0.209717097,0.153224389,0.110349675,0.118081181,0.108943947,0.444913021,0.153136531,0.149797927,0.197944122,1.516605166
0.382181818,0.586545455,0.318545455,2.072,3.073636364,0.259636364,0.202727273,3.006363636,0.223454545,1.248727273,0.442727273,0.354545455,0.324181818,0.310363636,0.761818182,0.657636364,1.274,1.499090909,0.510545455,0.635636364,0.352363636,0.350727273,0.210727273,1.041636364,2.137454545,1.179818182,0.254,0.292909091,0.685272727,0.188,0.416909091,1.926545455,0.586545455,0.443454545,0.399090909,0.679090909,0.607818182,0.351818182,0.544,0.364545455,0.355818182,0.438909091,0.489818182,0.184061815,0.950640065,0.187406297,2.496367201,0.310575481,0.539614808,1.077384385,0.23988006,0.177257525,0.188444239,0.116134241,0.153038865,0.192365356,0.277476646,0.127782263,0.193057317,0.110252566,0.474109099,0.308614923,1.504094107,2.107138738,0.153154192,1.195479183,0.948794833,0.211278976,0.166416792,0.133663937,0.116134241,0.11463499,0.422788606,0.148425787,0.163648945,0.191212086,1.433514012
0.365621698,0.572208524,0.297992251,2.004931314,2.783550546,0.245332864,0.190383938,2.948221205,0.217506164,1.177527298,0.432370553,0.32581895,0.310496654,0.294646002,0.723846425,0.649172244,1.230186685,1.384290243,0.490489609,0.607079958,0.350123283,0.362451567,0.207643536,1.018668545,2.070799577,1.128566397,0.237935893,0.282493836,0.671187038,0.182106375,0.410003522,1.900317013,0.568686157,0.435716802,0.450510743,0.679112364,0.595808383,0.323001057,0.537865446,0.346953153,0.365269461,0.414406481,0.456674886,0.1960254,1.00070555,0.179209784,2.55056444,0.320907808,0.549035748,1.062088429,0.255997178,0.171683913,0.200258702,0.120649106,0.15639699,0.186853246,0.291862653,0.130526811,0.200023518,0.112888053,0.528104421,0.327140169,1.568203198,2.212958608,0.154868297,1.213193791,0.99588429,0.1974365,0.158631232,0.136994356,0.120649106,0.120649106,0.459901223,0.14687206,0.140639699,0.213899341,1.543273754
0.365604868,0.599498926,0.301539012,2.062813171,2.952576951,0.248568361,0.198818898,3.069434503,0.226735863,1.220472441,0.436471009,0.351288475,0.310128848,0.29599141,0.738725841,0.660164639,1.234788833,1.414101646,0.532748747,0.630458125,0.344667144,0.368468146,0.206692913,1.013421618,2.131889764,1.161238368,0.275948461,0.314423765,0.669470293,0.180207588,0.405511811,1.912491052,0.578382248,0.431102362,0.44380816,0.687544739,0.590730136,0.341088046,0.546528275,0.359520401,0.376879026,0.41750179,0.476914817,0.196432847,1.02860905,0.187215705,2.533397175,0.332774719,0.543571942,1.045966004,0.260593728,0.177759157,0.192722049,0.12173809,0.158965765,0.195834331,0.294110606,0.130476418,0.192841752,0.117787886,0.540938473,0.325592531,1.694038784,2.29351209,0.155015561,1.284654058,1.031481925,0.225640412,0.172492219,0.120181949,0.12173809,0.110485995,0.424227915,0.173689251,0.166267656,0.206128801,1.520110127
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18041917,0.976256779,0.193316723,2.659533929,0.304411549,0.52366994,1.052029899,0.236699399,0.177194782,0.171332259,0.115931408,0.159900337,0.17470321,0.288436172,0.120035175,0.188773267,0.113879525,0.504763301,0.317309102,1.472226293,2.154037813,0.16195222,1.214421809,0.99765499,0.195368606,0.182471054,0.134398358,0.115931408,0.112853583,0.405540085,0.151692804,0.163124725,0.208852411,1.443353364
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.189153439,1.009553204,0.191798942,2.636243386,0.335390947,0.525279248,0.998971193,0.236625514,0.183421517,0.184744268,0.118606702,0.164756026,0.190917108,0.289535567,0.128453851,0.191504997,0.115226337,0.536890065,0.322163433,1.504703116,2.149176955,0.168577307,1.224867725,0.997942387,0.194444444,0.180335097,0.133891828,0.118606702,0.120664315,0.422986479,0.175044092,0.185038213,0.195326279,1.443268665
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.183788599,1.038895487,0.185273159,2.640736342,0.328978622,0.526425178,1.003711401,0.241983373,0.189578385,0.167013064,0.122624703,0.15513658,0.17280285,0.300326603,0.128117577,0.183640143,0.122030879,0.542458432,0.319625891,1.597684086,2.216152019,0.161965558,1.276276722,1.056710214,0.2070962,0.180522565,0.13969715,0.122624703,0.09827791,0.427404988,0.172209026,0.200861045,0.23307601,1.495249406
0.45099035,0.714660572,0.383866599,2.598103944,4.396478754,0.267902489,0.185373286,5.415185373,0.283561876,1.337650245,0.481293381,0.374386321,0.41069917,0.337650245,0.960809209,0.998222448,1.796427967,1.696038598,0.577619773,0.831301845,0.306670052,0.351786017,0.184780769,1.90435077,3.581344168,1.234890808,0.252412392,0.353224987,0.827746741,0.157863552,0.499576773,3.077535128,0.79473506,0.456830879,0.472490266,0.855679702,0.575842221,0.401726765,0.57313357,0.396394109,0.366006433,0.471474522,0.430082952,0.216071189,1.363815231,0.18606627,2.639985691,0.324732818,0.439118186,1.41166212,0.263381478,0.165407146,0.185887403,0.12936547,0.17448464,0.207217279,0.279077047,0.118007423,0.227608103,0.139963332,0.498457273,0.297768636,2.134150159,2.266064482,0.142422752,1.414300407,0.946384653,0.238161248,0.153870232,0.120556276,0.12936547,0.117828556,0.570540625,0.168313733,0.163752627,0.172248804,1.380807584
0.430101997,0.725550699,0.401131396,2.647295792,4.216250964,0.271277963,0.183251907,5.483843319,0.297420074,1.297848633,0.472957915,0.380646267,0.405931259,0.339933145,0.92345933,1.030941973,1.822919345,1.744664438,0.614382446,0.821119397,0.307362647,0.357761207,0.189594583,1.845032999,3.653895603,1.246592954,0.254049884,0.338561755,0.822576498,0.156595526,0.485043284,3.137138939,0.785720408,0.449730008,0.429244879,0.874089312,0.579154881,0.40738836,0.603668467,0.404131311,0.365218137,0.468929459,0.428473472,0.219623191,1.384772913,0.182169837,2.503686175,0.330526986,0.438927824,1.282561209,0.265131519,0.16874488,0.190406844,0.129607718,0.182943479,0.207244926,0.278920542,0.116956403,0.229270957,0.141667425,0.551651952,0.322517521,2.179166287,2.348047693,0.148493674,1.432693183,0.988531901,0.233912806,0.161236006,0.119186311,0.129607718,0.118276145,0.605988896,0.177345954,0.16847183,0.175116046,1.403294803
0.422576225,0.72045221,0.380524152,2.646282974,4.377440904,0.2995889,0.183967112,5.483384721,0.304556355,1.265073655,0.474563207,0.376584447,0.400393971,0.334874957,0.932425488,1.026293251,1.805926687,1.708376156,0.6336074,0.835474478,0.308324769,0.353631381,0.192446043,1.809352518,3.6113395,1.220366564,0.257536828,0.383350462,0.82288455,0.151507366,0.495803357,3.174032203,0.805926687,0.47387804,0.4554642,0.89311408,0.569116136,0.405960946,0.606029462,0.406046591,0.337187393,0.4777321,0.43705036,0.233587216,1.440166347,0.19190692,2.56889865,0.335825429,0.468716415,1.343208261,0.279986916,0.175225457,0.199570114,0.137376758,0.18405682,0.214989954,0.284846502,0.123265268,0.236764637,0.150927527,0.60221485,0.34161955,2.276716041,2.511518153,0.163263399,1.572076071,1.040652306,0.250128499,0.160132704,0.116957152,0.137376758,0.123592355,0.636278679,0.167515537,0.176954348,0.178075791,1.486846409
0.395634668,0.638482729,0.353676626,2.509218055,3.98018648,0.262237762,0.183937275,5.919156601,0.284700148,1.364801865,0.44829413,0.373596101,0.40114431,0.308328036,0.853358762,0.928268701,1.629476584,1.801864802,0.563890655,0.759694851,0.298050434,0.350074168,0.184043229,1.59864378,3.219008264,1.218266582,0.251324433,0.331955923,0.776859504,0.163593982,0.459631278,2.848908667,0.70523416,0.43303666,0.448611994,0.845518118,0.578300487,0.399025217,0.556473829,0.379317652,0.344140708,0.448823903,0.416083916,0.191065535,1.180987742,0.171322489,2.636904762,0.305693069,0.365452617,1.293198963,0.258074022,0.160891089,0.187293729,0.130068364,0.155351249,0.190888732,0.248762376,0.118281471,0.202263083,0.13330976,0.537718058,0.290487977,1.906824611,2.270096653,0.149752475,1.386492221,0.942892504,0.218411127,0.168493635,0.123821311,0.130068364,0.117043847,0.560525695,0.158180104,0.179219708,0.175388967,1.415134371
0.391900377,0.63614483,0.352658016,2.413980745,3.807974048,0.260150691,0.178107995,5.732105483,0.272917539,1.263080787,0.441607367,0.355274173,0.38248221,0.303892842,0.878924236,0.898179154,1.65989954,1.666806195,0.572938468,0.743930515,0.302951026,0.34773964,0.186898284,1.473105902,3.074089577,1.219024697,0.24518627,0.30734617,0.769150272,0.154771871,0.460652993,2.760987861,0.695165341,0.442339891,0.490163248,0.848995396,0.57513604,0.375261616,0.571368774,0.389179573,0.355169527,0.43982838,0.399853495,0.193434374,1.196010304,0.170730246,2.56640508,0.303540406,0.387647517,1.212723896,0.255616127,0.166536872,0.187803271,0.130653567,0.166357156,0.196130114,0.252321332,0.118912119,0.206314024,0.130593662,0.539028335,0.302282394,1.979152938,2.32911999,0.154795423,1.453243875,0.948900737,0.224046007,0.159887378,0.116036662,0.130653567,0.115916851,0.589049302,0.175283053,0.163301983,0.176061822,1.448511352
0.383192765,0.626562341,0.332892999,2.357280764,3.722589168,0.251702063,0.173153135,5.786302205,0.267147648,1.163702876,0.426582664,0.34346103,0.375165125,0.297937202,0.810181892,0.899908546,1.621786404,1.59546794,0.582867595,0.732039427,0.288791789,0.34041256,0.178843613,1.398943197,2.991159435,1.161873793,0.237780713,0.306472919,0.73762829,0.148765369,0.44578803,2.690275379,0.662127833,0.432679606,0.395386648,0.826846865,0.559089523,0.369068184,0.588049995,0.363479321,0.314805406,0.432171527,0.433086068,0.196197581,1.198002527,0.176644005,2.52120811,0.307261898,0.370434992,1.211178629,0.258769027,0.17038686,0.191023404,0.135370916,0.17646351,0.191625053,0.250105288,0.124721738,0.205884122,0.134287949,0.580891643,0.31634679,2.030924734,2.457072378,0.165513507,1.526502617,0.994765658,0.235545394,0.163227243,0.11966789,0.135370916,0.118284098,0.572348234,0.167198123,0.171349498,0.19878467,1.504422117
0.372281167,0.577851459,0.3433687,2.235676393,3.409814324,0.253448276,0.179575597,5.382891247,0.236870027,1.372546419,0.420026525,0.337665782,0.374005305,0.303846154,0.782360743,0.791246684,1.506233422,1.779708223,0.533156499,0.711671088,0.331830239,0.351856764,0.183289125,1.242838196,2.793501326,1.121087533,0.24137931,0.288859416,0.717108753,0.165649867,0.431167109,2.375729443,0.6066313,0.428249337,0.418435013,0.785809019,0.563262599,0.337002653,0.515517241,0.35265252,0.341246684,0.414986737,0.391909814,0.179648736,1.071749232,0.166811058,2.635819485,0.308813105,0.353390565,1.194927936,0.22903048,0.167047334,0.183744192,0.124832638,0.161612979,0.173978105,0.233598488,0.118689454,0.199574703,0.129636922,0.524769631,0.284082854,1.781444436,2.25888005,0.142238324,1.399306923,0.920296133,0.212176105,0.168149957,0.127431677,0.124832638,0.113727652,0.543120422,0.166732299,0.157438765,0.187760888,1.324328582
0.347121369,0.565093361,0.313407676,2.157157676,3.305108921,0.24598029,0.174792531,5.19878112,0.235736515,1.219657676,0.404175311,0.327411826,0.357105809,0.288770747,0.770228216,0.779823651,1.466026971,1.569242739,0.545383817,0.696447095,0.290197095,0.343231328,0.189315353,1.15223029,2.648080913,1.083506224,0.237162863,0.293568465,0.699299793,0.153267635,0.424144191,2.340119295,0.627723029,0.42155083,0.379797718,0.759465768,0.553423237,0.331950207,0.51063278,0.355679461,0.326504149,0.405082988,0.377204357,0.182376222,1.060092077,0.170745497,2.582505452,0.318714159,0.343429448,1.212906873,0.237460625,0.17349164,0.192472337,0.131087957,0.167272434,0.18924158,0.246506744,0.118649544,0.201760762,0.12640336,0.547936354,0.304337291,1.789920039,2.328971812,0.152814797,1.3859139,0.963896293,0.232937566,0.17648009,0.140941766,0.131087957,0.115338018,0.571278572,0.172522413,0.1720378,0.193360795,1.431225265
0.330275229,0.542507645,0.289785933,2.051009174,3.117675841,0.24,0.163914373,5.053333333,0.226911315,1.087584098,0.398165138,0.311559633,0.332599388,0.271681957,0.701651376,0.741896024,1.402324159,1.490275229,0.53969419,0.66116208,0.26911315,0.31706422,0.176636086,1.054923547,2.510703364,1.025932722,0.221529052,0.275229358,0.66911315,0.142752294,0.39559633,2.208807339,0.56,0.381039755,0.352538226,0.726238532,0.522568807,0.305198777,0.516452599,0.32146789,0.287461774,0.37382263,0.358409786,0.183765225,1.138314395,0.172157279,2.567563149,0.310635167,0.349137579,1.112237391,0.245074798,0.181067604,0.178696967,0.134881059,0.166598545,0.188097768,0.251614485,0.127442165,0.200604921,0.129158833,0.566009973,0.29927246,1.962560288,2.472982915,0.165617592,1.481566255,0.975312679,0.230932723,0.16880569,0.131529469,0.134881059,0.130793755,0.572876645,0.163165209,0.173383471,0.212621597,1.470285294
0.422991643,0.573767696,0.363295241,2.321848883,3.563022344,0.270339417,0.20689067,5.645062255,0.237932799,1.41071124,0.448746376,0.35869009,0.422309398,0.307180624,0.797885042,0.800443459,1.599010745,2.064983797,0.544090056,0.721473648,0.338222753,0.418898175,0.202456081,1.083063278,2.582807436,1.173119563,0.260105748,0.340098925,0.721303087,0.195463074,0.480982432,2.355790551,0.635169708,0.494627324,0.443288419,0.810677128,0.617772471,0.364489169,0.582636875,0.380692478,0.345898004,0.473307181,0.462561828,0.161879631,0.879529077,0.180858622,2.465543489,0.289252004,0.278595352,1.131939511,0.196691363,0.185425759,0.17497209,0.121282858,0.145945397,0.1723333,0.204912209,0.123921648,0.178625799,0.111032173,0.413681112,0.281843093,1.630163402,1.995026895,0.148482696,1.471125546,0.942961535,0.236171724,0.184207855,0.143103623,0.121282858,0.149091647,0.444737643,0.150614026,0.182076525,0.223079265,1.209073379
0.468944622,0.568254503,0.385961959,2.250126241,3.358020535,0.268641643,0.222353139,5.471806093,0.233630702,1.310722101,0.445884531,0.348089547,0.405487292,0.312236997,0.777983504,0.78034001,1.541996297,1.942265612,0.582225215,0.739942771,0.326712675,0.385456994,0.206194243,1.084329238,2.529540481,1.155697694,0.28496886,0.300622791,0.714526174,0.174886383,0.488301633,2.316108399,0.621444201,0.456320485,0.387308534,0.75088369,0.594344386,0.347079616,0.540313079,0.384447063,0.344049823,0.448746002,0.458845312,0.166426513,0.845512557,0.187114039,2.532523672,0.303211198,0.306504734,1.147488678,0.204302182,0.19298065,0.1878345,0.111877316,0.156031289,0.164985591,0.218196789,0.119802388,0.182688349,0.121963771,0.460271717,0.273157678,1.653561136,2.022231371,0.141107452,1.424351585,0.965212021,0.247118156,0.175998353,0.149341293,0.111877316,0.158192672,0.445142034,0.170131741,0.183202964,0.227768629,1.224166324
0.373620945,0.561337066,0.361929853,2.1967726,3.411493496,0.280586201,0.221966079,5.370986333,0.232175202,1.25934464,0.434217026,0.334431088,0.384324057,0.294911905,0.779845217,0.772600033,1.454470608,1.829079532,0.575992096,0.712497942,0.317141446,0.36225918,0.220648773,1.057632142,2.430759098,1.137493825,0.255722048,0.332125803,0.682693891,0.171579121,0.435534332,2.305285691,0.609912728,0.44047423,0.393380537,0.751029145,0.593940392,0.335254405,0.532685658,0.383006751,0.334925078,0.466161699,0.469948954,0.166418704,0.890860786,0.183528162,2.458979809,0.306695005,0.316046759,1.131987248,0.217428268,0.188841658,0.187672689,0.118278427,0.15664187,0.166312434,0.229755579,0.122635494,0.184272051,0.11466525,0.481827843,0.28597237,1.605207226,2.036344315,0.139532412,1.373219979,1.002125399,0.249628055,0.181615303,0.156216791,0.118278427,0.145164718,0.464187035,0.168225292,0.182146652,0.213177471,1.335069075
0.43200681,0.538838051,0.358586933,2.208129389,2.952543094,0.285592679,0.206852522,5.23409236,0.267290913,1.401787614,0.469248776,0.394552032,0.428176208,0.322834646,0.781230049,0.743349649,1.501596084,2.088103852,0.591189615,0.741647159,0.393487976,0.444349862,0.256011917,1.017663333,2.305596936,1.125133007,0.267929347,0.308363482,0.733560332,0.19110449,0.469248776,2.140242605,0.606937646,0.472866567,0.448818898,0.812726112,0.625239413,0.377314322,0.612257927,0.384762715,0.357735688,0.459246648,0.460310704,0.143327842,0.794829553,0.182866557,2.376251426,0.295146369,0.253706755,1.138638956,0.193638322,0.190343429,0.177924217,0.10822456,0.148650361,0.161829933,0.174882778,0.130781903,0.180332024,0.10784438,0.487897605,0.29020403,1.808769484,1.960714738,0.143201115,1.426054999,0.905335192,0.230642504,0.189329616,0.173868965,0.10822456,0.15701432,0.47446458,0.172474971,0.210112787,0.23609175,1.185527816
0.411998328,0.536162207,0.362458194,2.115593645,2.903846154,0.300585284,0.239130435,5.220735786,0.261078595,1.305392977,0.464464883,0.378971572,0.406772575,0.345735786,0.781145485,0.741638796,1.449832776,1.971780936,0.595735786,0.703177258,0.349707358,0.388586957,0.222198997,1.043478261,2.325041806,1.127717391,0.289088629,0.316053512,0.722826087,0.191680602,0.456730769,2.068561873,0.606814381,0.468018395,0.402801003,0.788879599,0.635660535,0.35493311,0.536162207,0.383779264,0.344063545,0.442934783,0.442934783,0.146659906,0.749017619,0.181898846,2.363924452,0.294460641,0.290657878,1.068576499,0.192039549,0.195335277,0.172518697,0.114843453,0.145772595,0.160096337,0.179743947,0.127519331,0.178349601,0.110153378,0.516034985,0.262897706,1.828622132,1.978324249,0.143744454,1.416909621,0.92838129,0.25617949,0.182025605,0.174927114,0.114843453,0.154265433,0.460134364,0.17530739,0.207884396,0.266446951,1.251869692
0.354198767,0.485939908,0.356124807,1.955123267,2.864791988,0.288906009,0.226117103,4.699922958,0.228043143,1.186633282,0.417180277,0.331086287,0.37307396,0.331856703,0.707434515,0.675654854,1.300077042,1.749614792,0.520223421,0.646956857,0.315292758,0.36440678,0.206086287,0.916217257,2.081664099,1.033127889,0.238251156,0.289869029,0.630392912,0.196263482,0.412365177,1.920261941,0.588597843,0.42546225,0.384437596,0.712249615,0.585323575,0.318567026,0.525808937,0.358628659,0.32068567,0.385978428,0.392912173,0.148972157,0.808222743,0.177205308,2.343481655,0.274264897,0.279208951,1.10642727,0.197111632,0.180327869,0.171610721,0.114623992,0.155477492,0.154566745,0.178636482,0.12295082,0.177725735,0.105126203,0.557507156,0.275956284,1.824876399,1.98074421,0.148711944,1.323054905,0.912308093,0.233931824,0.198412698,0.16848816,0.114623992,0.164454853,0.490762425,0.159380692,0.200754619,0.219620088,1.271922977
0.423525668,0.668328384,0.374946966,2.846414934,5.449724226,0.258803564,0.185299109,6.193996606,0.256470089,1.491196436,0.457361052,0.352885023,0.374310564,0.317882902,1.006045821,0.9327535,1.977301655,1.645523971,0.500530335,0.795714892,0.315655494,0.368901146,0.17702588,1.672783199,3.189223589,1.318943572,0.257424692,0.318201103,0.83549003,0.162282563,0.501272804,3.143720832,0.673419601,0.477938057,0.440496394,0.863491727,0.606915571,0.420025456,0.606279168,0.411009758,0.340050912,0.515910055,0.590369113,0.188884737,0.954407133,0.176178528,1.998665314,0.291655544,0.484170626,1.436709199,0.215204741,0.16801025,0.177032726,0.110405211,0.162885057,0.198868186,0.182585019,0.117452352,0.247824462,0.152901607,0.456729486,0.308205648,1.844482409,2.214831029,0.129571299,1.340985532,0.839944477,0.197586888,0.146708665,,0.110405211,0.125780791,0.498531846,0.141369922,0.164006193,0.162297795,1.169665261
0.431654676,0.699585786,0.387617179,2.855788097,5.53204709,0.261063876,0.193481578,6.315456726,0.269239154,1.437431873,0.464028777,0.363200349,0.374209723,0.321887944,1.041639416,0.965118814,1.978962285,1.624046218,0.498146937,0.803575322,0.306300414,0.372683671,0.185197297,1.695988664,3.265097013,1.306409418,0.257466754,0.324613037,0.852735993,0.165794637,0.514606497,3.180074123,0.681927186,0.482777414,0.417811206,0.826684107,0.607804665,0.418683235,0.602681491,0.411052976,0.346086767,0.523980815,0.595705254,0.190143136,0.944372154,0.164660594,1.965300369,0.293320321,0.541422685,1.373237909,0.219041423,0.170841466,0.178377792,0.11282802,0.161353286,0.189546736,0.183311646,0.111418347,0.250162655,0.146551724,0.490078074,0.311374973,1.924690956,2.307742355,0.130557363,1.269193234,0.880774236,0.207059206,0.147148124,,0.11282802,0.131424854,0.494523964,0.139882889,0.158913468,0.164335285,1.215300369
0.425481289,0.698031581,0.380380705,2.874972961,5.279688514,0.254055808,0.187324248,6.263681592,0.264330521,1.376919749,0.451871079,0.359182349,0.359506814,0.316785637,1.022496215,0.967337227,1.956954359,1.530932295,0.498593987,0.791910015,0.302833658,0.365887952,0.186567164,1.696625568,3.22550292,1.351611508,0.256867835,0.3314947,0.846095609,0.167099286,0.494159637,3.173047804,0.674886437,0.471014493,0.417910448,0.831062081,0.605559161,0.401903526,0.596582306,0.406986805,0.366645036,0.509193165,0.565758166,0.189916059,0.969240115,0.165120389,1.999171637,0.27899271,0.551358516,1.382648553,0.227137177,0.167053236,0.179975701,0.110669317,0.163132317,0.196542964,0.192898167,0.106914071,0.2552463,0.147945659,0.477358074,0.316379501,1.952838524,2.328915397,0.131102275,1.278440468,0.881764966,0.20107135,0.143693395,,0.110669317,0.125414182,0.502816435,0.134305279,0.155732273,0.179313011,1.282803181
0.410867238,0.614694861,0.399491435,2.748260171,4.919834047,0.263784797,0.189507495,5.664079229,0.245182013,1.525562099,0.442317987,0.345155246,0.362687366,0.314641328,0.930139186,0.864694861,1.813169165,1.722296574,0.462526767,0.728051392,0.294700214,0.377007495,0.180808351,1.432682013,2.845289079,1.289614561,0.254817987,0.350910064,0.798982869,0.166220557,0.5251606,2.811027837,0.620583512,0.496921842,0.446734475,0.857066381,0.592344754,0.39119379,0.609743041,0.408324411,0.352783726,0.502408994,0.579362955,0.18020595,0.896381579,0.178918764,2.124284897,0.312786041,0.436927918,1.433280892,0.207236842,0.170552059,0.186498856,0.114702517,0.169264874,0.198584096,0.194579519,0.124284897,0.260655034,0.162185355,0.472754577,0.30999714,1.8125,2.311427346,0.142448513,1.387371281,0.898526888,0.207165332,0.173698513,,0.114702517,0.129576659,0.508080664,0.164902746,0.174914188,0.186212815,1.116132723
0.402910659,0.636167632,0.357768495,2.67308988,4.682522571,0.261555046,0.187710551,5.787494947,0.244710955,1.477833176,0.441045681,0.378116157,0.366662175,0.296051745,0.960382698,0.871984908,1.810672416,1.600862417,0.489691416,0.710820644,0.292548174,0.370030993,0.189462337,1.391187172,2.787360194,1.289987872,0.254008894,0.298342541,0.786012667,0.169114675,0.473790594,2.735210888,0.617571756,0.48591834,0.427435656,0.824956205,0.59803261,0.398059561,0.591160221,0.398194313,0.350222342,0.496833311,0.574450883,0.177750558,0.882340226,0.178759277,2.095756178,0.315512645,0.481014482,1.339938036,0.210173644,0.170041069,0.185243894,0.116506953,0.163556452,0.186829022,0.192376972,0.124144391,0.255493912,0.153325168,0.497442179,0.302831616,1.8310397,2.321132646,0.146912602,1.309460336,0.885654586,0.215577491,0.160025938,,0.116506953,0.138410548,0.509474746,0.156639527,0.17839902,0.199654154,1.172634916
0.358812841,0.585099939,0.312658995,2.443973349,4.370563295,0.221078134,0.171653543,5.152150212,0.223622047,1.224591157,0.394791036,0.308176863,0.323682617,0.274136887,0.837310721,0.805451242,1.596123561,1.352392489,0.447365233,0.650514839,0.267110842,0.319079346,0.172259237,1.308661417,2.526832223,1.16826166,0.226892792,0.272319806,0.728770442,0.151786796,0.426529376,2.460327075,0.552877044,0.454149001,0.382919443,0.734827377,0.551544518,0.344639612,0.564627498,0.364264082,0.320411872,0.446153846,0.513385827,0.180598104,0.944493071,0.163238512,2.040408461,0.285630926,0.498978848,1.288913202,0.218380744,0.165645514,0.179066375,0.115463166,0.164405543,0.189861415,0.199708242,0.120641867,0.264989059,0.155652808,0.509628009,0.308898614,1.910284464,2.338293217,0.140846098,1.267031364,0.891101386,0.196936543,0.156892779,,0.115463166,0.126549964,0.509773888,0.143909555,0.173085339,0.181400438,1.206126915
0.394220846,0.573271414,0.366357069,2.590815273,4.496904025,0.254385965,0.198658411,5.274165807,0.23374613,1.615755074,0.428448572,0.355349157,0.35999312,0.317337461,0.904196766,0.813209494,1.758513932,1.685070519,0.46628827,0.705882353,0.300997592,0.375128999,0.19005848,1.218266254,2.495528036,1.206570347,0.280185759,0.305641555,0.766597867,0.174234606,0.49380805,2.510663915,0.589267286,0.510147919,0.450980392,0.850361197,0.618851049,0.386652907,0.611799106,0.403336773,0.377192982,0.504127967,0.596319229,0.157411418,0.828554102,0.169106818,2.195703023,0.291951832,0.393571862,1.263709608,0.184094256,0.163129169,0.183747726,0.105171966,0.156198562,0.176297323,0.163129169,0.12336481,0.266741748,0.15481244,0.416442866,0.289439487,1.676947067,2.189985272,0.140518063,1.285281123,0.829766958,0.194490167,0.180455687,,0.105171966,0.1283895,0.474486702,0.164342025,0.183401196,0.196222819,1.06887291
0.388473308,0.573614417,0.336960218,2.517851071,4.293947637,0.285957157,0.198911935,5.207072424,0.22849371,1.411764706,0.419075145,0.335770146,0.352261136,0.301938116,0.899013941,0.800918055,1.676640598,1.564943897,0.481298878,0.677320639,0.299727984,0.363141789,0.192621557,1.232233934,2.44933696,1.217953077,0.246514791,0.286297178,0.76266576,0.171030262,0.503400204,2.425025502,0.568684121,0.495749745,0.451717103,0.805848351,0.602686161,0.376912615,0.581944917,0.396803808,0.359911595,0.473478409,0.561543693,0.155894856,0.785113212,0.160492756,2.119979179,0.288106185,0.416673896,1.246638327,0.189815216,0.159538475,0.172638154,0.102021341,0.160058992,0.176715537,0.171944131,0.113472716,0.2549666,0.150689685,0.462826408,0.274833001,1.681356814,2.190422486,0.13342587,1.299210549,0.824585755,0.196581938,0.165871432,,0.102021341,0.128741216,0.488331743,0.154680316,0.183569012,0.193372083,1.135594691
0.344535126,0.552408385,0.317010722,2.355576892,4.024323892,0.232197152,0.182269163,4.893742999,0.218915026,1.236517843,0.389182269,0.314130261,0.332053129,0.28212514,0.855176828,0.7550008,1.568090895,1.407905265,0.468074892,0.636101776,0.278284526,0.341174588,0.191390622,1.175068011,2.322931669,1.116978717,0.234917587,0.289806369,0.706833093,0.181148984,0.432389182,2.295567291,0.528404545,0.477356377,0.40662506,0.763962234,0.566650664,0.365978557,0.552728437,0.371579453,0.355896944,0.427108337,0.523283725,0.1582798,0.82869379,0.155424697,2.111795146,0.281406138,0.428265525,1.207708779,0.201552463,0.1582798,0.173982869,0.106620271,0.165774447,0.1789793,0.177819415,0.1124197,0.25901142,0.144182727,0.48831192,0.29362955,1.678622413,2.252141328,0.13847252,1.222608851,0.851356174,0.196377587,0.167112777,,0.106620271,0.132673091,0.495360457,0.149982156,0.177462527,0.215560314,1.160778016
0.356999599,0.526073004,0.332731649,2.373445648,3.885078219,0.254713197,0.206177296,4.734857601,0.225631769,1.504211793,0.410348977,0.34316085,0.353188929,0.303449659,0.817288408,0.723024469,1.572001604,1.610509426,0.469113518,0.664460489,0.303449659,0.378459687,0.202166065,1.069193742,2.19253911,1.13136783,0.256919374,0.299037304,0.695547533,0.175691937,0.459286001,2.130966707,0.55354994,0.506217409,0.472924188,0.799638989,0.60328921,0.387886081,0.64159647,0.390092258,0.378259126,0.493983153,0.579823506,0.148305599,0.728410057,0.167132273,2.238552168,0.297097048,0.362929673,1.11854731,0.184015547,0.175391716,0.171140532,0.111381028,0.139438844,0.159844528,0.164703024,0.127292603,0.25579983,0.157050893,0.42936961,0.314587635,1.578646909,2.108951779,0.161909389,1.257014454,0.853394874,0.197983724,0.188266731,,0.111381028,0.140046156,0.467144419,0.190088668,0.253492044,0.230900036,0.990525932
0.324591968,0.482119934,0.292499542,2.145424537,3.425453879,0.233449477,0.181184669,4.316889785,0.202824134,1.244452595,0.371538603,0.307720521,0.314689162,0.276545021,0.773519164,0.680359435,1.42306987,1.363102879,0.436273611,0.584632312,0.271043462,0.329910141,0.209242619,0.987346415,1.974326059,1.049514029,0.235650101,0.301668806,0.642215294,0.16321291,0.424353567,2.000366771,0.480286081,0.464881716,0.405281496,0.747845223,0.557124519,0.326792591,0.545021089,0.35723455,0.330643682,0.477168531,0.522831469,0.147373662,0.723300971,0.169405029,2.263878516,0.298854867,0.4339059,1.138038337,0.187204381,0.185959671,0.171023152,0.113144137,0.140527757,0.164799602,0.168907145,0.122354991,0.264002987,0.158451581,0.472118496,0.294622853,1.646626836,2.22193179,0.153597212,1.256659198,0.87901419,0.200522778,0.197411003,,0.113144137,0.152725915,0.459546926,0.181478715,0.247323874,0.234254419,1.072068708
0.349743395,0.506557689,0.303364379,2.18570614,3.532598365,0.228663752,0.191978711,4.439840335,0.21231705,1.238357727,0.386238358,0.349933473,0.343660901,0.279984794,0.793385288,0.699676868,1.465500855,1.388139137,0.461509219,0.581068238,0.327694355,0.345941836,0.193879491,1.026800988,2.041436989,1.07907242,0.237217259,0.272571754,0.660520814,0.169739593,0.417791294,2.01653678,0.507127922,0.471393271,0.462459608,0.733510739,0.572324653,0.338338719,0.552176392,0.370461889,0.346321992,0.478996389,0.583729329,0.147047715,0.745939821,0.169079693,2.268034748,0.293717739,0.427923958,1.083217928,0.190230392,0.179277351,0.177766587,0.109152713,0.155356918,0.173486088,0.177388896,0.127030089,0.264006043,0.147551303,0.485584792,0.307944102,1.608837971,2.220193881,0.19451089,1.205212136,0.84766461,0.196399345,0.214024928,,0.109152713,0.133450837,0.463930505,0.17889966,0.218809014,0.232154098,1.107893743
0.341148886,0.483001172,0.325908558,2.246424385,3.480187573,0.272215709,0.203048066,4.28862837,0.21852286,1.406799531,0.421805393,0.330128957,0.351934349,0.337866354,0.801172333,0.714419695,1.4996483,1.548651817,0.455334115,0.630011723,0.305978898,0.357796014,0.204454865,1.012426729,1.958030481,1.103634232,0.254161782,0.28933177,0.648065651,0.182649472,0.461899179,1.946072685,0.540679953,0.527784291,0.513950762,0.801875733,0.614302462,0.405158265,0.607033998,0.397655334,0.392731536,0.495193435,0.6,0.126064227,0.632262883,0.168185213,2.198506348,0.29798357,0.32442121,1.055713219,0.172218073,0.179238237,0.164600448,0.098730396,0.146975355,0.145182972,0.149066468,0.131441374,0.242270351,0.150261389,0.448095594,0.323973114,1.460941001,2.031665422,0.176101568,1.263928305,0.804331591,0.203286034,0.205377147,,0.098730396,0.149066468,0.463330844,0.193577296,0.240179238,0.29021658,0.933980583
0.331467226,0.492185678,0.317004899,2.233496618,3.41240961,0.288313506,0.201772801,4.289013296,0.218801026,1.286680662,0.377420107,0.322836482,0.33519944,0.306041521,0.786564031,0.714019128,1.452297644,1.438068579,0.457429438,0.585257756,0.355026825,0.355726615,0.224166084,1.005831584,1.952647539,1.087473758,0.244693259,0.327968276,0.646372755,0.205271752,0.468859342,1.974807558,0.517611383,0.506881269,0.493585258,0.776300443,0.619080942,0.349428505,0.584557966,0.392115699,0.379752741,0.495684628,0.576627012,0.136003655,0.669509595,0.166159001,2.191593055,0.301096558,0.36658544,1.029698447,0.174078587,0.176819982,0.169204995,0.109046604,0.135851355,0.148949132,0.156716418,0.125647274,0.238196771,0.159610113,0.475479744,0.312519037,1.528480049,2.06670728,0.170880292,1.267286019,0.866128541,0.226774292,0.207279927,,0.109046604,0.166311301,0.468321657,0.205909229,0.270788913,0.278403899,1.006853488
0.312993386,0.48090463,0.291444421,2.003200341,3.039470877,0.262427992,0.204608492,3.969916791,0.20631534,1.118625987,0.355451248,0.296564967,0.333688927,0.269042031,0.745466183,0.651162791,1.308299552,1.307019415,0.436099851,0.531896736,0.27565607,0.325794751,0.193087263,0.933219543,1.81715383,0.99018562,0.230637935,0.257307446,0.594623426,0.168764668,0.414764242,1.793044591,0.52293578,0.483251547,0.498826541,0.723490506,0.564326862,0.343289951,0.526989546,0.36462556,0.374866652,0.484318327,0.51418818,0.133108935,0.665544676,0.161107711,2.128824969,0.286566707,0.386321909,0.97750918,0.167227662,0.176713586,0.156823745,0.102815177,0.135556916,0.147031824,0.158506732,0.124082007,0.261015912,0.150856793,0.507037944,0.301560588,1.519889841,2.057833537,0.17870257,1.197827417,0.828335373,0.203029376,0.207160343,,0.102815177,0.163555692,0.468635251,0.20119339,0.258414933,0.276162791,1.040544676
0.415249589,0.655787164,0.403592979,3.035518376,5.781952825,0.259736698,0.205156336,7.464070214,0.251645639,1.737246297,0.398930335,0.361217773,0.438014262,0.339687329,1.061437191,0.810477235,2.02852441,1.971749863,0.498354361,0.874382885,0.300054855,0.433900165,0.205567745,1.663329676,3.175397696,1.327482172,0.282912781,0.332693363,0.834476138,0.175123423,0.590647285,3.299917718,0.681157433,0.568568294,0.493280307,0.892073505,0.819391114,0.564179923,0.740948985,0.497668678,0.445282501,0.660861218,0.942402633,0.205987747,0.807710091,0.174199515,1.841232227,0.267194544,0.316437406,1.493757947,0.372962663,0.201248411,0.193214657,0.120159519,0.132470235,0.188648711,0.21384811,0.131198705,0.225407467,0.148826725,0.375968096,0.282221708,1.263957924,1.902959195,0.156224714,1.307074327,0.691769738,0.222459831,0.163449312,0.145590105,0.120159519,0.149057912,0.4244596,0.235348515,,0.227372558,0.940527107
0.385877412,0.612547578,0.390864943,2.858905368,5.372358577,0.250557816,0.194251214,7.021525135,0.237432734,1.493109332,0.374589841,0.349520935,0.396246227,0.328914556,1.02559391,0.772148576,1.872555453,1.753773461,0.473946712,0.837511484,0.285208033,0.400971256,0.195694973,1.562147263,2.955899724,1.291114319,0.263682898,0.308701929,0.805092532,0.169969812,0.534847093,3.16642604,0.653235333,0.530515816,0.467515422,0.844992781,0.709148182,0.498621866,0.713085707,0.459640373,0.399789999,0.604147526,0.824517653,0.186384319,0.837533543,0.169000117,1.743437172,0.256971182,0.369851826,1.318749271,0.390211177,0.18854276,0.188951114,0.108155408,0.1493408,0.175883794,0.215902462,0.129856493,0.220627698,0.140123673,0.38006067,0.294948081,1.256271147,1.868043402,0.14374052,1.367810057,0.69834325,0.215494108,0.15540777,0.138840275,0.108155408,0.141348734,0.40386186,0.229728153,,0.221327733,1.027476374
0.397678917,0.624242424,0.370728562,2.7103804,5.16273372,0.245776918,0.189426177,6.901096067,0.237395229,1.392263056,0.362604771,0.336299162,0.381302386,0.300193424,1.022566086,0.759381044,1.860863959,1.688845906,0.486524823,0.795099936,0.289232753,0.414184397,0.195228885,1.572920696,2.861121857,1.259574468,0.256479691,0.310509349,0.78349452,0.171244358,0.529206963,3.051450677,0.633397808,0.526499033,0.479303675,0.827208253,0.658542876,0.475950999,0.645647969,0.443068988,0.375757576,0.579626048,0.752804642,0.187387711,0.814888011,0.173972931,1.756857109,0.263564499,0.469756857,1.369445443,0.399628698,0.175949215,0.180201222,0.115882142,0.145226973,0.173913043,0.220385675,0.120433585,0.218589053,0.133489041,0.383099772,0.291651695,1.376272607,1.968439334,0.143310576,1.351539106,0.737872799,0.214456821,0.153910648,0.126721763,0.115882142,0.147203258,0.41693616,0.209665828,,0.20709067,1.074200503
0.35652729,0.565751676,0.375518672,2.709224386,4.730928822,0.248483881,0.217682732,6.335142036,0.227736993,1.600383019,0.371209703,0.342483243,0.39067986,0.308011491,0.977497606,0.724545164,1.812639643,1.897223109,0.461538462,0.787264603,0.307851899,0.415416534,0.203159911,1.387807214,2.669486116,1.195818704,0.268592403,0.28694542,0.750877753,0.187839132,0.528247686,2.733322694,0.599744654,0.530641558,0.479731886,0.83338653,0.806415576,0.511969358,0.696137887,0.460740504,0.416374082,0.60932014,0.884934568,0.194807068,0.83577353,0.166534439,1.943526866,0.28344753,0.290010819,1.317706455,0.387234043,0.210025243,0.185647313,0.117345835,0.130328164,0.173025604,0.236855391,0.128885683,0.203245582,0.150450775,0.356797692,0.278326722,1.282654165,1.870032456,0.14626758,1.252939055,0.736602957,0.234331049,0.194013704,0.17526145,0.117345835,0.160764515,0.428344753,0.236062027,,0.24111071,0.85712225
0.33130654,0.52217114,0.344653715,2.459884324,4.255969153,0.233427258,0.178703841,5.803499926,0.226457067,1.366157497,0.339908053,0.312027288,0.349992585,0.282960107,0.884472787,0.677591576,1.638588166,1.61530476,0.432448465,0.697167433,0.307133323,0.3740175,0.178555539,1.277472935,2.359039003,1.139552128,0.238024618,0.294082752,0.686193089,0.162687231,0.482277918,2.534628504,0.549310396,0.498146226,0.467002818,0.759157645,0.672104405,0.455286964,0.615008157,0.420287706,0.368826932,0.545454545,0.754708587,0.177308055,0.810053025,0.167647272,1.863223651,0.273189511,0.354979298,1.218711411,0.382944723,0.18348224,0.175710031,0.112733348,0.141207235,0.167865185,0.236434953,0.127260841,0.231713518,0.139318661,0.380692961,0.273988523,1.272681049,1.863659476,0.143095809,1.231713518,0.726737851,0.221471635,0.169317934,0.156097915,0.112733348,0.136485799,0.422459505,0.215152175,,0.238032977,0.957071257
0.348664238,0.545537341,0.385701275,2.483151184,4.333485124,0.253187614,0.199757134,5.932452945,0.216757741,1.325591985,0.355950213,0.316636308,0.357771706,0.283697632,0.90376442,0.686854888,1.651487553,1.588646023,0.456587735,0.706435944,0.266848816,0.379174256,0.187310261,1.273527626,2.471159684,1.158621736,0.24195507,0.27534912,0.700971463,0.164238009,0.502580449,2.586217365,0.571190043,0.523831208,0.456891318,0.787188828,0.639496053,0.44247116,0.610655738,0.419247116,0.362932605,0.573770492,0.693533698,0.174266267,0.785039889,0.171777794,1.883480934,0.256239479,0.44324087,1.237502745,0.389958281,0.171997365,0.179901925,0.116079924,0.14316036,0.183854205,0.244968162,0.119153919,0.227256093,0.138622557,0.444558296,0.28031911,1.295542707,1.926882822,0.150772158,1.160799239,0.746834517,0.208958501,0.15713972,0.138768938,0.116079924,0.143892264,0.419307619,0.202590939,,0.232964942,0.93244529
0.361781848,0.565986678,0.376144879,2.774771024,4.450249792,0.262905912,0.238967527,6.041007494,0.229808493,1.697335554,0.377393838,0.348875937,0.404038301,0.301623647,0.996044963,0.713988343,1.799958368,1.879683597,0.482514571,0.791631973,0.320358035,0.429225645,0.217735221,1.164654455,2.455453789,1.262489592,0.286844296,0.299333888,0.769358868,0.213780183,0.536844296,2.560366361,0.610324729,0.575770192,0.524979184,0.880308077,0.873855121,0.549958368,0.770815987,0.493130724,0.460449625,0.65549542,0.939425479,0.175773055,0.747058287,0.150323816,1.891270638,0.23205327,0.247468759,1.253762656,0.355650826,0.209522941,0.182887896,0.104168567,0.107908419,0.159354191,0.205509441,0.121955669,0.197482441,0.135181976,0.405728359,0.269360576,1.218735748,1.77196023,0.166560248,1.281401076,0.684301742,0.205418225,0.189729089,0.169844021,0.104168567,0.141202226,0.360485269,0.208610782,,0.270820031,0.782176412
0.329360575,0.503216042,0.326144533,2.487892546,3.925841846,0.231176693,0.195611048,5.337306092,0.210556186,1.35584563,0.33579266,0.323117669,0.356791525,0.286984487,0.913166856,0.626182369,1.576995838,1.592697692,0.440597806,0.679341657,0.274877034,0.379303821,0.185584563,1.131290201,2.169504351,1.136019675,0.243851684,0.267120696,0.698259554,0.197692017,0.481082104,2.322360953,0.543700341,0.540673477,0.499054105,0.797956867,0.730798335,0.478433598,0.682179342,0.426787741,0.397654181,0.562807416,0.750851305,0.159623547,0.712400812,0.16082303,1.929230485,0.245709541,0.306237313,1.151780771,0.364089315,0.178907548,0.175770437,0.10647721,0.148643661,0.173186935,0.203266285,0.123269976,0.192563204,0.13028234,0.358276435,0.264070862,1.218305961,1.788152796,0.14689057,1.152611183,0.707049271,0.218675032,0.205665252,0.166820447,0.10647721,0.151688503,0.391031556,0.211478132,,0.255582211,0.882450637
0.328313813,0.50046477,0.363264547,2.409369771,3.796988288,0.226250232,0.18702361,5.330916527,0.20319762,1.23759063,0.323852017,0.30228667,0.350250976,0.271240007,0.852574828,0.631715932,1.566833984,1.519799219,0.454545455,0.68246886,0.273470905,0.407324782,0.18404908,1.194831753,2.116192601,1.121583938,0.233128834,0.300427589,0.641940881,0.167317345,0.479828964,2.283695854,0.553634505,0.522401933,0.511433352,0.798475553,0.649749024,0.441717791,0.620747351,0.419966537,0.373489496,0.548986801,0.686187024,0.158996588,0.682652402,0.157520981,1.88896062,0.243290602,0.358941252,1.128562206,0.373051738,0.172277045,0.168126902,0.103200221,0.139629254,0.173937102,0.205478189,0.119155215,0.211749516,0.127824403,0.419902241,0.272894955,1.276676197,1.821636079,0.139352578,1.099603431,0.721294845,0.203264779,0.161302223,0.135663562,0.103200221,0.144148298,0.394724707,0.201973624,,0.241814996,0.881029235
0.377490298,0.528331177,0.379560155,2.689262613,3.978007762,0.266752911,0.229495472,5.441138422,0.227684347,1.655368693,0.393272962,0.352910737,0.399741268,0.328589909,0.996377749,0.684087969,1.715135834,1.885899094,0.494437257,0.767141009,0.32626132,0.451228978,0.21164295,1.203880983,2.211125485,1.203104787,0.28771022,0.292108668,0.689521345,0.190944373,0.567141009,2.290297542,0.598188875,0.645795602,0.583182406,0.945148771,0.916429495,0.57076326,0.776455369,0.520310479,0.508926261,0.722121604,0.979560155,0.164865186,0.699251693,0.151680722,1.863047868,0.238864473,0.201686661,1.142653522,0.354792731,0.237557905,0.176624302,0.113196342,0.1360019,0.143722532,0.197766956,0.132794869,0.154887754,0.126855921,0.393514669,0.268202874,1.165340302,1.7437938,0.157025775,1.317139803,0.689749376,0.216652809,0.219265946,0.177218197,0.113196342,0.180662787,0.388407174,0.262620264,,0.262620264,0.781327949
0.367813384,0.478322337,0.346371348,2.356974552,3.561498586,0.252120641,0.226437323,4.868520264,0.204288407,1.403628652,0.330113101,0.320216777,0.345193214,0.286757776,0.885014138,0.61663525,1.52403393,1.614043355,0.453817154,0.680961357,0.289820924,0.379123468,0.188737041,1.058671065,1.96206409,1.107917059,0.254005655,0.261781338,0.630537229,0.178369463,0.487511781,2.082233742,0.544769086,0.580819981,0.582233742,0.846371348,0.754712535,0.481149859,0.690386428,0.452403393,0.42860509,0.644439208,0.815739868,0.155941815,0.667159763,0.16913215,1.908530572,0.24704142,0.269970414,1.035872781,0.383136095,0.189965483,0.177638067,0.109344181,0.141765286,0.158284024,0.212154832,0.131163708,0.184787968,0.124383629,0.430596647,0.285502959,1.185527613,1.798323471,0.162228797,1.201676529,0.735576923,0.213141026,0.213880671,0.174926036,0.109344181,0.157914201,0.360576923,0.264669625,,0.247164694,0.783653846
0.296432432,0.430918919,0.314810811,2.175135135,3.218594595,0.233297297,0.186162162,4.482810811,0.186594595,1.212972973,0.307891892,0.336864865,0.346810811,0.265081081,0.819891892,0.562810811,1.365405405,1.382486486,0.435459459,0.603891892,0.293189189,0.354594595,0.180540541,1.035675676,1.776864865,0.994810811,0.233513514,0.251027027,0.555675676,0.162162162,0.471135135,1.911351351,0.507027027,0.551351351,0.537513514,0.795675676,0.648648649,0.430054054,0.613189189,0.446702703,0.420324324,0.52972973,0.701189189,0.146106304,0.641656366,0.164524104,1.916192831,0.232385661,0.352410383,1.030037083,0.373176761,0.175154512,0.160321384,0.103337454,0.144622991,0.1592089,0.208776267,0.119035847,0.198516687,0.126699629,0.394932015,0.294684796,1.252533993,1.78566131,0.158343634,1.179728059,0.719035847,0.211248455,0.183312732,0.149567367,0.103337454,0.151915946,0.368850433,0.207169345,,0.271693449,0.854758962
0.300902425,0.426959955,0.395093063,2.196559504,3.129723632,0.239706712,0.196559504,4.44500846,0.197969543,1.410039481,0.338409475,0.333051325,0.348843768,0.280315849,0.81641286,0.548505358,1.381838691,1.598984772,0.434856176,0.656232375,0.271009588,0.412013536,0.181049069,0.985617597,1.790186125,0.975747321,0.243090807,0.24929498,0.517202482,0.179357022,0.524534687,1.77213762,0.570219966,0.581500282,0.613085166,0.938522279,0.869148336,0.5107163,0.726170333,0.47179921,0.470671179,0.714608009,0.882684715,0.147338686,0.653731787,0.149420161,1.79794826,0.239072257,0.185102587,1.056348498,0.330954505,0.259143622,0.157448707,0.093220339,0.143770443,0.158340767,0.202646447,0.147784716,0.176628011,0.127564674,0.451977401,0.2656854,1.185994648,1.664139161,0.175141243,1.249628308,0.698632174,0.239072257,0.199226881,0.167558727,0.093220339,0.158340767,0.334225394,0.209931609,,0.276836158,0.689265537
0.287620064,0.402881537,0.361792956,2.049893276,2.749733191,0.274012807,0.196638207,3.8273746,0.186766275,1.285485592,0.346318036,0.314834578,0.321504803,0.271344717,0.758804696,0.565368196,1.285752401,1.42529349,0.409551761,0.632870864,0.298826041,0.384204909,0.166755603,0.900480256,1.607524013,0.970917823,0.22171825,0.23185699,0.516008538,0.160885806,0.433297759,1.69583778,0.470117396,0.620330843,0.588046958,0.829509072,0.733724653,0.478922092,0.663820704,0.432497332,0.458377801,0.614461046,0.775080043,0.144486122,0.619504876,0.154988747,1.801650413,0.225956489,0.242610653,0.999699925,0.328582146,0.201950488,0.156189047,0.098274569,0.12588147,0.147486872,0.2012003,0.139834959,0.173893473,0.12108027,0.419504876,0.279369842,1.133983496,1.676969242,0.208552138,1.169842461,0.705176294,0.205251313,0.191297824,0.16744186,0.098274569,0.173443361,0.328882221,0.237809452,,0.255963991,0.75483871
0.28208323,0.378519811,0.336905059,1.870919512,2.692748567,0.206578619,0.199850486,3.801146275,0.163219537,1.090954398,0.294044356,0.261649639,0.324943932,0.249688512,0.721654622,0.488412659,1.185397458,1.260403688,0.394966359,0.568153501,0.24570147,0.323697982,0.17019686,0.862447047,1.521804137,0.872663843,0.209070521,0.250436083,0.467729878,0.153999502,0.406927486,1.581360578,0.426115126,0.530027411,0.513082482,0.751308248,0.625467231,0.430351358,0.583603289,0.404435584,0.3964615,0.520807376,0.657612759,0.1446685,0.583104186,0.16101436,1.739688359,0.213871066,0.300947143,0.952948365,0.330889093,0.171707913,0.156889704,0.09532539,0.139321723,0.135808127,0.181790406,0.122670333,0.173999389,0.113046135,0.403910785,0.298350137,1.213871066,1.699511152,0.166208372,1.141613199,0.712343416,0.224717385,0.185151237,0.148334861,0.09532539,0.156889704,0.386953865,0.22487015,,0.247632142,0.800336083
0.437859667,0.705300353,0.417970722,2.796769308,5.460777385,0.279858657,0.190812721,6.455830389,0.283493185,1.41706209,0.44775366,0.374558304,0.435537607,0.346087834,0.959717314,0.865623423,1.932155477,2.100555275,0.517617365,0.84209995,0.338112065,0.401211509,0.216557294,1.676224129,3.640383645,1.338414942,0.268551237,0.333568905,0.907117617,0.174760222,0.546996466,3.101261989,0.594750126,0.546895507,0.466330136,0.939626451,0.654416961,0.47844523,0.68177688,0.43755679,0.374154467,0.553255931,0.67158001,0.191756764,1.034465726,0.168322266,2.263926239,0.317381044,0.512211185,1.789638329,0.250041161,0.153120026,0.196421711,0.149003897,0.182262225,0.219911092,0.216124252,0.11898359,0.197299819,0.135173701,0.478458921,0.340925306,1.726085286,2.392404369,0.167444158,1.51111355,0.900993359,0.241918665,0.148290434,0.112781955,0.149003897,0.118928709,0.475056254,0.15163822,0.168871083,0.163218265,1.194610614
0.450879007,0.735884178,0.435056877,2.974974147,5.829058945,0.293795243,0.194105481,6.607238883,0.297931748,1.549844881,0.465873837,0.384384695,0.463805584,0.36876939,1.010754912,0.928128232,1.974974147,2.306514995,0.543640124,0.879420889,0.351085832,0.413857291,0.202895553,1.791209928,3.571251293,1.382730093,0.273940021,0.361944157,0.940641158,0.17590486,0.57352637,3.224922441,0.620475698,0.579937952,0.482316443,0.983453981,0.696794209,0.505997932,0.700206825,0.462874871,0.407135471,0.587280248,0.669596691,0.193218485,1.021657096,0.163686081,2.293847416,0.330051955,0.53081761,1.952529396,0.245720536,0.159693738,0.190374624,0.143450916,0.186327591,0.215586546,0.234016954,0.116051408,0.197867104,0.138146021,0.452994258,0.334044299,1.666283839,2.436368608,0.163084495,1.486190867,0.896472518,0.240415641,0.1503965,0.12780968,0.143450916,0.098167897,0.463658737,0.16543615,0.171342631,0.168280011,1.194640416
0.441197654,0.734952156,0.44335837,2.978289948,6.201461056,0.296738348,0.188496759,6.572486881,0.299207737,1.715711493,0.458689166,0.39705731,0.462804815,0.378536887,1.042288301,0.944027163,2.003704085,2.557876325,0.570017492,0.904825599,0.358678876,0.417635559,0.211955963,1.850601914,3.921905546,1.37637617,0.27708612,0.361045375,0.939911514,0.177178722,0.570326165,3.266385431,0.640086429,0.595431629,0.492334602,1.001131804,0.745035497,0.546558288,0.737730219,0.496758926,0.414754604,0.622594917,0.72126762,0.191428106,1.06659786,0.177304579,2.302134825,0.329512738,0.520832202,2.291487859,0.240697485,0.177413222,0.205768917,0.144766147,0.190667608,0.213265251,0.231299908,0.115541311,0.200880004,0.144711826,0.453691129,0.319300342,1.654571134,2.390624151,0.166060079,1.44766147,0.891520452,0.256667934,0.147862459,0.127437666,0.144766147,0.126405562,0.460861535,0.162257591,0.201314574,0.166874898,1.17475148
0.412267658,0.645848823,0.403841388,2.594052045,5.178686493,0.288228005,0.188104089,6.860346964,0.242750929,1.393432466,0.432465923,0.36133829,0.402973978,0.339776952,0.859479554,0.763444857,1.785625774,2.118587361,0.524659232,0.827881041,0.324039653,0.401610905,0.195043371,1.426641884,3.400743494,1.288104089,0.267038414,0.310408922,0.834200743,0.171871128,0.516728625,2.704584882,0.516232962,0.528376704,0.473605948,0.887980173,0.663816605,0.454275093,0.650929368,0.439281289,0.367286245,0.523915737,0.656505576,0.185151237,0.947895368,0.167665515,2.519636184,0.30832687,0.458083621,1.653458366,0.240146654,0.151096383,0.1959388,0.144539237,0.177042939,0.216879363,0.221391807,0.121060424,0.189311147,0.13431573,0.497779031,0.332440245,1.629486004,2.373334273,0.160191779,1.601494747,0.91045618,0.235775224,0.15624339,0.108369174,0.144539237,0.112106042,0.468659663,0.159204682,0.158993161,0.172671508,1.126489459
0.430794534,0.667130567,0.425733806,2.637525304,5.378415992,0.29402834,0.216346154,6.951163968,0.264423077,1.534665992,0.446356275,0.373987854,0.444964575,0.353744939,0.914600202,0.815662955,1.917130567,2.330718623,0.546432186,0.861715587,0.339954453,0.421938259,0.226973684,1.438006073,3.532388664,1.307059717,0.273152834,0.327176113,0.874620445,0.179908907,0.535804656,2.878415992,0.547697368,0.563259109,0.489752024,0.926492915,0.707110324,0.475202429,0.680288462,0.440409919,0.391447368,0.546685223,0.663081984,0.181722542,0.977205779,0.168957778,2.527353065,0.320662084,0.4426287,1.79169589,0.233973909,0.162996213,0.189156965,0.139711039,0.179337916,0.214335811,0.214756628,0.121054846,0.190209005,0.133048113,0.461775845,0.340510591,1.576167765,2.357834198,0.166222472,1.507504559,0.91036611,0.239234114,0.158647777,0.131294712,0.139711039,0.113199607,0.471244214,0.167414785,0.172604853,0.185299481,1.171693085
0.423008625,0.675925926,0.439751395,2.702308473,5.899036022,0.302004059,0.215119229,7.104642314,0.273972603,1.657661086,0.456874683,0.379249112,0.453450025,0.369863014,0.979959411,0.84906139,1.928843227,2.575342466,0.571410452,0.866438356,0.343607306,0.417047184,0.21638762,1.530314561,3.677321157,1.326103501,0.278538813,0.344368341,0.895991882,0.179477423,0.545408422,2.87201928,0.5579655,0.591197362,0.501902588,0.966768138,0.755327245,0.510908168,0.735159817,0.475773719,0.418822933,0.587519026,0.725139523,0.186232243,1.014771362,0.181708955,2.553042618,0.33769171,0.440667185,2.148067001,0.233373383,0.172591703,0.209626122,0.146512121,0.18686833,0.206233656,0.21803661,0.123259594,0.190826207,0.142342215,0.473178316,0.339599972,1.576153792,2.371333663,0.177609725,1.553678705,0.919216906,0.259594318,0.163615803,0.143967772,0.146512121,0.121351332,0.472188847,0.165100007,0.190402149,0.176125521,1.161283483
0.382194684,0.60345671,0.383499103,2.470895157,4.552258275,0.289091798,0.201858797,6.381705527,0.244741562,1.401760965,0.426707973,0.363932822,0.416761781,0.344692646,0.850644057,0.730474482,1.753790967,2.172672428,0.520300016,0.772541986,0.345997065,0.416109571,0.211478885,1.151475624,2.818196641,1.254198598,0.296755258,0.328713517,0.823740421,0.181803359,0.535300832,2.449861406,0.548018914,0.543127344,0.510516876,0.891081037,0.677645524,0.42996902,0.670634274,0.425403555,0.381379423,0.514104027,0.694929072,0.167825851,0.931713486,0.163580526,2.637882757,0.300605185,0.413332129,1.464908319,0.231234757,0.163309547,0.198988348,0.128082377,0.178303676,0.192665523,0.210821064,0.113720531,0.182639328,0.12663716,0.476018427,0.304489206,1.528949508,2.328877247,0.14967031,1.410261042,0.910486858,0.23141541,0.170716286,0.111823683,0.128082377,0.121217596,0.474573209,0.147954114,0.160148135,0.191671936,1.175503568
0.399864223,0.637813985,0.405295316,2.652579769,5.181602172,0.304650373,0.208078751,6.666327223,0.253903598,1.52766463,0.456720978,0.385607604,0.419891378,0.370502376,0.891547862,0.792260692,1.843007468,2.430244399,0.553462322,0.816191446,0.365241005,0.438221317,0.221486762,1.233027834,3.00407332,1.328750849,0.288187373,0.342498303,0.876782077,0.184996606,0.545655126,2.565682281,0.548540394,0.590970808,0.544467074,0.954854039,0.750678887,0.47233537,0.697895451,0.454005431,0.425661914,0.547352342,0.714019009,0.170993487,0.915512338,0.17457114,2.652692414,0.309788093,0.424089533,1.644803229,0.228878085,0.165489405,0.200348592,0.133565728,0.171268691,0.202550225,0.217227777,0.130721952,0.188881754,0.136226034,0.473351069,0.329144115,1.542519035,2.407210348,0.166590221,1.428492799,0.938446014,0.247225025,0.172736446,0.121915421,0.133565728,0.116319604,0.481607192,0.157967159,0.182735529,0.206861756,1.196037061
0.391501784,0.624391826,0.4041518,2.623905287,5.215212455,0.304573467,0.19672397,6.449237755,0.244242621,1.610120013,0.447778138,0.377067791,0.441939669,0.359552384,0.91469348,0.796140123,1.784138826,2.48426857,0.544761596,0.80343821,0.349172884,0.416801816,0.222186182,1.229970808,2.943723646,1.282679209,0.280408693,0.327602984,0.854849173,0.182127798,0.538274408,2.541355822,0.54265326,0.596983458,0.522542978,0.965131366,0.757865715,0.493674992,0.708076549,0.467564061,0.424099903,0.587577035,0.751216348,0.174225415,0.947373148,0.185810507,2.671486304,0.32052088,0.40610687,1.845352492,0.22038617,0.186349349,0.209788954,0.142433767,0.163358779,0.20233498,0.202424787,0.132555007,0.182308038,0.138931298,0.447328244,0.317736866,1.517377638,2.380871127,0.18194881,1.471306691,0.922676246,0.245442299,0.17350696,0.137584194,0.142433767,0.115671307,0.475527616,0.162999551,0.186439156,0.185002245,1.155904805
0.364487927,0.587427144,0.420482931,2.543713572,4.521856786,0.321815154,0.209616986,6.353663614,0.25020816,1.423189009,0.439841799,0.389050791,0.423397169,0.416944213,0.847835137,0.738967527,1.760407993,2.215237302,0.553080766,0.756869276,0.369900083,0.443796836,0.225020816,1.104704413,2.717110741,1.329933389,0.300791007,0.332014988,0.845337219,0.206286428,0.527060783,2.35949209,0.522897585,0.471065779,0.544754371,0.923605329,0.719608659,0.439841799,0.683597002,0.425270608,0.42173189,0.537885096,0.695670275,0.157321451,0.833147667,0.173164996,2.754796386,0.296942691,0.396212403,1.395345959,0.212031192,0.178982547,0.195692536,0.131080579,0.170565664,0.210669637,0.191855428,0.127738582,0.16969922,0.123777695,0.500804555,0.313157569,1.52952098,2.347196435,0.172546107,1.587325164,0.93501671,0.247802946,0.191236539,0.129595247,0.131080579,0.112513925,0.493873004,0.171432108,0.169327887,0.218096299,1.162520114
0.382148693,0.595792484,0.399101307,2.527573529,4.629493464,0.317810458,0.213235294,6.219566993,0.232638889,1.495506536,0.436070261,0.393382353,0.437704248,0.365604575,0.868464052,0.741830065,1.758578431,2.341503268,0.537785948,0.775326797,0.369281046,0.442810458,0.224877451,1.113357843,2.699754902,1.30494281,0.289215686,0.335988562,0.851102941,0.19505719,0.522875817,2.335988562,0.52124183,0.593341503,0.55004085,0.950776144,0.76123366,0.428921569,0.702410131,0.450571895,0.420547386,0.543300654,0.733251634,0.15714977,0.821195258,0.173360755,2.758649891,0.296031938,0.380837164,1.471086378,0.203968062,0.176143237,0.19392693,0.132591338,0.179530607,0.199370917,0.211952577,0.131018631,0.17940963,0.126300508,0.49177353,0.327486088,1.491652553,2.310670215,0.17021534,1.553472054,0.917251391,0.245705299,0.184611662,0.133317203,0.132591338,0.122308251,0.507016695,0.172392935,0.200096782,0.221993709,1.141422695
0.387946518,0.586509679,0.431650369,2.527040511,4.78108162,0.316902814,0.222111355,6.307723009,0.239074037,1.594492117,0.445819198,0.388744762,0.440630613,0.364997007,0.885651567,0.763719816,1.757333865,2.434444223,0.558970265,0.785471962,0.364398324,0.449211734,0.239473159,1.137697066,2.691079625,1.296747156,0.288166035,0.340451008,0.842745959,0.215126721,0.526441828,2.300738376,0.533825584,0.613450409,0.560566753,0.963679904,0.786868888,0.464178807,0.71482738,0.469966075,0.435242467,0.588106166,0.770504889,0.160860163,0.880706391,0.181523306,2.767659779,0.304420951,0.375300336,1.680081691,0.200144161,0.194738107,0.209034118,0.132868813,0.165545411,0.195458914,0.186448823,0.125420471,0.166025949,0.135631908,0.456631427,0.317755887,1.438010572,2.330009611,0.168668909,1.519221528,0.900528592,0.261893321,0.188971648,0.153772225,0.132868813,0.121215762,0.492431523,0.177318597,0.207592504,0.23522345,1.104757328
0.343695162,0.562547004,0.361243419,2.412885435,3.949360742,0.330157934,0.225620456,6.060165455,0.254951116,1.625219353,0.462772625,0.404111306,0.432940587,0.379794435,0.832288794,0.695161695,1.691150664,2.257959388,0.546502883,0.770619203,0.384306844,0.473301579,0.233642517,0.998746553,2.575582853,1.292053146,0.299573828,0.334921033,0.830533968,0.212083229,0.501128102,2.189019804,0.527701178,0.532714966,0.505139133,0.865630484,0.737277513,0.418149912,0.690649286,0.419654049,0.404111306,0.473301579,0.729506142,0.136392206,0.761313639,0.164676304,2.798554368,0.286769327,0.3654934,1.184789441,0.198302954,0.179761157,0.173161534,0.129792583,0.155876807,0.192803268,0.184003771,0.108108108,0.164362036,0.128221245,0.486800754,0.331081081,1.450031427,2.265556254,0.170804525,1.470930233,0.957888121,0.232715273,0.189189189,0.146134507,0.129792583,0.121935889,0.4902577,0.169076053,0.182589566,0.243714645,1.104494029
0.346593734,0.551466932,0.390353058,2.445052213,4.236200895,0.343610144,0.229239184,6.023371457,0.24067628,1.674042765,0.419691696,0.397563401,0.426902039,0.393585281,0.860019891,0.723272004,1.715315763,2.393336648,0.604425659,0.807309796,0.430631527,0.489806067,0.244654401,1.039532571,2.602933864,1.289159622,0.307061164,0.344107409,0.845350572,0.211586275,0.485082049,2.226255594,0.539035306,0.568125311,0.517652909,0.977125808,0.767031328,0.429139731,0.709845848,0.434112382,0.416956738,0.510691198,0.772501243,0.142407553,0.815420928,0.168056648,2.820141621,0.283870968,0.382218725,1.258221873,0.194649882,0.197167585,0.169630212,0.120849725,0.172462628,0.191502754,0.19779701,0.117859953,0.174350905,0.133123525,0.493312352,0.365538946,1.467663257,2.307159717,0.176396538,1.517387884,0.947915028,0.231471282,0.208497246,0.155310779,0.120849725,0.136900079,0.502281668,0.180015736,0.199685287,0.269866247,1.136585366
0.365906887,0.5528613,0.386275461,2.473811833,4.347235694,0.353782735,0.232783705,6.085354025,0.242725509,1.677740058,0.443986421,0.402036857,0.441561591,0.403491756,0.877061106,0.723326867,1.711202716,2.512609117,0.581959263,0.839476237,0.382638215,0.46071775,0.249757517,1.054558681,2.56813773,1.278128031,0.299466537,0.356207565,0.83171678,0.20756547,0.51042677,2.215324927,0.53685742,0.577352085,0.548981571,1.000969932,0.820562561,0.467992241,0.765033948,0.472841901,0.441319108,0.570562561,0.822259942,0.145508422,0.837180287,0.17139738,2.899563319,0.281191516,0.350436681,1.471303805,0.184341859,0.205708047,0.181222707,0.114940736,0.16625078,0.189488459,0.173580786,0.123206488,0.167186525,0.134747349,0.474266999,0.355427324,1.42202121,2.27963194,0.177635683,1.553337492,0.902838428,0.234248284,0.213661884,0.172645041,0.114940736,0.130068621,0.487991266,0.194635059,0.220056145,0.242514036,1.085620711
0.277106869,0.514868199,0.320348007,2.36579665,3.371250487,0.234774705,0.187378263,3.709518244,0.245033113,1.067523698,0.258018439,0.304376055,0.300090897,0.26918582,0.864692897,0.665238281,1.405012336,1.523828074,0.488637839,0.684846124,0.239449422,0.351382937,0.17971692,1.20438904,2.412543825,1.180625893,0.243474873,0.277236723,0.780807687,0.178807947,0.441241397,2.474483833,0.938189845,0.440981691,0.365536943,0.689390988,0.554733152,0.332164654,0.567328918,0.303596935,0.2684067,0.412413972,0.697312037,0.204563564,0.827019196,0.154943861,2.538645418,0.303947845,0.631437885,0.866642521,0.623180007,0.153712423,0.17573343,0.114523723,0.154002173,0.186961246,0.339224919,0.108221659,0.19268381,0.113074973,0.499166968,0.29735603,1.377399493,2.265990583,0.141760232,1.309090909,0.747700109,0.214849692,0.135458167,,0.114523723,,0.315972474,0.292285404,0.134588917,0.234914886,1.344585295
0.287188989,0.523557438,0.319745897,2.425489677,3.589465326,0.244044468,0.189253573,3.807834833,0.250661726,1.075172049,0.286394918,0.313128639,0.302011646,0.298703017,0.874933827,0.669269455,1.374669137,1.550952885,0.478295394,0.6776072,0.249470619,0.354420328,0.182901006,1.225119111,2.513763896,1.205134992,0.248676548,0.283483325,0.799761779,0.187665431,0.45791424,2.543012176,0.947326628,0.445341451,0.357199576,0.733192165,0.573583907,0.341715193,0.57212811,0.326098465,0.278321863,0.402858655,0.680121758,0.195628652,0.784967179,0.143475438,2.516049917,0.298564524,0.63629806,0.832359518,0.613864243,0.149823271,0.174998197,0.11390031,0.149029792,0.187044651,0.331313568,0.107336074,0.181634567,0.109788646,0.460289981,0.299502272,1.303541802,2.217052586,0.131789656,1.249008151,0.732381158,0.215970569,0.130058429,,0.11390031,,0.305273029,0.28716728,0.127822261,0.220442906,1.372285941
0.289369559,0.526378264,0.32629913,2.383935637,3.457267212,0.237931944,0.187549459,3.761936165,0.252967555,1.103270905,0.261936165,0.312186758,0.304668953,0.274597731,0.843445001,0.655631759,1.422052229,1.560406225,0.476127671,0.680427328,0.245185967,0.350567133,0.177921393,1.234766552,2.479820628,1.17462411,0.244790293,0.283962015,0.785808494,0.182537589,0.453706146,2.465972039,0.941308362,0.457662886,0.375626484,0.728171986,0.601951992,0.345423371,0.577288314,0.312978106,0.279082036,0.406489053,0.676074914,0.20057992,0.772381298,0.146647336,2.548822037,0.307212758,0.626821312,0.872779993,0.610583545,0.147879667,0.171728887,0.115331642,0.149474447,0.185139543,0.335846321,0.103370787,0.184414643,0.11185212,0.459079377,0.298948895,1.328452338,2.179775281,0.135918811,1.267923161,0.736353751,0.215005437,0.128669808,,0.115331642,,0.315766582,0.283508518,0.126930047,0.221094599,1.314824212
0.256108877,0.455459326,0.303124033,2.213269409,3.148468914,0.236931642,0.185895453,3.479585524,0.229044231,1.012217754,0.239096814,0.301422827,0.296319208,0.261521806,0.793999381,0.603154964,1.309310238,1.501237241,0.458552428,0.620321683,0.244045778,0.340705227,0.183266316,1.059078255,2.162387875,1.090782555,0.238478194,0.282090937,0.747293535,0.179090628,0.40303124,2.218991649,0.873956078,0.41602227,0.346891432,0.683575626,0.545468605,0.329260749,0.514382926,0.311011444,0.26616146,0.380296938,0.687132694,0.194081476,0.774116065,0.159877018,2.762106072,0.302843966,0.602036895,0.815622598,0.598193697,0.152959262,0.180726364,0.115872406,0.162279016,0.182455803,0.335991545,0.120292083,0.189950038,0.116544965,0.514796311,0.309569562,1.414488855,2.356552652,0.146714066,1.316775557,0.768063028,0.213585703,0.150076864,,0.115872406,,0.332148347,0.316102998,0.154784781,0.23414681,1.429285165
0.268433005,0.447236942,0.300984103,2.157153671,3.037698713,0.235427706,0.178349735,3.346101438,0.232248297,0.98985617,0.247236942,0.298107494,0.282059046,0.259651779,0.769114307,0.589099167,1.289477668,1.458743376,0.442997729,0.60666162,0.239212718,0.357002271,0.179258138,1.024375473,2.143527631,1.086146858,0.255412566,0.258743376,0.731112793,0.177592733,0.40348221,2.142316427,0.826495079,0.415291446,0.351854656,0.667524603,0.543073429,0.314458743,0.52339137,0.290840273,0.284178653,0.404239213,0.644511734,0.192923899,0.76816708,0.150677093,2.703414076,0.293820332,0.592981118,0.809078772,0.603948121,0.151821476,0.179668129,0.114152203,0.151916842,0.182910547,0.331203509,0.10719054,0.193114629,0.110337593,0.495136372,0.299828343,1.358859432,2.225824909,0.138184246,1.295918367,0.762635895,0.201983597,0.148006866,,0.114152203,,0.325863056,0.318043105,0.139614724,0.231451459,1.415601755
0.273664183,0.476930395,0.329316632,2.222292691,3.265260821,0.238306643,0.18328841,3.551609323,0.245758681,1.036784525,0.249088315,0.306484858,0.301252577,0.272554305,0.785476455,0.611225622,1.343269383,1.504835897,0.457586808,0.650388457,0.247661329,0.358014904,0.174409386,1.051054384,2.226890756,1.15982242,0.249246869,0.272554305,0.767242746,0.193594419,0.414935786,2.230061836,0.881243063,0.436499128,0.370065007,0.706358015,0.582685905,0.326621215,0.54035199,0.305850642,0.295386079,0.402092913,0.673061678,0.186835919,0.749600376,0.150540668,2.697696286,0.288293371,0.579313587,0.819652092,0.580912083,0.154771979,0.171791255,0.112929008,0.151480959,0.179877762,0.330700517,0.115843912,0.188340386,0.110014104,0.497508228,0.287917254,1.330042313,2.18561354,0.137846732,1.245039962,0.756370475,0.211847673,0.150352609,,0.112929008,,0.316878232,0.300141044,0.136436295,0.233004231,1.332487071
0.237046878,0.413550958,0.296071361,2.140444107,2.790282786,0.241412033,0.183336496,3.255456443,0.227747201,1.026570507,0.220345417,0.295881571,0.303283355,0.275953691,0.742835453,0.565002847,1.223951414,1.479218068,0.447143671,0.63237806,0.254507497,0.34750427,0.187511862,0.936989941,1.951034352,1.101537294,0.239893718,0.291516417,0.731827671,0.187132283,0.37046878,2.048775859,0.789523629,0.406718542,0.355855001,0.650028468,0.548680964,0.313721769,0.512431201,0.291895995,0.285443158,0.351110268,0.67527045,0.182165762,0.754810064,0.16452886,2.868278244,0.298717316,0.566724223,0.771706956,0.588431179,0.165392205,0.173285644,0.117661569,0.161198816,0.176862358,0.353354711,0.124198323,0.179329058,0.11149482,0.515786877,0.300567341,1.411568821,2.236556487,0.164898865,1.283177109,0.785273804,0.227923039,0.156018747,,0.117661569,,0.322274297,0.287123828,0.162432166,0.24950666,1.383078441
0.293881453,0.400956023,0.279349904,2.124282983,3.002868069,0.247036329,0.18585086,3.252963671,0.238240918,1.015869981,0.23250478,0.336520076,0.285659656,0.290439771,0.779923518,0.564435946,1.241300191,1.441491396,0.443212237,0.622562141,0.239961759,0.344933078,0.16998088,0.943021033,2.049139579,1.082026769,0.266156788,0.303824092,0.73957935,0.195602294,0.394837476,2.064053537,0.807839388,0.415105163,0.341873805,0.660803059,0.561185468,0.323518164,0.483556405,0.287571702,0.285086042,0.353728489,0.669407266,0.180315646,0.735802162,0.162047968,2.914626569,0.294271157,0.568162048,0.748850503,0.598235367,0.160308189,0.17360507,0.113334162,0.150242326,0.179072946,0.359388592,0.122033056,0.187647571,0.110227414,0.520690941,0.290915869,1.374922331,2.223810116,0.149745247,1.297502175,0.79669442,0.238722505,0.165278986,,0.113334162,,0.328072574,0.308935007,0.161178079,0.266186156,1.3622468
0.237271854,0.408069164,0.283381364,2.131219981,3.005763689,0.247838617,0.17271854,3.278770413,0.236887608,1.017291066,0.228434198,0.310854947,0.290682037,0.280691643,0.740441883,0.580403458,1.221517771,1.49221902,0.483957733,0.612680115,0.262632085,0.356003842,0.165417867,0.95581172,2.067627281,1.105091258,0.242074928,0.265898175,0.740826129,0.199039385,0.401152738,2.01037464,0.803842459,0.417867435,0.375600384,0.679346782,0.578866475,0.30778098,0.505475504,0.288376561,0.29548511,0.355235351,0.676272815,0.165739845,0.731262089,0.156673114,2.926740812,0.276474855,0.560686654,0.731745648,0.58160058,0.166223404,0.165860735,0.106866538,0.151353965,0.167553191,0.3219294,0.114966151,0.172630561,0.105053191,0.489361702,0.299323017,1.325193424,2.136605416,0.143012573,1.266199226,0.760759188,0.236581238,0.159695358,,0.106866538,,0.319028046,0.272243714,0.15401354,0.224613153,1.336073501
0.207142857,0.373809524,0.276428571,2.082619048,2.733571429,0.29547619,0.192619048,3.015238095,0.27452381,1.026190476,0.189761905,0.303809524,0.279761905,0.300238095,0.720714286,0.525,1.175714286,1.386190476,0.523333333,0.646428571,0.271904762,0.368333333,0.177857143,0.86952381,1.837857143,1.059285714,0.258809524,0.262142857,0.716190476,0.208809524,0.37547619,1.836428571,0.738095238,0.420952381,0.403333333,0.691666667,0.567619048,0.310238095,0.472619048,0.291190476,0.283809524,0.372380952,0.707619048,0.165531777,0.711738003,0.165531777,2.801070039,0.271076524,0.513780804,0.732814527,0.599383917,0.167477302,0.161154345,0.117055772,0.159046693,0.168287938,0.334143969,0.122405966,0.168612192,0.09922179,0.49773022,0.309500649,1.373702983,2.208819715,0.157263294,1.347276265,0.791342412,0.225843061,0.181095979,,0.117055772,,0.337548638,0.303501946,0.17039559,0.285181582,1.375972763
0.249584422,0.377582522,0.275943956,2.052244123,2.655188791,0.257658513,0.191165994,2.966991213,0.243172643,1.022559962,0.179529803,0.342199003,0.276893849,0.302303491,0.729280456,0.537402042,1.166706246,1.374970316,0.46639753,0.623129898,0.318214201,0.349560674,0.218237948,0.846354785,1.868439801,1.064592733,0.256471147,0.271431964,0.719781525,0.212776063,0.407741629,1.835193541,0.715032059,0.416528141,0.385656614,0.67679886,0.587033959,0.292804559,0.506293042,0.316314415,0.277843743,0.358347186,0.692472097,0.171466184,0.731940102,0.164719434,2.877077505,0.270034557,0.544182985,0.748889255,0.62530854,0.17640283,0.162086556,0.111897318,0.150238605,0.169820635,0.335691953,0.129340135,0.175415501,0.103011354,0.511601119,0.288135593,1.364324502,2.177554714,0.158466349,1.337008392,0.804673359,0.233503373,0.172782623,,0.111897318,,0.338489386,0.289616587,0.169820635,0.270857331,1.398058252
0.20413561,0.401779274,0.274344794,2.081990863,2.828564559,0.268574176,0.201250301,3.035104592,0.250540995,1.040634768,0.220245251,0.320990623,0.278432315,0.301033902,0.710747776,0.532099062,1.169511902,1.42534263,0.465977398,0.622264968,0.289011782,0.359701851,0.184419332,0.869920654,1.866314018,1.06275547,0.292137533,0.310892041,0.723731666,0.213031979,0.388314499,1.858379418,0.742967059,0.452272181,0.389516711,0.702572734,0.597499399,0.30175523,0.487617216,0.317864871,0.280355855,0.359942294,0.722529454,0.153599487,0.71316338,0.163860831,2.756613757,0.256052589,0.531986532,0.721500722,0.57639891,0.164181498,0.158569825,0.109988777,0.155683822,0.172198172,0.316498316,0.122013789,0.172358506,0.102132435,0.523007856,0.291325958,1.327080327,2.128427128,0.145101812,1.341189675,0.786115119,0.236171236,0.181337181,,0.109988777,,0.337341671,0.286515953,0.190155523,0.24691358,1.304633638
0.20406547,0.328405491,0.25343189,1.889915523,2.403379092,0.271119324,0.195353749,2.675554382,0.274551214,0.967265048,0.149155227,0.294086589,0.274815206,0.286958817,0.672386484,0.507127772,1.099524815,1.347940866,0.458553326,0.610084477,0.290654699,0.355068638,0.168162619,0.774815206,1.732576558,1.021911299,0.242872228,0.247096093,0.673178458,0.211193242,0.332893347,1.631995776,0.689545935,0.422122492,0.364308342,0.642555438,0.55781415,0.289334741,0.447465681,0.28405491,0.264519535,0.331309398,0.697465681,0.159574468,0.720192694,0.164391811,2.960859093,0.269971899,0.485547973,0.69751104,0.5941389,0.176435167,0.140907266,0.112806102,0.157968687,0.162585307,0.339622642,0.125853071,0.164191088,0.106583701,0.554596548,0.311120032,1.369128864,2.186471297,0.189883581,1.346045765,0.814532316,0.215776796,0.186069851,,0.112806102,,0.345242874,0.29706945,0.18285829,0.278201525,1.308912084
0.163324538,0.332453826,0.255145119,1.901846966,2.44591029,0.539050132,0.176781003,2.731398417,0.24353562,1.005013193,0.160949868,0.30237467,0.255408971,0.306068602,0.67994723,0.507651715,1.089973615,1.325329815,0.455936675,0.595778364,0.257519789,0.334300792,0.145382586,0.780474934,1.721108179,0.992875989,0.251451187,0.255672823,0.67176781,0.207651715,0.337994723,1.65171504,0.707915567,0.406860158,0.364379947,0.634036939,0.545646438,0.299472296,0.483377309,0.267282322,0.298153034,0.316358839,0.689182058,0.162609941,0.722438126,0.170177951,3.031703825,0.268562078,0.511147474,0.695643281,0.581918593,0.198609123,0.150542033,0.120269994,0.161587237,0.17754142,0.356105543,0.119656371,0.178768664,0.113111066,0.558600941,0.316833708,1.366537124,2.210267948,0.177132338,1.364082634,0.848435263,0.248517079,0.209858867,,0.120269994,,0.398036408,0.289016159,0.201268153,0.280629986,1.362446308
0.175857339,0.3478738,0.282578875,2.007407407,2.587105624,0.261454047,0.182716049,2.868312757,0.247462277,1.056790123,0.19122085,0.316049383,0.280384088,0.322908093,0.729766804,0.499862826,1.121536351,1.404938272,0.483950617,0.613443073,0.283676269,0.371742112,0.166529492,0.866666667,1.777229081,1.04691358,0.255144033,0.266941015,0.696296296,0.227434842,0.370919067,1.701508916,0.743209877,0.421124829,0.415089163,0.689711934,0.574759945,0.304801097,0.473799726,0.300960219,0.270781893,0.324828532,0.726200274,0.1561249,0.708967174,0.168334668,2.933146517,0.28182546,0.504803843,0.701361089,0.560248199,0.173939151,0.143915132,0.112489992,0.153122498,0.162129704,0.346076861,0.119895917,0.162930344,0.103082466,0.542033627,0.317654123,1.348879103,2.060448359,0.173738991,1.361088871,0.829263411,0.24939952,0.197558046,,0.112489992,,0.372297838,0.277622098,0.188550841,0.278823058,1.29703763
0.359145674,0.634173056,0.344687842,2.715334064,4.20898138,0.223658269,0.174698795,3.683351588,0.259693319,1.273493976,0.347864184,0.361007667,0.301204819,0.290799562,0.95728368,0.71577218,1.633077766,1.452245345,0.460021906,0.76067908,0.262322015,0.377875137,0.165936473,1.513581599,2.879299014,1.218510405,0.255531216,0.314676889,0.835596933,0.16856517,0.475355969,2.837897043,1.28871851,0.465607886,0.387732749,0.73143483,0.560131435,0.35388828,0.599890471,0.338773275,0.278422782,0.443154436,0.582694414,0.248697443,1.097479704,0.159093663,2.320913607,0.330001212,0.755785775,0.974675875,0.587180419,0.169756452,0.188537502,0.119350539,0.164849146,0.202290076,0.397128317,0.116987762,0.231188659,0.147340361,0.536411002,0.35447716,1.503816794,2.530110263,0.138555677,1.240760935,0.905428329,0.238155822,0.149521386,,0.119350539,0.106506725,0.398097661,0.293832546,0.158487823,0.241063856,1.360293227
0.357103615,0.63256785,0.354466542,2.694429184,4.292385452,0.226458631,0.172618394,3.59059444,0.251620701,1.300406549,0.35457642,0.319525327,0.297879354,0.288979233,1.006043292,0.719591254,1.641687727,1.523019448,0.447533238,0.757609054,0.271178991,0.374903857,0.174266564,1.548181519,2.875618064,1.214372047,0.249862652,0.318096912,0.831996484,0.167564004,0.467421163,2.7438743,1.293264476,0.465553236,0.390506538,0.726623448,0.56037798,0.350401055,0.605208219,0.333699593,0.272717284,0.440061532,0.569827491,0.239884393,1.054612235,0.155828516,2.231514933,0.324903661,0.743256262,1.005720135,0.575927264,0.164137765,0.188102119,0.119219653,0.161368015,0.204178709,0.383309249,0.114282274,0.228203276,0.144508671,0.533477842,0.359766378,1.45484104,2.503552505,0.138126204,1.186958092,0.903359827,0.23855973,0.145171002,,0.119219653,0.111030829,0.402878131,0.293171965,0.152697495,0.228564547,1.375361272
0.374019278,0.661735037,0.362811029,2.791974894,4.477023089,0.222932078,0.177650751,3.748598969,0.261488456,1.358888142,0.348240305,0.325711724,0.305536875,0.288612419,1.047747142,0.732122842,1.670141224,1.550325039,0.459874468,0.778973324,0.270455055,0.367070164,0.171822461,1.544720915,2.986550101,1.246245236,0.255772248,0.325935889,0.852163192,0.175297019,0.480833894,2.839722035,1.31427931,0.486101771,0.38937458,0.759246806,0.582604797,0.366733916,0.634723156,0.349585295,0.278861242,0.46357319,0.576776508,0.245490383,1.067315733,0.159837534,2.258451798,0.32397563,0.73545574,1.11707084,0.585055549,0.166467567,0.188866324,0.119997611,0.162226735,0.204216939,0.385497551,0.11754868,0.223211086,0.14830964,0.507525983,0.348405208,1.415900131,2.490622387,0.144964759,1.294469,0.890275953,0.244295783,0.144964759,,0.119997611,0.103273205,0.414167961,0.286047067,0.161569705,0.224226496,1.257854498
0.356012037,0.585110559,0.313620306,2.545073924,3.79445244,0.221117362,0.176501374,3.232369488,0.23119194,1.156483056,0.334292817,0.307863404,0.289415151,0.288106764,0.925552793,0.6481748,1.468533298,1.370011775,0.450870077,0.707837237,0.258013869,0.381263902,0.169043569,1.277116316,2.54441973,1.182258276,0.270181866,0.29844302,0.791312312,0.172576214,0.435954468,2.507130708,1.144184221,0.431636792,0.364385712,0.683501243,0.547952375,0.332461075,0.578176109,0.311003533,0.262985739,0.416459505,0.573727594,0.234890533,0.98435091,0.162580944,2.392229417,0.311362936,0.678846747,0.875501079,0.57408264,0.179000925,0.187172371,0.125809436,0.165279063,0.207755165,0.412812211,0.121261178,0.22471477,0.139685476,0.58626272,0.357539315,1.508017268,2.502081406,0.154949121,1.238128276,0.930388529,0.240132593,0.168670984,,0.125809436,0.112550108,0.428230034,0.295790934,0.180928153,0.255319149,1.379201357
0.329829172,0.573061761,0.334691196,2.548357424,3.808278581,0.229040736,0.181603154,3.29934297,0.22890933,1.19303548,0.329434954,0.313797635,0.285413929,0.269645204,0.888436268,0.658212878,1.516557162,1.41760841,0.453613666,0.710512484,0.258869908,0.360972405,0.187779238,1.261760841,2.520630749,1.177792378,0.270302234,0.296583443,0.787122208,0.168199737,0.455453351,2.487516426,1.107490145,0.432325887,0.379632063,0.691984231,0.54848883,0.322470434,0.580289093,0.313797635,0.269382392,0.414323259,0.558212878,0.227879991,0.98747996,0.152301702,2.410183984,0.30887854,0.692113902,0.87869303,0.58416673,0.178486907,0.18711352,0.121535995,0.163065883,0.199938927,0.398351019,0.122375754,0.208947248,0.136804336,0.55149248,0.349797694,1.440644324,2.160164898,0.153370486,1.189480113,0.907168486,0.241087106,0.16337125,,0.121535995,0.106725704,0.397434919,0.297732651,0.178257882,0.246278342,1.390945874
0.35513649,0.588025847,0.314914941,2.544507451,3.981010154,0.224713174,0.178029804,3.326519847,0.241856785,1.23631808,0.333245417,0.31385995,0.287617038,0.280891468,0.935909271,0.664512726,1.519715152,1.43571146,0.433073981,0.717789793,0.262297244,0.361334564,0.167216141,1.257945404,2.590399578,1.204536463,0.252406699,0.300276935,0.781353027,0.169062376,0.451272583,2.510879599,1.138072003,0.444283265,0.370565739,0.725042859,0.56125544,0.331003561,0.590927074,0.331531056,0.275352763,0.419227219,0.559409205,0.222502785,0.967694022,0.156925362,2.346156703,0.302116599,0.648867434,0.973412551,0.556182696,0.172075752,0.179725214,0.124025251,0.156331229,0.207055329,0.388191608,0.125213517,0.210917193,0.143111771,0.518752321,0.355959896,1.351206833,2.376086149,0.15499443,1.237059042,0.893873004,0.246713702,0.159896027,,0.124025251,0.107092462,0.394801337,0.29067954,0.163460824,0.240103973,1.335982176
0.318447798,0.509701263,0.290575916,2.314752079,3.041114875,0.229134586,0.175854635,2.881429011,0.206036341,1.088389282,0.305820758,0.299661226,0.281490607,0.277024946,0.850015399,0.570834617,1.367570065,1.271943332,0.431783184,0.651062519,0.259778257,0.342931937,0.180628272,1.041884817,2.218509393,1.073452418,0.238989837,0.279642747,0.728364644,0.170773021,0.394825993,2.175238682,0.967508469,0.400677549,0.334154604,0.645826917,0.524946104,0.295811518,0.563751155,0.285802279,0.251000924,0.365722205,0.561749307,0.21898468,0.90537699,0.163913087,2.49714629,0.322118754,0.66286172,0.801542005,0.549514369,0.180234305,0.178632222,0.127866226,0.163812957,0.196455392,0.402022629,0.127365575,0.215580254,0.135676379,0.564033243,0.341544007,1.410533694,2.482727546,0.156403324,1.196054871,0.881045359,0.236307199,0.172424151,,0.127866226,0.127265445,0.405126665,0.307199359,0.192350055,0.269950936,1.340742966
0.333438486,0.514353312,0.316403785,2.3170347,3.451892744,0.235962145,0.20126183,2.955047319,0.215457413,1.118611987,0.311671924,0.30362776,0.270347003,0.300157729,0.857728707,0.586435331,1.379810726,1.354731861,0.42807571,0.652523659,0.278233438,0.385173502,0.192586751,1.063564669,2.243375394,1.120662461,0.266719243,0.281545741,0.76340694,0.172397476,0.404416404,2.232807571,0.993217666,0.405205047,0.344479495,0.669085174,0.533753943,0.310094637,0.550473186,0.310410095,0.265930599,0.379337539,0.570662461,0.210837534,0.871461807,0.152772392,2.36409461,0.314366033,0.61894145,0.754652966,0.5447848,0.173710741,0.176909655,0.117778209,0.159170221,0.192710353,0.380283055,0.124563784,0.205409073,0.129798371,0.525785188,0.338212485,1.304672354,2.38105855,0.153838697,1.167894533,0.861186506,0.251357115,0.168863901,,0.117778209,0.110314075,0.395405196,0.277820861,0.170414889,0.261535479,1.29691741
0.280945758,0.528820893,0.299644568,2.290990573,3.243548138,0.246020708,0.195796631,2.946067068,0.221758615,1.141400093,0.299490032,0.297790141,0.283109257,0.264101375,0.829392675,0.573327152,1.378303199,1.32004327,0.425745634,0.647967857,0.271055478,0.353268428,0.165044043,1.044660794,2.242311853,1.07726781,0.241075568,0.273528048,0.715036316,0.170761861,0.401947149,2.098748261,0.969247412,0.409983001,0.351568537,0.665430382,0.525266574,0.302580745,0.536856745,0.289908824,0.272291763,0.387575336,0.541029207,0.206999041,0.914381592,0.154362416,2.479098754,0.293863854,0.603068073,0.873058485,0.53135187,0.176989453,0.175743049,0.122147651,0.156759348,0.197603068,0.381495686,0.129530201,0.189549377,0.134611697,0.523777565,0.336433365,1.297411314,2.239501438,0.158964525,1.235474593,0.871907958,0.250431448,0.167114094,,0.122147651,0.105369128,0.408533078,0.277181208,0.182646213,0.237008629,1.297315436
0.230976538,0.423589093,0.254438808,1.868896639,2.447209892,0.209733672,0.150760938,2.184051997,0.187381103,0.949746354,0.238585923,0.265377299,0.224793912,0.245719721,0.680247305,0.474159797,1.070703868,1.127774255,0.408687381,0.553741281,0.230500951,0.304850983,0.178027901,0.834971465,1.598287888,0.877932784,0.214331008,0.226220672,0.573557387,0.158528852,0.334178821,1.639663919,0.721306278,0.334495878,0.321337984,0.52203551,0.44752695,0.244134432,0.452124287,0.249207356,0.227647432,0.313728599,0.46829423,0.203589375,0.802440775,0.174443647,2.636755205,0.313280689,0.689590811,0.787078248,0.565398421,0.19856425,0.177315147,0.11787509,0.15620962,0.189375449,0.387652548,0.133811917,0.211198851,0.130509691,0.512849964,0.354343144,1.291026561,2.453122757,0.178033022,1.27666906,0.976453697,0.293754487,0.207896626,,0.11787509,0.175592247,0.389949749,0.294328787,0.199856425,0.308111989,1.420244078
0.254860375,0.463591375,0.254860375,2.092082008,2.600035348,0.211735596,0.17126193,2.483739837,0.207317073,1.057971014,0.265641569,0.294096854,0.24991163,0.261223047,0.746200071,0.510604454,1.220926122,1.241958289,0.422764228,0.638211382,0.255744079,0.330858961,0.190173206,0.896429834,1.82290562,0.993107105,0.23630258,0.249204666,0.6417462,0.165606221,0.372216331,1.828207847,0.820077766,0.380169671,0.320431248,0.599328385,0.508130081,0.270060092,0.437963945,0.260516083,0.239130435,0.340756451,0.527041357,0.209432903,0.787900056,0.178130264,2.630825379,0.319062325,0.654548007,0.737226277,0.532987086,0.19665918,0.182762493,0.115805727,0.1603032,0.18935991,0.411285794,0.134896126,0.207748456,0.134475014,0.503649635,0.326361595,1.323554183,2.578046042,0.167181359,1.261650758,0.962942167,0.275547445,0.190482875,,0.115805727,0.183323975,0.374087591,0.318781583,0.204660303,0.328326783,1.364823133
0.272197962,0.474163028,0.251637555,2.161390102,2.801491994,0.251273654,0.182496361,2.512736536,0.216339156,1.081149927,0.270378457,0.285116448,0.249818049,0.252547307,0.749818049,0.524381368,1.218704512,1.361353712,0.415211063,0.645196507,0.252001456,0.338609898,0.181222707,0.958879185,1.879912664,0.97489083,0.245451237,0.262190684,0.693595342,0.191593886,0.360989811,1.883369723,0.854257642,0.380276565,0.338245997,0.614628821,0.519104803,0.273471616,0.580058224,0.275836972,0.235080058,0.34625182,0.518377001,0.194333103,0.763096061,0.170421562,2.593227367,0.318866621,0.632066344,0.756046994,0.546648238,0.188389772,0.166966137,0.113614375,0.161575674,0.187145819,0.402073255,0.130615066,0.205114029,0.122183829,0.512646856,0.344160332,1.275604699,2.534346925,0.16959226,1.254872149,0.983690394,0.283206634,0.190463027,,0.113614375,0.175673808,0.375259157,0.325639254,0.200414651,0.293434692,1.364478231
0.228699552,0.395179372,0.234118087,1.733183857,2.220852018,0.220665172,0.161434978,1.989723468,0.185164425,0.884342302,0.255044843,0.245702541,0.221412556,0.255792227,0.636023916,0.442638266,1.015695067,1.065022422,0.408258595,0.540171898,0.238041854,0.326980568,0.212630792,0.762892377,1.425261584,0.818198804,0.216741405,0.235426009,0.559043348,0.168161435,0.309977578,1.494207773,0.66180867,0.337443946,0.309977578,0.510650224,0.463378176,0.234678625,0.400037369,0.235239163,0.231875934,0.292787743,0.460201794,0.196736174,0.804895739,0.17080689,2.628286491,0.313327289,0.66980961,0.764097915,0.536899365,0.201269266,0.169174977,0.118948323,0.17425204,0.18513146,0.395648232,0.137080689,0.201087942,0.126926564,0.63118767,0.358114234,1.437533998,2.544514959,0.17969175,1.242248413,0.976609248,0.290843155,0.216681777,,0.118948323,0.158295558,0.422121487,0.32130553,0.22919311,0.355213055,1.430825023
0.221242406,0.412894376,0.243974133,1.876347247,2.384087791,0.208896727,0.173623359,2.086027827,0.192043896,0.922594552,0.230648638,0.263178522,0.224377817,0.277483833,0.665098961,0.47952185,1.077013521,1.115030374,0.434646286,0.564765824,0.256711738,0.313149128,0.172251617,0.781893004,1.558886929,0.87281991,0.238095238,0.270429159,0.585145993,0.163433275,0.34117186,1.571820498,0.698412698,0.356456986,0.308446012,0.545757398,0.480501666,0.25808348,0.426611797,0.258475407,0.215951401,0.301587302,0.490495787,0.197566733,0.784819321,0.175413111,2.659705829,0.341020519,0.642636644,0.783185037,0.538224078,0.212093699,0.161430906,0.125295079,0.172507717,0.193753405,0.414200109,0.149264572,0.204467042,0.124568731,0.621754131,0.352278918,1.498819684,2.609769384,0.185037225,1.301071364,0.989286363,0.306700563,0.222262575,,0.125295079,0.196295624,0.397675685,0.335936081,0.251316506,0.365353187,1.404031233
0.302625723,0.46105919,0.256564308,2.092790387,2.59434802,0.251001335,0.191811304,2.361815754,0.223631509,1.064085447,0.276145972,0.293724967,0.275478416,0.315754339,0.71317312,0.502225189,1.231864709,1.282376502,0.429238985,0.629506008,0.311971518,0.349799733,0.187583445,0.884735202,1.785936805,0.970182466,0.287049399,0.281708945,0.666666667,0.190031153,0.402981753,1.742768135,0.78682688,0.399866489,0.339118825,0.602803738,0.533822875,0.287716956,0.637961727,0.281486426,0.273698264,0.368268803,0.546728972,0.188807438,0.772751654,0.172715895,2.6549258,0.317003397,0.63168246,0.73663508,0.535311997,0.193992491,0.17217951,0.118898623,0.172000715,0.191310567,0.393170034,0.140532809,0.204362596,0.121401752,0.630252101,0.356517075,1.490076882,2.526372251,0.18451636,1.267119614,1.020382621,0.292329698,0.227605936,,0.118898623,0.187555873,0.420346862,0.335061684,0.252994815,0.365278026,1.370999464
